Magnetic Fields in Multiphase Turbulence: Impacts on Dynamics and Structure

Both multiphase gas and magnetic fields are ubiquitous in astrophysics. However, the influence of magnetic fields on mixing of the different phases is still largely unexplored. In this study, we use both turbulent radiative mixing layer (TRML) and turbulent box simulations to examine the effects of magnetic fields on cold gas growth rates, survival, and the morphology of the multiphase gas. Our findings indicate that, in general, magnetic fields suppress mixing in TRMLs while turbulent box simulations show comparatively marginal differences in growth rates and survival of the cold gas. We reconcile these two seemingly contrasting results by demonstrating that similar turbulent properties result in comparable mixing -- regardless of the presence or absence of magnetic fields. We, furthermore, find the cold gas clump size distribution to be independent of the magnetic fields but the clumps are more filamentary in the MHD case. Synthetic MgII absorption lines support this picture being marginally different with and without magnetic fields; both cases aligning well with observations. We also examine the magnetic field strength and structure in turbulent boxes. We generally observe a higher mean magnetic field in the cold gas phase due to flux freezing and reveal fractal-like magnetic field lines in a turbulent environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> TODO.txt <==
- Update the low Mach numbers
- Make blue-green colour scheme consistent



------Fractal-dimensions---------------------------------
------Update-figure-captions-----------------------------
------Add-explanation-about-the-shear--------------------
------Proof-read-the-intro-and-conclusion----------------
------Calculations-for-the-magnetic-field-strengths------
- the growth rate calculation from shear

==> figures/reference_bib.txt <==
@article{Clarke2001,
   author = {T. E. Clarke and P. P. Kronberg and Hans Böhringer},
   doi = {10.1086/318896},
   issn = {0004637X},
   issue = {2},
   journal = {The Astrophysical Journal},
   month = {2},
   pages = {L111-L114},
   title = {A New Radio–X-Ray Probe of Galaxy Cluster Magnetic Fields},
   volume = {547},
   url = {https://iopscience.iop.org/article/10.1086/318896},
   year = {2001},
}
@article{Taylor1993,
   abstract = {Sensitive, high-resolution VLA polarimetric observations are presented for the radio galaxy Hydra A, an outstanding example of a high-luminosity radio source embedded within a cooling flow cluster. We find extremely high Faraday rotation measures (RMs), throughout the central regions of this source, with a strong asymmetry between the north and south lobes. Simple models for the high RMs are discussed and compared with the observations. To explain the north-south asymmetry in RM requires a magnetic field of strength ∼6 μG organized over a scale of ∼100 kpc. On smaller scales we find a tangled magnetic field with a strength of 30 μG.},
   author = {Gregory B Taylor and Richard A Perley},
   doi = {10.1086/173257},
   issn = {0004-637X},
   journal = {The Astrophysical Journal},
   keywords = {GALAXIES: CLUSTERS: INDIVIDUAL NAME: HYDRA A,GALAXIES: INTERGALACTIC MEDIUM,MAGNETIC FIELDS,POLARIZATION},
   month = {10},
   pages = {554},
   title = {Magnetic Fields in the Hydra A Cluster},
   volume = {416},
   url = {https://ui.adsabs.harvard.edu/abs/1993ApJ...416..554T},
   year = {1993},
}
@article{Kim1990,
   abstract = {New observations of the radio emission from the Coma Cluster of galaxies have revealed the most detailed image of an intergalactic halo yet seen in a cluster of galaxies. The centroid of the halo emission is significantly displaced from that of the X-ray emission. The Faraday rotation of polarized emission from background radio sources has been measured. There is a significant contribution to the rotation measure (RM) of sources seen through the cluster. The excess RM, when combined with the X-ray data, has allowed us to make the first direct measurement of the magnetic field strength in the Coma Cluster. This measurement, about 2 μG, provides an independent check of the widely used assumption of equipartition between the energy in relativistic particles and that in the magnetic field. Our observations also allow an estimate of the degree of tangling of the cluster magnetic field. The magnetic field reversals seem to occur on a scale size of 13-40 kpc. The extent of the halo emission and the degree of field tangling indicate that the radio halo source must be sustained by particle reacceleration in the intracluster medium.},
   author = {K -T. Kim and P P Kronberg and P E Dewdney and T L Landecker},
   doi = {10.1086/168737},
   issn = {0004-637X},
   journal = {The Astrophysical Journal},
   keywords = {Astronomical Maps,Astrophysics,Extragalactic Radio Sources,GALAXIES: CLUSTERING,GALAXIES: INTERGALACTIC MEDIUM,GALAXIES: X-RAYS,Galactic Clusters,Galactic Rotation,Halos,Intergalactic Media,Interstellar Magnetic Fields,MAGNETIC FIELDS,Magnetic Flux,POLARIZATION,RADIO SOURCES: GALAXIES,Radio Astronomy,X Ray Sources},
   month = {5},
   pages = {29},
   title = {The Halo and Magnetic Field of the Coma Cluster of Galaxies},
   volume = {355},
   url = {https://ui.adsabs.harvard.edu/abs/1990ApJ...355...29K},
   year = {1990},
}
@article{Dreher1987,
   abstract = {Multifrequency, multiconfiguration observations with the VLA have allowed, for the first time, detailed mapping of the rotation measure (RM) of the prominent extragalactic radio source Cygnus A. It is found that this source lies behind a deep Faraday screen, with the rotation measure varying from -4000 to +3000 rad/sq m for the eastern lobe, and from -2000 to +1500 rad/sq m for the western lobe. Gradients in both lobes commonly exceed 300 rad/sq m/arcsec. The overall pattern in RM is the same in each lobe, increasing from east to west, leading to the conclusion that the magnetic field is ordered on scales of about 20 to 30 kpc. There is no evidence for internal depolarization. The authors examine, and reject, the hypothesis that this Faraday screen has a Galactic origin and propose that its origin is in the intracluster gas in which Cygnus A is embedded.},
   author = {J W Dreher and C L Carilli and R A Perley},
   doi = {10.1086/165229},
   issn = {0004-637X},
   journal = {The Astrophysical Journal},
   keywords = {Astronomical Maps,Astrophysics,Cosmic Gases,Faraday Effect,GALAXIES: CLUSTERING,GALAXIES: INTERGALACTIC MEDIUM,Galactic Clusters,Intergalactic Media,Interstellar Magnetic Fields,MAGNETIC FIELDS,POLARIZATION,Polarization (Waves),Radio Emission},
   month = {5},
   pages = {611},
   title = {The Faraday Rotation of Cygnus A: Magnetic Fields in Cluster Gas},
   volume = {316},
   url = {https://ui.adsabs.harvard.edu/abs/1987ApJ...316..611D},
   year = {1987},
}

@article{LopezRodriguez2021,
   author = {Enrique Lopez-Rodriguez and Jordan A. Guerra and Mahboubeh Asgari-Targhi and Joan T. Schmelz},
   doi = {10.3847/1538-4357/abf934},
   issn = {0004-637X},
   issue = {1},
   journal = {The Astrophysical Journal},
   month = {6},
   pages = {24},
   title = {The Strength and Structure of the Magnetic Field in the Galactic Outflow of Messier 82},
   volume = {914},
   url = {https://iopscience.iop.org/article/10.3847/1538-4357/abf934},
   year = {2021},
}
@article{Ade2015,
   author = {P. A. R. Ade and N. Aghanim and D. Alina and M. I. R. Alves and C. Armitage-Caplan and M. Arnaud and D. Arzoumanian and M. Ashdown and F. Atrio-Barandela and J. Aumont and C. Baccigalupi and A. J. Banday and R. B. Barreiro and E. Battaner and K. Benabed and A. Benoit-Lévy and J.-P. Bernard and M. Bersanelli and P. Bielewicz and J. J. Bock and J. R. Bond and J. Borrill and F. R. Bouchet and F. Boulanger and A. Bracco and C. Burigana and R. C. Butler and J.-F. Cardoso and A. Catalano and A. Chamballu and R.-R. Chary and H. C. Chiang and P. R. Christensen and S. Colombi and L. P. L. Colombo and C. Combet and F. Couchot and A. Coulais and B. P. Crill and A. Curto and F. Cuttaia and L. Danese and R. D. Davies and R. J. Davis and P. de Bernardis and E. M. de Gouveia Dal Pino and A. de Rosa and G. de Zotti and J. Delabrouille and F.-X. Désert and C. Dickinson and J. M. Diego and S. Donzelli and O. Doré and M. Douspis and J. Dunkley and X. Dupac and G. Efstathiou and T. A. Enßlin and H. K. Eriksen and E. Falgarone and K. Ferrière and F. Finelli and O. Forni and M. Frailis and A. A. Fraisse and E. Franceschi and S. Galeotta and K. Ganga and T. Ghosh and M. Giard and Y. Giraud-Héraud and J. González-Nuevo and K. M. Górski and A. Gregorio and A. Gruppuso and V. Guillet and F. K. Hansen and D. L. Harrison and G. Helou and C. Hernández-Monteagudo and S. R. Hildebrandt and E. Hivon and M. Hobson and W. A. Holmes and A. Hornstrup and K. M. Huffenberger and A. H. Jaffe and T. R. Jaffe and W. C. Jones and M. Juvela and E. Keihänen and R. Keskitalo and T. S. Kisner and R. Kneissl and J. Knoche and M. Kunz and H. Kurki-Suonio and G. Lagache and A. Lähteenmäki and J.-M. Lamarre and A. Lasenby and C. R. Lawrence and J. P. Leahy and R. Leonardi and F. Levrier and M. Liguori and P. B. Lilje and M. Linden-Vørnle and M. López-Caniego and P. M. Lubin and J. F. Macías-Pérez and B. Maffei and A. M. Magalhães and D. Maino and N. Mandolesi and M. Maris and D. J. Marshall and P. G. Martin and E. Martínez-González and S. Masi and S. Matarrese and P. Mazzotta and A. Melchiorri and L. Mendes and A. Mennella and M. Migliaccio and M.-A. Miville-Deschênes and A. Moneti and L. Montier and G. Morgante and D. Mortlock and D. Munshi and J. A. Murphy and P. Naselsky and F. Nati and P. Natoli and C. B. Netterfield and F. Noviello and D. Novikov and I. Novikov and C. A. Oxborrow and L. Pagano and F. Pajot and R. Paladini and D. Paoletti and F. Pasian and T. J. Pearson and O. Perdereau and L. Perotto and F. Perrotta and F. Piacentini and M. Piat and D. Pietrobon and S. Plaszczynski and F. Poidevin and E. Pointecouteau and G. Polenta and L. Popa and G. W. Pratt and S. Prunet and J.-L. Puget and J. P. Rachen and W. T. Reach and R. Rebolo and M. Reinecke and M. Remazeilles and C. Renault and S. Ricciardi and T. Riller and I. Ristorcelli and G. Rocha and C. Rosset and G. Roudier and J. A. Rubiño-Martín and B. Rusholme and M. Sandri and G. Savini and D. Scott and L. D. Spencer and V. Stolyarov and R. Stompor and R. Sudiwala and D. Sutton and A.-S. Suur-Uski and J.-F. Sygnet and J. A. Tauber and L. Terenzi and L. Toffolatti and M. Tomasi and M. Tristram and M. Tucci and G. Umana and L. Valenziano and J. Valiviita and B. Van Tent and P. Vielva and F. Villa and L. A. Wade and B. D. Wandelt and A. Zacchei and A. Zonca},
   doi = {10.1051/0004-6361/201424082},
   issn = {0004-6361},
   journal = {Astronomy & Astrophysics},
   month = {4},
   pages = {A104},
   title = {<i>Planck</i> intermediate results. XIX. An overview of the polarized thermal emission from Galactic dust},
   volume = {576},
   url = {http://www.aanda.org/10.1051/0004-6361/201424082},
   year = {2015},
}

@article{VidalGarcia2021,
   abstract = {We present a comparative analysis of the $\rm CH^+$(1–0) and Lyα lines, observed with the Atacama Large Millimeter Array and Keck telescope, respectively, in the field of the submillimetre-selected galaxy SMM J02399−0136 at z ∼ 2.8, which comprises a heavily obscured starburst galaxy and a broad absorption line quasar, immersed in a large Lyα nebula. This comparison highlights the critical role played by turbulence in channelling the energy across gas phases and scales, splitting the energy trail between hot/thermal and cool/turbulent phases in the circumgalactic medium (CGM). The unique chemical and spectroscopic properties of $\rm CH^+$ are used to infer the existence of a massive (∼3.5 × 1010 M⊙), highly turbulent reservoir of diffuse molecular gas of radius ∼20 kpc coinciding with the core of the Lyα nebula. The whole cool and cold CGM is shown to be inflowing towards the galaxies at a velocity ∼ 400 km s−1. Several kpc-scale shocks are detected tentatively in $\rm CH^+$ emission. Their linewidth and specific location in space and velocity with respect to the high-velocity Lyα emission suggest that they lie at the interface of the inflowing CGM and the high-velocity outflowing gas. They signpost the feeding of CGM turbulence by active galactic nuclei- and stellar-driven outflows. The mass and energy budgets of the CGM require net mass accretion at a rate commensurate with the star formation rate. From this similarity, we infer that the merger-driven burst of star formation and black-hole growth are ultimately fuelled by large-scale gas accretion.},
   author = {A Vidal-García and E Falgarone and F Arrigoni Battaia and B Godard and R J Ivison and M A Zwaan and C Herrera and D Frayer and P Andreani and Q Li and R Gavazzi},
   doi = {10.1093/mnras/stab1503},
   issn = {0035-8711},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {9},
   pages = {2551-2573},
   title = {Where infall meets outflows: turbulent dissipation probed by CH+ and Lyα in the starburst/AGN galaxy group SMM J02399−0136 at z ∼ 2.8},
   volume = {506},
   url = {https://doi.org/10.1093/mnras/stab1503},
   year = {2021},
}
@article{Elmegreen2004,
   abstract = {? Abstract?Turbulence affects the structure and motions of nearly all temperature and density regimes in the interstellar gas. This two-part review summarizes the observations, theory, and simulations of interstellar turbulence and their implications for many fields of astrophysics. The first part begins with diagnostics for turbulence that have been applied to the cool interstellar medium and highlights their main results. The energy sources for interstellar turbulence are then summarized along with numerical estimates for their power input. Supernovae and superbubbles dominate the total power, but many other sources spanning a large range of scales, from swing-amplified gravitational instabilities to cosmic ray streaming, all contribute in some way. Turbulence theory is considered in detail, including the basic fluid equations, solenoidal and compressible modes, global inviscid quadratic invariants, scaling arguments for the power spectrum, phenomenological models for the scaling of higher-order structure functions, the direction and locality of energy transfer and cascade, velocity probability distributions, and turbulent pressure. We emphasize expected differences between incompressible and compressible turbulence. Theories of magnetic turbulence on scales smaller than the collision mean free path are included, as are theories of magnetohydrodynamic turbulence and their various proposals for power spectra. Numerical simulations of interstellar turbulence are reviewed. Models have reproduced the basic features of the observed scaling relations, predicted fast decay rates for supersonic MHD turbulence, and derived probability distribution functions for density. Thermal instabilities and thermal phases have a new interpretation in a supersonically turbulent medium. Large-scale models with various combinations of self-gravity, magnetic fields, supernovae, and star formation are beginning to resemble the observed interstellar medium in morphology and statistical properties. The role of self-gravity in turbulent gas evolution is clarified, leading to new paradigms for the formation of star clusters, the stellar mass function, the origin of stellar rotation and binary stars, and the effects of magnetic fields. The review ends with a reflection on the progress that has been made in our understanding of the interstellar medium and offers a list of outstanding problems.},
   author = {Bruce G Elmegreen and John Scalo},
   doi = {10.1146/annurev.astro.41.011802.094859},
   issn = {0066-4146},
   issue = {1},
   journal = {Annual Review of Astronomy and Astrophysics},
   month = {8},
   note = {doi: 10.1146/annurev.astro.41.011802.094859},
   pages = {211-273},
   publisher = {Annual Reviews},
   title = {Interstellar Turbulence I: Observations and Processes},
   volume = {42},
   url = {https://doi.org/10.1146/annurev.astro.41.011802.094859},
   year = {2004},
}
@article{FalcetaGoncalves2014,
   abstract = {<p>Abstract. Turbulence is ubiquitous in the insterstellar medium and plays a major role in several processes such as the formation of dense structures and stars, the stability of molecular clouds, the amplification of magnetic fields, and the re-acceleration and diffusion of cosmic rays. Despite its importance, interstellar turbulence, like turbulence in general, is far from being fully understood. In this review we present the basics of turbulence physics, focusing on the statistics of its structure and energy cascade. We explore the physics of compressible and incompressible turbulent flows, as well as magnetised cases. The most relevant observational techniques that provide quantitative insights into interstellar turbulence are also presented. We also discuss the main difficulties in developing a three-dimensional view of interstellar turbulence from these observations. Finally, we briefly present what the main sources of turbulence in the interstellar medium could be.</p>},
   author = {D. Falceta-Gonçalves and G. Kowal and E. Falgarone and A. C.-L. Chian},
   doi = {10.5194/npg-21-587-2014},
   issn = {1607-7946},
   issue = {3},
   journal = {Nonlinear Processes in Geophysics},
   month = {5},
   pages = {587-604},
   title = {Turbulence in the interstellar medium},
   volume = {21},
   url = {https://npg.copernicus.org/articles/21/587/2014/},
   year = {2014},
}


@article{Dimopoulos1997,
   abstract = {A new mechanism for the evolution of primordial magnetic fields is described and analysed. The field evolution is followed from the time of its creation until the epoch of structure and galaxy formation. The mechanism takes into account the turbulent behaviour of the early universe plasma, whose properties determine strongly the evolution of the field configuration. A number of other related issues such as the case of an electroweak plasma are also considered. Finally, as an example, the mechanism is applied to specific models.},
   author = {Konstantinos Dimopoulos and Anne-Christine Davis},
   doi = {https://doi.org/10.1016/S0370-2693(96)01366-4},
   issn = {0370-2693},
   issue = {1},
   journal = {Physics Letters B},
   pages = {87-96},
   title = {Evolution of primordial magnetic fields},
   volume = {390},
   url = {https://www.sciencedirect.com/science/article/pii/S0370269396013664},
   year = {1997},
}
@article{Subramanian2015,
   author = {Kandaswamy Subramanian},
   doi = {10.48550/arXiv.1504.02311},
   journal = {arXiv e-prints},
   keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics,General Relativity and Quantum Cosmology},
   month = {4},
   pages = {arXiv:1504.02311},
   title = {The origin, evolution and signatures of primordial magnetic fields},
   year = {2015},
}

@book{Kuo2012,
   author = {Kenneth Kuan-yun Kuo and Ragini Acharya},
   isbn = {111809929X},
   publisher = {John Wiley & Sons},
   title = {Fundamentals of turbulent and multiphase combustion},
   year = {2012},
}

@article{Damkohler1940,
   author = {Gerhard Damköhler},
   doi = {https://doi.org/10.1002/bbpc.19400461102},
   issn = {0372-8323},
   issue = {11},
   journal = {Zeitschrift für Elektrochemie und angewandte physikalische Chemie},
   month = {11},
   note = {https://doi.org/10.1002/bbpc.19400461102},
   pages = {601-626},
   publisher = {John Wiley & Sons, Ltd},
   title = {Der Einfluss der Turbulenz auf die Flammengeschwindigkeit in Gasgemischen},
   volume = {46},
   url = {https://doi.org/10.1002/bbpc.19400461102},
   year = {1940},
}

@article{Veilleux2005,
   abstract = {? Abstract?Galactic winds are the primary mechanism by which energy and metals are recycled in galaxies and are deposited into the intergalactic medium. New observations are revealing the ubiquity of this process, particularly at high redshift. We describe the physics behind these winds, discuss the observational evidence for them in nearby star-forming and active galaxies and in the high-redshift universe, and consider the implications of energetic winds for the formation and evolution of galaxies and the intergalactic medium. To inspire future research, we conclude with a set of observational and theoretical challenges.},
   author = {Sylvain Veilleux and Gerald Cecil and Joss Bland-Hawthorn},
   doi = {10.1146/annurev.astro.43.072103.150610},
   issn = {0066-4146},
   issue = {1},
   journal = {Annual Review of Astronomy and Astrophysics},
   month = {8},
   note = {doi: 10.1146/annurev.astro.43.072103.150610},
   pages = {769-826},
   publisher = {Annual Reviews},
   title = {Galactic Winds},
   volume = {43},
   url = {https://doi.org/10.1146/annurev.astro.43.072103.150610},
   year = {2005},
}

@article{Veilleux2020,
   abstract = {Neutral-atomic and molecular outflows are a common occurrence in galaxies, near and far. They operate over the full extent of their galaxy hosts, from the innermost regions of galactic nuclei to the outermost reaches of galaxy halos. They carry a substantial amount of material that would otherwise have been used to form new stars. These cool outflows may have a profound impact on the evolution of their host galaxies and environments. This article provides an overview of the basic physics of cool outflows, a comprehensive assessment of the observational techniques and diagnostic tools used to characterize them, a detailed description of the best-studied cases, and a more general discussion of the statistical properties of these outflows in the local and distant universe. The remaining outstanding issues that have not yet been resolved are summarized at the end of the review to inspire new research directions.},
   author = {Sylvain Veilleux and Roberto Maiolino and Alberto D Bolatto and Susanne Aalto},
   doi = {10.1007/s00159-019-0121-9},
   issn = {1432-0754},
   issue = {1},
   journal = {The Astronomy and Astrophysics Review},
   pages = {2},
   title = {Cool outflows in galaxies and their implications},
   volume = {28},
   url = {https://doi.org/10.1007/s00159-019-0121-9},
   year = {2020},
}

@article{Peroux2020,
   abstract = {Characterizing the relationship between stars, gas, and metals in galaxies is a critical component of understanding the cosmic baryon cycle. We compile contemporary censuses of the baryons in collapsed structures and their chemical makeup and dust content. We show the following: ??The mass density of the Universe is well determined to redshifts and shows minor evolution with time. New observations of molecular hydrogen reveal its evolution mirrors that of the global star-formation rate density, implying a universal cosmic molecular gas depletion timescale. The low-redshift decline of the star-formation history is thus driven by the lack of molecular gas supply due to a drop in net accretion rate related to the decreased growth of dark matter halos. ??The metal mass density in cold gas ( K) contains virtually all the metals produced by stars for . At lower redshifts, the contributors to the total amount of metals are more diverse; at , most of the observed metals are bound in stars. Overall, there is little evidence for a ?missing metals problem? in modern censuses. ??We characterize the dust content of neutral gas over cosmic time, finding the dust-to-gas and dust-to-metals ratios fall with decreasing metallicity. We calculate the cosmological dust mass density in the neutral gas up to . There is good agreement between multiple tracers of the dust content of the Universe.},
   author = {Céline Péroux and J Christopher Howk},
   doi = {10.1146/annurev-astro-021820-120014},
   issn = {0066-4146},
   issue = {1},
   journal = {Annual Review of Astronomy and Astrophysics},
   month = {8},
   note = {doi: 10.1146/annurev-astro-021820-120014},
   pages = {363-406},
   publisher = {Annual Reviews},
   title = {The Cosmic Baryon and Metal Cycles},
   volume = {58},
   url = {https://doi.org/10.1146/annurev-astro-021820-120014},
   year = {2020},
}

@article{McKee1977,
   abstract = {Supernova explosions in a cloudy interstellar medium produce a three-component medium in which a large fraction of the volume is filled with hot, tenuous gas. In the disk of the galaxy the evolution of supernova remnants is altered by evaporation of cool clouds embedded in the hot medium. Radiative losses are enhanced by the resulting increase in density and by radiation from the conductive interfaces between clouds and hot gas. Mass balance (cloud evaporation rate = dense shell formation rate) and energy balance (supernova shock input = radiation loss) determine the density and temperature of the hot medium. A self-consistent model of the interstellar medium developed herein accounts for the observed pressure of interstellar clouds, the galactic soft X-ray background, the O VI absorption line observations, the ionization and heating of much of the interstellar medium, and the motions of the clouds.},
   author = {C F McKee and J P Ostriker},
   doi = {10.1086/155667},
   issn = {0004-637X},
   journal = {The Astrophysical Journal},
   keywords = {Absorption Spectra,Adiabatic Conditions,Astronomical Models,Astrophysics,Background Radiation,Clouds,Evaporation,High Temperature Gases,Interstellar Matter,Nebulae,Rarefied Gases,Supernova Remnants,X Ray Sources},
   month = {11},
   pages = {148-169},
   title = {A theory of the interstellar medium: three components regulated by supernova explosions in an inhomogeneous substrate.},
   volume = {218},
   url = {https://ui.adsabs.harvard.edu/abs/1977ApJ...218..148M},
   year = {1977},
}

@article{Yang2023,
   abstract = {Radiative turbulent mixing layers (TMLs) are ubiquitous in astrophysical environments, for example the circumgalactic medium (CGM), and are triggered by the shear velocity at interfaces between different gas phases. To understand the shear velocity dependence of TMLs, we perform a set of 3D hydrodynamic simulations with an emphasis on the TML properties at high Mach numbers $\mathcal \{M\}$. Since the shear velocity in mixing regions is limited by the local sound speed of mixed gas, high-Mach number TMLs develop into a two-zone structure: a Mach number-independent mixing zone traced by significant cooling and mixing, plus a turbulent zone with large-velocity dispersions which expands with greater $\mathcal \{M\}$. Low-Mach number TMLs do not have distinguishable mixing and turbulent zones. The radiative cooling of TMLs at low and high Mach numbers is predominantly balanced by enthalpy consumption and turbulent dissipation, respectively. Both the TML surface brightness and column densities of intermediate-temperature ions (e.g. O vi) scale as $\propto \mathcal \{M\}^\{0.5\}$ at $\mathcal \{M\} \lesssim 1$, but reach saturation ($\propto \mathcal \{M\}^0$) at $\mathcal \{M\} \gtrsim 1$. Inflow velocities and hot gas entrainment into TMLs are substantially suppressed at high Mach numbers, and strong turbulent dissipation drives the evaporation of cold gas. This is in contrast to low-Mach number TMLs where the inflow velocities and hot gas entrainment are enhanced with greater $\mathcal \{M\}$, and cold gas mass increases due to the condensation of entrained hot gas.},
   author = {Yanhui Yang and Suoqing Ji},
   doi = {10.1093/mnras/stad264},
   issn = {0035-8711},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {4},
   pages = {2148-2162},
   title = {Radiative turbulent mixing layers at high Mach numbers},
   volume = {520},
   url = {https://doi.org/10.1093/mnras/stad264},
   year = {2023},
}

@article{Hillier2023,
   abstract = {In many astrophysical systems, mixing between cool and hot temperature gas/plasma through Kelvin–Helmholtz-instability-driven turbulence leads to the formation of an intermediate temperature phase with increased radiative losses that drive efficient cooling. The solar atmosphere is a potential site for this process to occur with interaction between either prominence or spicule material and the solar corona allowing the development of transition region material with enhanced radiative losses. In this paper, we derive a set of equations to model the evolution of such a mixing layer and make predictions for the mixing-driven cooling rate and the rate at which mixing can lead to the condensation of the coronal material. These theoretical predictions are benchmarked against 2.5D MHD simulations. Applying the theoretical scalings to prominence threads or fading spicules, we found that as a mixing layer grows on their boundaries this would lead to the creation of transition region material with a cooling time of ∼100 s, explaining the warm emission observed as prominence threads or spicules fade in cool spectral lines without the requirement for any heating. For quiescent prominences, dynamic condensation driven by the mixing process could restore ∼18 per cent of the mass lost from a prominence through downflows. Overall, this mechanism of thermal energy loss through radiative losses induced by mixing highlights the importance for considering dynamical interaction between material at different temperatures when trying to understand the thermodynamic evolution of the cool material in the solar corona.},
   author = {Andrew Hillier and Ben Snow and Iñigo Arregui},
   doi = {10.1093/mnras/stad234},
   issn = {0035-8711},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {4},
   pages = {1738-1747},
   title = {The role of cooling induced by mixing in the mass and energy cycles of the solar atmosphere},
   volume = {520},
   url = {https://doi.org/10.1093/mnras/stad234},
   year = {2023},
}

@article{vandeVoort2021,
   abstract = {We study the effect of magnetic fields on a simulated galaxy and its surrounding gaseous halo, or circumgalactic medium (CGM), within cosmological ‘zoom-in’ simulations of a Milky Way-mass galaxy as part of the Simulating the Universe with Refined Galaxy Environments (SURGE) project. We use three different galaxy formation models, each with and without magnetic fields, and include additional spatial refinement in the CGM to improve its resolution. The central galaxy’s star formation rate and stellar mass are not strongly affected by the presence of magnetic fields, but the galaxy is more disc dominated and its central black hole is more massive when B &gt; 0. The physical properties of the CGM change significantly. With magnetic fields, the circumgalactic gas flows are slower, the atomic hydrogen-dominated extended discs around the galaxy are more massive and the densities in the inner CGM are therefore higher, the temperatures in the outer CGM are higher, and the pressure in the halo is higher and smoother. The total gas fraction and metal mass fraction in the halo are also higher when magnetic fields are included, because less gas escapes the halo. Additionally, we find that the CGM properties depend on azimuthal angle and that magnetic fields reduce the scatter in radial velocity, whilst enhancing the scatter in metallicity at fixed azimuthal angle. The metals are thus less well-mixed throughout the halo, resulting in more metal-poor halo gas. These results together show that magnetic fields in the CGM change the flow of gas in galaxy haloes, making it more difficult for metal-rich outflows to mix with the metal-poor CGM and to escape the halo, and therefore should be included in simulations of galaxy formation.},
   author = {Freeke van de Voort and Rebekka Bieri and Rüdiger Pakmor and Facundo A Gómez and Robert J J Grand and Federico Marinacci},
   doi = {10.1093/mnras/staa3938},
   issn = {0035-8711},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {3},
   pages = {4888-4902},
   title = {The effect of magnetic fields on properties of the circumgalactic medium},
   volume = {501},
   url = {https://doi.org/10.1093/mnras/staa3938},
   year = {2021},
}

@article{Hidalgo-Pineda2023,
   author = {Fernando Hidalgo-Pineda and Ryan Jeffrey Farber and Max Gronke},
   doi = {10.48550/arXiv.2304.09897},
   journal = {arXiv e-prints},
   keywords = {Astrophysics - Astrophysics of Galaxies},
   month = {4},
   pages = {arXiv:2304.09897},
   title = {Better Together: The Complex Interplay Between Radiative Cooling and Magnetic Draping},
   year = {2023},
}

@article{Gronke2020b,
   abstract = {The existence of fast moving, cold gas ubiquitously observed in galactic winds is theoretically puzzling, since the destruction time of cold gas is much smaller than its acceleration time. In previous work, we showed that cold gas can accelerate to wind speeds and grow in mass if the radiative cooling time of mixed gas is shorter than the cloud destruction time. Here, we study this process in much more detail, and find remarkably robust cloud acceleration and growth in a wide variety of scenarios. Radiative cooling, rather than the Kelvin–Helmholtz instability, enables self-sustaining entrainment of hot gas on to the cloud via cooling-induced pressure gradients. Indeed, growth peaks when the cloud is almost co-moving. The entrainment velocity is of order the cold gas sound speed, and growth is accompanied by cloud pulsations. Growth is also robust to the background wind and initial cloud geometry. In an adiabatic Chevalier-Clegg type wind, for instance, the mass growth rate is constant. Although growth rates are similar with magnetic fields, cloud morphology changes dramatically, with low density, magnetically supported filaments, which have a small mass fraction but dominate by volume. This could bias absorption line observations. Cloud growth from entraining and cooling hot gas can potentially account for the cold gas content of the circumgalactic medium (CGM). It can also fuel star formation in the disc as cold gas recycled in a galactic fountain accretes and cools halo gas. We speculate that galaxy-scale simulations should converge in cold gas mass once cloud column densities of N ∼ 1018 cm−2 are resolved.},
   author = {Max Gronke and S Peng Oh},
   doi = {10.1093/mnras/stz3332},
   issn = {0035-8711},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {2},
   pages = {1970-1990},
   title = {How cold gas continuously entrains mass and momentum from a hot wind},
   volume = {492},
   url = {https://doi.org/10.1093/mnras/stz3332},
   year = {2020},
}

@article{Gronke2023,
   abstract = {Astrophysical gases such as the interstellar-, circumgalactic- or intracluster-medium are commonly multiphase, which poses the question of the structure of these systems. While there are many known processes leading to fragmentation of cold gas embedded in a (turbulent) hot medium, in this work, we focus on the reverse process: coagulation. This is often seen in wind-tunnel and shearing layer simulations, where cold gas fragments spontaneously coalesce. Using 2D and 3D hydrodynamical simulations, we find that sufficiently large (≫cstcool), perturbed cold gas clouds develop pulsations which ensure cold gas mass growth over an extended period of time (≫r/cs). This mass growth efficiently accelerates hot gas which in turn can entrain cold droplets, leading to coagulation. The attractive inverse square force between cold gas droplets has interesting parallels with gravity; the ‘monopole’ is surface area rather than mass. We develop a simple analytic model which reproduces our numerical findings.},
   author = {Max Gronke and S Peng Oh},
   doi = {10.1093/mnras/stad1874},
   issn = {0035-8711},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {6},
   pages = {stad1874},
   title = {Cooling driven coagulation},
   url = {https://doi.org/10.1093/mnras/stad1874},
   year = {2023},
}

@article{Wang2023,
   abstract = {There is considerable evidence for widespread subsonic turbulence in galaxy clusters, most notably from Hitomi. Turbulence is often invoked to offset radiative losses in cluster cores, both by direct dissipation and by enabling turbulent heat diffusion. However, in a stratified medium, buoyancy forces oppose radial motions, making turbulence anisotropic. This can be quantified via the Froude number Fr, which decreases inward in clusters as stratification increases. We exploit analogies with MHD turbulence to show that wave–turbulence interactions increase cascade times and reduce dissipation rates ϵ ∝ Fr. Equivalently, for a given energy injection/dissipation rate ϵ, turbulent velocities u must be higher compared to Kolmogorov scalings. High-resolution hydrodynamic simulations show excellent agreement with the ϵ ∝ Fr scaling, which sets in for Fr ≲ 0.1. We also compare previously predicted scalings for the turbulent diffusion coefficient D ∝ Fr2 and find excellent agreement, for Fr ≲ 1. However, we find a different normalization, corresponding to stronger diffusive suppression by more than an order of magnitude. Our results imply that turbulent diffusion is more heavily suppressed by stratification, over a much wider radial range, than turbulent dissipation. Thus, the latter potentially dominates. Furthermore, this shift implies significantly higher turbulent velocities required to offset cooling, compared to previous models. These results are potentially relevant to turbulent metal diffusion in the galaxy groups and clusters (which is likewise suppressed), and to planetary atmospheres.},
   author = {C Wang and S P Oh and M Ruszkowski},
   doi = {10.1093/mnras/stad003},
   issn = {0035-8711},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {3},
   pages = {4408-4423},
   title = {Turbulent heating in a stratified medium},
   volume = {519},
   url = {https://doi.org/10.1093/mnras/stad003},
   year = {2023},
}

@article{Schneider2020,
   author = {Evan E. Schneider and Eve C. Ostriker and Brant E. Robertson and Todd A. Thompson},
   doi = {10.3847/1538-4357/ab8ae8},
   issn = {1538-4357},
   issue = {1},
   journal = {The Astrophysical Journal},
   month = {5},
   pages = {43},
   title = {The Physical Nature of Starburst-driven Galactic Outflows},
   volume = {895},
   url = {https://iopscience.iop.org/article/10.3847/1538-4357/ab8ae8},
   year = {2020},
}

@article{Fielding2020b,
   author = {Drummond B. Fielding and Eve C. Ostriker and Greg L. Bryan and Adam S. Jermyn},
   doi = {10.3847/2041-8213/ab8d2c},
   issn = {2041-8213},
   issue = {2},
   journal = {The Astrophysical Journal},
   month = {5},
   pages = {L24},
   title = {Multiphase Gas and the Fractal Nature of Radiative Turbulent Mixing Layers},
   volume = {894},
   url = {https://iopscience.iop.org/article/10.3847/2041-8213/ab8d2c},
   year = {2020},
}

@article{Mohapatra2022,
   abstract = {Supernova explosions, active galactic nuclei jets, galaxy–galaxy interactions, and cluster mergers can drive turbulence in the circumgalactic medium (CGM) and the intracluster medium (ICM). However, the exact nature of turbulence forced by these sources and its impact on the different statistical properties of the CGM/ICM and their global thermodynamics is still unclear. To investigate the effects of different types of forcing, we conduct high-resolution (10083 resolution elements) idealized hydrodynamic simulations with purely solenoidal (divergence-free) forcing, purely compressive (curl-free) forcing, and natural mixture forcing (equal fractions of the two components). The simulations also include radiative cooling. We study the impact of the three different forcing modes (sol, comp, and mix) on the morphology of the gas, its temperature and density distributions, sources and sinks of enstrophy, i.e. solenoidal motions, as well as the kinematics of hot (∼107 K) X-ray emitting and cold (∼104 K) H α emitting gas. We find that compressive forcing leads to stronger variations in density and temperature of the gas as compared to solenoidal forcing. The cold phase gas forms large-scale filamentary structures for compressive forcing and misty, small-scale clouds for solenoidal forcing. The cold phase gas has stronger large-scale velocities for compressive forcing. The natural mixture forcing shows kinematics and gas distributions intermediate between the two extremes, the cold-phase gas occurs as both large-scale filaments and small-scale misty clouds.},
   author = {Rajsekhar Mohapatra and Christoph Federrath and Prateek Sharma},
   doi = {10.1093/mnras/stac1610},
   issn = {0035-8711},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {8},
   pages = {3139-3159},
   title = {Multiphase turbulence in galactic haloes: effect of the driving},
   volume = {514},
   url = {https://doi.org/10.1093/mnras/stac1610},
   year = {2022},
}
@article{Mohapatra2021,
   abstract = {Turbulent gas motions are observed in the intracluster medium (ICM). The ICM is density-stratified, with the gas density being highest at the centre of the cluster and decreasing radially outwards. As a result of this, Kolmogorov (homogeneous, isotropic) turbulence theory does not apply to the ICM. The gas motions are instead explained by anisotropic stratified turbulence, with the stratification quantified by the perpendicular Froude number (Fr⊥). These turbulent motions are associated with density and pressure fluctuations, which manifest as perturbations in X-ray surface brightness maps of the ICM and as thermal Sunyaev–Zeldovich effect (SZ) fluctuations, respectively. In order to advance our understanding of the relations between these fluctuations and the turbulent gas velocities, we have conducted 100 high-resolution hydrodynamic simulations of stratified turbulence (2562 × 384–10242 × 1536 resolution elements), in which we scan the parameter space of subsonic rms Mach number ($\mathcal \{M\}$), Fr⊥, and the ratio of entropy and pressure scale heights (RPS = HP/HS), relevant to the ICM. We develop a new scaling relation between the standard deviation of logarithmic density fluctuations (σs, where s = ln (ρ/$\langle$ρ$\rangle$)), $\mathcal \{M\}$, and Fr⊥, which covers both the strongly stratified (Fr⊥ ≪ 1) and weakly stratified (Fr⊥ ≫ 1) turbulence regimes: $\sigma _\{\rm s\}^2=\ln (1+b^2\mathcal \{M\}^4+0.10/(\mathrm\{Fr\}_\perp +0.25/\sqrt\{\mathrm\{Fr\}_\perp \})^2\mathcal \{M\}^2R_\{\rm PS\})$, where b ∼ 1/3 for solenoidal turbulence driving studied here. We further find that logarithmic pressure fluctuations σ(ln P/ &lt; P &gt;) are independent of stratification and scale according to the relation $\sigma _\{(\ln \{\bar\{P\}\})\}^2=\ln (1+b^2\gamma ^2\mathcal \{M\}^4)$, where $\bar\{P\}=P/\left\langle P \right\rangle $ and γ is the adiabatic index of the gas. We have tested these scaling relations to be valid over the parameter ranges $\mathcal \{M\} = 0.01$–0.40, Fr⊥ = 0.04–10.0, and RPS = 0.33–2.33.},
   author = {Rajsekhar Mohapatra and Christoph Federrath and Prateek Sharma},
   doi = {10.1093/mnras/staa3564},
   issn = {0035-8711},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {2},
   pages = {5072-5087},
   title = {Turbulent density and pressure fluctuations in the stratified intracluster medium},
   volume = {500},
   url = {https://doi.org/10.1093/mnras/staa3564},
   year = {2021},
}
@article{Mohapatra2020,
   abstract = {The gas motions in the intracluster medium (ICM) are governed by turbulence. However, since the ICM has a radial profile with the centre being denser than the outskirts, ICM turbulence is stratified. Stratified turbulence is fundamentally different from Kolmogorov (isotropic, homogeneous) turbulence; kinetic energy not only cascades from large to small scales, but it is also converted into buoyancy potential energy. To understand the density and velocity fluctuations in the ICM, we conduct high-resolution (10242 × 1536 grid points) hydrodynamical simulations of subsonic turbulence (with rms Mach number $\mathcal \{M\}\approx 0.25$) and different levels of stratification, quantified by the Richardson number Ri, from Ri = 0 (no stratification) to Ri = 13 (strong stratification). We quantify the density, pressure, and velocity fields for varying stratification because observational studies often use surface brightness fluctuations to infer the turbulent gas velocities of the ICM. We find that the standard deviation of the logarithmic density fluctuations (σs), where s = ln (ρ/ &lt; ρ($z$) &gt;), increases with Ri. For weakly stratified subsonic turbulence (Ri ≲ 10, $\mathcal \{M\}\lt 1$), we derive a new σs–$\mathcal \{M\}$–Ri relation, $\sigma _\mathrm\{ s\}^2=\ln (1+b^2\mathcal \{M\}^4+0.09\mathcal \{M\}^2 \mathrm\{Ri\} H_\mathrm\{ P\}/H_\mathrm\{ S\})$, where b = 1/3–1 is the turbulence driving parameter, and HP and HS are the pressure and entropy scale heights, respectively. We further find that the power spectrum of density fluctuations, P(ρk/ &lt; ρ &gt;), increases in magnitude with increasing Ri. Its slope in k-space flattens with increasing Ri before steepening again for Ri ≳ 1. In contrast to the density spectrum, the velocity power spectrum is invariant to changes in the stratification. Thus, we find that the ratio between density and velocity power spectra strongly depends on Ri, with the total power in density and velocity fluctuations described by our σs–$\mathcal \{M\}$–Ri relation. Pressure fluctuations, on the other hand, are independent of stratification and only depend on $\mathcal \{M\}$.},
   author = {Rajsekhar Mohapatra and Christoph Federrath and Prateek Sharma},
   doi = {10.1093/mnras/staa711},
   issn = {0035-8711},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {4},
   pages = {5838-5853},
   title = {Turbulence in stratified atmospheres: implications for the intracluster medium},
   volume = {493},
   url = {https://doi.org/10.1093/mnras/staa711},
   year = {2020},
}
@article{Mohapatra2022a,
   abstract = {The central regions of cool-core galaxy clusters harbour multiphase gas, with gas temperatures ranging from $10$ to $10^7\, \mathrm\{K\}$. Feedback from active galactic nuclei jets prevents the gas from undergoing a catastrophic cooling flow. However, the exact mechanism of this feedback energy input is unknown, mainly due to the lack of velocity measurements of the hot-phase gas. However, recent observations have measured the velocity structure functions (VSFs) of the cooler molecular ($\{\sim\} 10\, \mathrm\{K\}$) and Hα filaments ($\{\sim\} 10^4\, \mathrm\{K\}$) and used them to indirectly estimate the motions of the hot phase. In the first part of this study, we conduct high-resolution (3843–15363 resolution elements) simulations of homogeneous isotropic subsonic turbulence, without radiative cooling. We analyse the second-order velocity structure functions (VSF2) in these simulations and study the effects of varying spatial resolution, the introduction of magnetic fields, and the effect of projection along the line of sight (LOS) on it. In the second part of the study, we analyse high-resolution (7683 resolution elements) idealized simulations of multiphase turbulence in the intracluster medium from the companion study Mohapatra et al. We compare the VSF2 for both the hot ($T\sim 10^7\, \mathrm\{K\}$) and cold ($T\sim 10^4\, \mathrm\{K\}$) phases and find that their amplitude depends on the density contrast between the phases. They have similar scaling with separation, but introducing magnetic fields steepens the VSF2 of only the cold phase. We also find that projection along the LOS steepens the VSF2 for the hot phase and mostly flattens it for the cold phase.},
   author = {Rajsekhar Mohapatra and Mrinal Jetti and Prateek Sharma and Christoph Federrath},
   doi = {10.1093/mnras/stab3429},
   issn = {0035-8711},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {2},
   pages = {2327-2343},
   title = {Velocity structure functions in multiphase turbulence: interpreting kinematics of Hα filaments in cool-core clusters},
   volume = {510},
   url = {https://doi.org/10.1093/mnras/stab3429},
   year = {2022},
}
@article{Fielding2023,
   abstract = {<p> The processes controlling the complex clump structure, phase distribution, and magnetic field geometry that develop across a broad range of scales in the turbulent interstellar medium (ISM) remain unclear. Using unprecedentedly high-resolution 3D magnetohydrodynamic simulations of thermally unstable turbulent systems, we show that large current sheets unstable to plasmoid-mediated reconnection form regularly throughout the volume. The plasmoids form in three distinct environments: (i) within cold clumps, (ii) at the asymmetric interface of the cold and warm phases, and (iii) within the warm, volume-filling phase. We then show that the complex magnetothermal phase structure is characterized by a predominantly highly magnetized cold phase, but that regions of high magnetic curvature, which are the sites of reconnection, span a broad range in temperature. Furthermore, we show that thermal instabilities change the scale-dependent anisotropy of the turbulent magnetic field, reducing the increase in eddy elongation at smaller scales. Finally, we show that most of the mass is contained in one contiguous cold structure surrounded by smaller clumps that follow a scale-free mass distribution. These clumps tend to be highly elongated and exhibit a size versus internal velocity relation consistent with supersonic turbulence and a relative clump distance–velocity scaling consistent with subsonic motion. We discuss the striking similarity of cold plasmoids to observed tiny-scale atomic and ionized structures and H <sc>i</sc> fibers and consider how the presence of plasmoids will modify the motion of charged particles, thereby impacting cosmic-ray transport and thermal conduction in the ISM and other similar systems. </p>},
   author = {Drummond B. Fielding and Bart Ripperda and Alexander A. Philippov},
   doi = {10.3847/2041-8213/accf1f},
   issn = {2041-8205},
   issue = {1},
   journal = {The Astrophysical Journal Letters},
   month = {5},
   pages = {L5},
   title = {Plasmoid Instability in the Multiphase Interstellar Medium},
   volume = {949},
   url = {https://iopscience.iop.org/article/10.3847/2041-8213/accf1f},
   year = {2023},
}
@article{McCourt2015,
   abstract = {We present three-dimensional magnetohydrodynamic simulations of magnetized gas clouds accelerated by hot winds. We initialize gas clouds with tangled internal magnetic fields and show that this field suppresses the disruption of the cloud: rather than mixing into the hot wind as found in hydrodynamic simulations, cloud fragments end up comoving with the external medium and in pressure equilibrium with their surroundings. We also show that a magnetic field in the hot wind enhances the drag force on the cloud by a factor $\{\sim \} (1+v_\{\{\rm A\}\}^2/v_\{\{\rm wind\}\}^2)$, where vA is the Alfvén speed in the wind and vwind measures the relative speed between the cloud and the wind. We apply this result to gas clouds in several astrophysical contexts, including galaxy clusters, galactic winds, the Galactic Centre, and the outskirts of the Galactic halo. Our results can help explain the prevalence of cool gas in galactic winds and galactic haloes, and how this cool gas survives in spite of its interaction with hot wind/halo gas. We also predict that drag forces can lead to a deviation from Keplerian orbits for gas clouds in the galactic center.},
   author = {Michael McCourt and Ryan M O'Leary and Ann-Marie Madigan and Eliot Quataert},
   doi = {10.1093/mnras/stv355},
   issn = {0035-8711},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {5},
   pages = {2-7},
   title = {Magnetized gas clouds can survive acceleration by a hot wind},
   volume = {449},
   url = {https://doi.org/10.1093/mnras/stv355},
   year = {2015},
}
@article{Dursi2008,
   author = {L. J. Dursi and C. Pfrommer},
   doi = {10.1086/529371},
   issn = {0004-637X},
   issue = {2},
   journal = {The Astrophysical Journal},
   month = {4},
   pages = {993-1018},
   title = {Draping of Cluster Magnetic Fields over Bullets and Bubbles—Morphology and Dynamic Effects},
   volume = {677},
   url = {https://iopscience.iop.org/article/10.1086/529371},
   year = {2008},
}
@article{Villermaux2019,
   abstract = { Mixing is the operation by which a system evolves under stirring from one state of simplicity—the initial segregation of the constituents—to another state of simplicity—their complete uniformity. Between these extremes, patterns emerge, possibly interact, and die sooner or later. This review summarizes recent developments on the problem of mixing in its lamellar representation. This point of view visualizes a mixture as a set of stretched lamellae, or sheets, possibly interacting with each other. It relies on a near-exact formulation of the Fourier equation on a moving substrate and allows one to bridge the spatial structure and evolution of the concentration field with its statistical content in a direct way. Within this frame, one can precisely describe both the dynamics of the concentration levels in a mixture as a function of the intensity of the stirring motions at the scale of a single lamella and the interaction rule between adjacent lamellae, thus offering a detailed representation of the mixture content, its structure, and their evolution in time. },
   author = {Emmanuel Villermaux},
   doi = {10.1146/annurev-fluid-010518-040306},
   issue = {1},
   journal = {Annual Review of Fluid Mechanics},
   pages = {245-273},
   title = {Mixing Versus Stirring},
   volume = {51},
   url = {https://doi.org/10.1146/annurev-fluid-010518-040306},
   year = {2019},
}
@article{Turk2011,
   author = {Matthew J. Turk and Britton D. Smith and Jeffrey S. Oishi and Stephen Skory and Samuel W. Skillman and Tom Abel and Michael L. Norman},
   doi = {10.1088/0067-0049/192/1/9},
   issn = {0067-0049},
   issue = {1},
   journal = {The Astrophysical Journal Supplement Series},
   month = {1},
   pages = {9},
   title = {yt: A MULTI-CODE ANALYSIS TOOLKIT FOR ASTROPHYSICAL SIMULATION DATA},
   volume = {192},
   url = {https://iopscience.iop.org/article/10.1088/0067-0049/192/1/9},
   year = {2011},
}
@book{Chandrasekhar1961,
   author = {Subrahmanyan Chandrasekhar},
   title = {Hydrodynamic and hydromagnetic stability},
   year = {1961},
}
@article{Gronke2016,
   abstract = {Lyman-alpha (Lyα) is the strongest emission line in the universe and is frequently used to detect and study the most distant galaxies. Because Lyα is a resonant line, photons typically scatter prior to escaping; this scattering process complicates the interpretation of Lyα spectra, but also encodes a wealth of information about the structure and kinematics of neutral gas in the Galaxy. Modeling the Lyα line therefore allows us to study tiny-scale features of the gas. Curiously, observed Lyα spectra can be modeled successfully with very simple, homogeneous geometries (such as an expanding, spherical shell), whereas more realistic, multiphase geometries often fail to reproduce the observed spectra. This seems paradoxical since the gas in galaxies is known to be multiphase. In this Letter, we show that spectra emerging from clumpy geometries with a large number (10 for a clump column density of ~-N 10 cm H ,cl 17 2 I) of clouds along the line of sight converge to the predictions from simplified, homogeneous models. We suggest that this resolves the apparent discrepancy and may provide a way to study the gas structure in galaxies on scales far smaller than can be probed in either cosmological simulations or direct (i.e., spatially resolved) observations.},
   author = {Max Gronke and Mark Dijkstra and Michael Mccourt and S Peng Oh},
   doi = {10.3847/2041-8213/833/2/L26},
   keywords = {ISM: clouds,galaxies: ISM,galaxies: high-redshift,line: formation,radiative transfer,scattering},
   title = {FROM MIRRORS TO WINDOWS: LYMAN-ALPHA RADIATIVE TRANSFER IN A VERY CLUMPY MEDIUM},
   year = {2016},
}
@report{Steinwandel2023,
   abstract = {We present the first results of one extremely high resolution, non-radiative magnetohydrodynamical cosmological zoom-in simulation of a massive cluster with a virial mass M vir = 2.0 × 10 15 solar masses. We adopt a mass resolution of 4 × 10 5 M ⊙ with a maximum spatial resolution of around 250 pc in the central regions of the cluster. We follow the detailed amplification process in a resolved small-scale turbulent dynamo in the Intracluster medium (ICM) with strong exponential growth until redshift 4, after which the field grows weakly in the adiabatic compression limit until redshift 2. The energy in the field is slightly reduced as the system approaches redshift zero in agreement with adiabatic decompression. The field structure is highly turbulent in the center and shows field reversals on a length scale of a few 10 kpc and an anti-correlation between the radial and angular field components in the central region that is ordered by small-scale turbulent dynamo action. The large-scale field on Mpc scales is almost isotropic, indicating that the structure formation process in massive galaxy cluster formation is suppressing memory of both the initial field configuration and the amplified morphology via the turbulent dynamo in the central regions. We demonstrate that extremely high-resolution simulations of the magnetized ICM are in reach that can resolve the small-scale magnetic field structure which is of major importance for the injection of and transport of cosmic rays in the ICM. This work is a major cornerstone for follow-up studies with an on-the-fly treatment of cosmic rays to model in detail electron-synchrotron and gamma-ray emissions.},
   author = {Ulrich P Steinwandel and Klaus Dolag and Ludwig M Böss and Tirso Marin-Gilabert},
   isbn = {2306.04692v1},
   keywords = {Cosmic magnetic field theory (321),Extragalactic magnetic fields (507),Galaxy clusters (584),Intracluster Medium (858),Magnetic Fields (994),Magnetohydrodynamical simulations (1966)},
   title = {Towards cosmological simulations of the magnetized intracluster medium with resolved Coulomb collision scale *},
   year = {2023},
}
@article{Gabici2019,
   abstract = {A critical review of the standard paradigm for the origin of Galactic cosmic rays (CRs) is presented. Recent measurements of local and far-away CRs reveal unexpected behaviors, which challenge the commonly accepted scenario. These recent findings are discussed, together with long-standing open issues. Despite the progress made thanks to ever-improving observational techniques and theoretical investigations, at present our understanding of the origin and of the behavior of CRs remains incomplete. We believe it is still unclear whether a modification of the standard paradigm, or rather a radical change of the paradigm itself is needed in order to interpret all the available data on CRs within a self-consistent scenario.},
   author = {Stefano Gabici and Carmelo Evoli and Daniele Gaggero and Paolo Lipari and Philipp Mertsch and Elena Orlando and Andrew Strong and Andrea Vittino},
   doi = {10.1142/S0218271819300222},
   issn = {02182718},
   issue = {15},
   journal = {International Journal of Modern Physics D},
   keywords = {Cosmic rays,gamma rays,particle acceleration,particle propagation,the Galaxy},
   month = {11},
   pages = {28},
   publisher = {World Scientific Publishing Co. Pte Ltd},
   title = {The origin of Galactic cosmic rays: Challenges to the standard paradigm},
   volume = {28},
   url = {www.worldscientific.com},
   year = {2019},
}
@article{Evoli2021,
   abstract = {The precision measurements of the spectra of cosmic ray nuclei and leptons in recent years have revealed the existence of multiple features, such as the spectral break at ∼ 300 GV rigidity seen by PAMELA and AMS-02 and more recently confirmed by DAMPE and CALET, the softening in the spectra of H and He nuclei at ∼ 10 TV reported by DAMPE, confirming previous hints by NUCLEON and CREAM, a tiny change of slope at ∼ 40 GeV in the electron spectrum, revealed by AMS-02, and the large spectral break at ∼ TeV reported by indirect (HESS, MAGIC and VERITAS) and direct (DAMPE, CALET) measurements of the total (electrons+positrons) lepton spectrum. In all these cases, the possibility has been suggested that these features might reflect the occasional presence of a local cosmic ray source, inducing a noticeable reshaping of the average expected spectra. All these proposals have to face the question of how likely it is for such a source to exist, a question that we address here in a quantitative way. We study the statistical properties of random distribution of sources in space and time, and the effect of the spiral structure of our Galaxy for both the spectra of light nuclei (p and He) and leptons (electrons and positrons) in different energy regions.},
   author = {Carmelo Evoli and Elena Amato and Pasquale Blasi and Roberto Aloisio},
   title = {On the stochastic nature of Galactic cosmic-ray sources},
   year = {2021},
}
@article{Yirak2010,
   abstract = {Isolated regions of higher density populate the interstellar medium (ISM) on all scales-from molecular clouds, to the star-forming regions known as cores, to heterogeneous ejecta found near planetary nebulae and supernova remnants. These clumps interact with winds and shocks from nearby energetic sources. Understanding the interactions of shocked clumps is vital to our understanding of the composition, morphology, and evolution of the ISM. The evolution of shocked clumps is well understood in the limiting "adiabatic" case where physical processes such as self-gravity, heat conduction, radiative cooling, and magnetic fields are ignored. In this paper, we address the issue of evolution and convergence when one of these processes-radiative cooling-is included. Numeric convergence studies demonstrate that the evolution of an adiabatic clump is well captured by roughly 100 cells per clump radius. The presence of radiative cooling, however, imposes limits on the problem due to the removal of thermal energy. Numerical studies which include radiative cooling typically adopt the 100-200 cells per clump radius resolution. In this paper, we present the results of a convergence study for radiatively cooling clumps undertaken over a broad range of resolutions, from 12 to 1536 cells per clump radius, employing adaptive mesh refinement (AMR) in a two-dimensional axisymmetric geometry (2.5 dimensions). We also provide a fully three-dimensional simulation, at 192 cells per clump radius, which supports our 2.5 dimensional results. We find no appreciable self-convergence at ∼100 cells per clump radius as small-scale differences owing to increasingly resolving the cooling length have global effects. We therefore conclude that self-convergence is an insufficient criterion to apply on its own when addressing the question of sufficient resolution for radiatively cooled shocked clump simulations. We suggest the adoption of alternate criteria to support a statement of sufficient resolution, such as the demonstration of adequate resolution of the cooling layers behind shocks. We discuss associated refinement criteria for AMR codes.},
   author = {Kristopher Yirak and Adam Frank and Andrew J Cunningham},
   doi = {10.1088/0004-637X/722/1/412},
   journal = {The Astrophysical Journal},
   keywords = {clouds-ISM,hydrodynamics-ISM,supernova remnants},
   pages = {412-424},
   title = {SELF-CONVERGENCE OF RADIATIVELY COOLING CLUMPS IN THE INTERSTELLAR MEDIUM},
   volume = {722},
   year = {2010},
}
@article{Gong2023,
   abstract = {Chemistry plays a key role in many aspects of astrophysical fluids. Atoms and
molecules are agents for heating and cooling, determine the ionization
fraction, serve as observational tracers, and build the molecular foundation of
life. We present the implementation of a chemistry module in the publicly
available magneto-hydrodynamic code Athena++. We implement several chemical
networks and heating and cooling processes suitable for simulating the
interstellar medium (ISM). A general chemical network framework in the KIDA
format is also included, allowing the user to easily implement their own
chemistry. Radiation transfer and cosmic-ray ionization are coupled with
chemistry and solved with the simple six-ray approximation. The chemical and
thermal processes are evolved as a system of coupled ODEs with an implicit
solver from the CVODE library. We perform and present a series of tests to
ensure the numerical accuracy and convergence of the code. Many tests combine
chemistry with gas dynamics, including comparisons with analytic solutions, 1D
problems of the photo-dissociation regions and shocks, and realistic 3D
simulations of the turbulent ISM. We release the code with the new public
version of Athena++, aiming to provide a robust and flexible code for the
astrochemical simulation community.},
   author = {Munan Gong and Ka-Wai Ho and James M. Stone and Eve C. Ostriker and Paola Caselli and Tommaso Grassi and Chang-Goo Kim and Jeong-Gyu Kim and Goni Halevi},
   month = {5},
   title = {Implementation of chemistry in the Athena++ code},
   url = {https://arxiv.org/abs/2305.04965v1},
   year = {2023},
}
@article{Hin2023,
   abstract = {We investigate how cosmic rays (CRs) affect thermal and hydrostatic stability
of circumgalactic (CGM) gas, in simulations with both CR streaming and
diffusion. Local thermal instability can be suppressed by CR-driven entropy
mode propagation, in accordance with previous analytic work. However, there is
only a narrow parameter regime where this operates, before CRs overheat the
background gas. As mass dropout from thermal instability causes the background
density and hence plasma $\beta \equiv P_g/P_B$ to fall, the CGM becomes
globally unstable. At the cool disk to hot halo interface, a sharp drop in
density boosts Alfven speeds and CR gradients, driving a transition from
diffusive to streaming transport. CR forces and heating strengthen, while
countervailing gravitational forces and radiative cooling weaken, resulting in
a loss of both hydrostatic and thermal equilibrium. In lower $\beta$ halos, CR
heating drives a hot, single-phase diffuse wind with velocities $v \propto
(t_\mathrm\{heat\}/t_\mathrm\{ff\})^\{-1\}$, which exceeds the escape velocity when
$t_\mathrm\{heat\}/t_\mathrm\{ff\} \lesssim 0.4$. In higher $\beta$ halos, CR
forces drive multi-phase winds with cool, dense fountain flows and significant
turbulence. These flows are CR dominated due to "trapping" of CRs by weak
transverse B-fields, and have the highest mass loading factors. Thus, local
thermal instability can result in winds or fountain flows where either the heat
or momentum input of CRs dominates.},
   author = {Tsun Hin and Navin Tsung and S Peng Oh and Chad Bustard},
   journal = {MNRAS},
   keywords = {Circumgalactic medium-,Cosmic rays-,Galactic winds},
   month = {5},
   pages = {1-30},
   title = {The Impact of Cosmic Rays on Thermal and Hydrostatic Stability in Galactic Halos},
   volume = {000},
   url = {https://arxiv.org/abs/2305.14432v1},
   year = {2023},
}
@article{Tan2023,
   abstract = {Galaxies comprise intricate networks of interdependent processes which together govern their evolution. Central among these are the multiplicity of feedback channels, which remain incompletely understood. One outstanding problem is the understanding and modeling of the multiphase nature of galactic winds, which play a crucial role in galaxy formation and evolution. We present the results of three dimensional magnetohydrodynamical tall box interstellar medium patch simulations with clustered supernova driven outflows. Fragmentation of the interstellar medium during superbubble breakout seeds the resulting hot outflow with a population of cool clouds. We focus on analyzing and modeling the origin and properties of these clouds. Their presence induces large scale turbulence, which in turn leads to complex cloud morphologies. Cloud sizes are well described by a power law distribution and mass growth rates can be modelled using turbulent radiative mixing layer theory. Turbulence provides significant pressure support in the clouds, while magnetic fields only play a minor role. We conclude that many of the physical insights and analytic scalings derived from idealized small scale simulations translate well to larger scale, more realistic turbulent magnetized winds, thus paving a path towards their necessary yet challenging inclusion in global-scale galaxy models.},
   author = {Brent Tan and Drummond B Fielding},
   journal = {MNRAS},
   keywords = {clusters,evolution,general-galaxies,haloes-galaxies,hydrodynamics-instabilities-turbulence-galaxies},
   pages = {1-32},
   title = {Cloud Atlas: Navigating the Multiphase Landscape of Tempestuous Galactic Winds},
   volume = {000},
   year = {2023},
}
@article{Pakmor2020,
   abstract = {The circumgalactic medium (CGM) is one of the frontiers of galaxy formation and intimately connected to the galaxy via accretion of gas on to the galaxy and gaseous outflows from the galaxy. Here, we analyse the magnetic field in the CGM of the Milky Way-like galaxies simulated as part of the auriga project that constitutes a set of high-resolution cosmological magnetohydrodynamical zoom simulations. We show that before z = 1 the CGM becomes magnetized via galactic outflows that transport magnetized gas from the disc into the halo. At this time, the magnetization of the CGM closely follows its metal enrichment. We then show that at low redshift an in situ turbulent dynamo that operates on a time-scale of Gigayears further amplifies the magnetic field in the CGM and saturates before z = 0. The magnetic field strength reaches a typical value of $0.1\, \mu \mathrm\{ G\}$ at the virial radius at z = 0 and becomes mostly uniform within the virial radius. Its Faraday rotation signal is in excellent agreement with recent observations. For most of its evolution, the magnetic field in the CGM is an unordered small-scale field. Only strong coherent outflows at low redshift are able to order the magnetic field in parts of the CGM that are directly displaced by these outflows.},
   author = {Rüdiger Pakmor and Freeke Van De Voort and Rebekka Bieri and Facundo A. Gómez and Robert J.J. Grand and Thomas Guillet and Federico Marinacci and Christoph Pfrommer and Christine M. Simpson and Volker Springel},
   doi = {10.1093/MNRAS/STAA2530},
   issn = {0035-8711},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxy: formation,MHD,galaxies: haloes,galaxies: magnetic fields,methods: numerical},
   month = {10},
   pages = {3125-3137},
   publisher = {Oxford Academic},
   title = {Magnetizing the circumgalactic medium of disc galaxies},
   volume = {498},
   url = {https://academic.oup.com/mnras/article/498/3/3125/5895344},
   year = {2020},
}
@article{Grete2022,
   abstract = {On the path to exascale the landscape of computer device architectures and corresponding programming models has become much more diverse. While various low-level performance portable programming models are available, support at the application level lacks behind. To address this issue, we present the performance portable block-structured adaptive mesh refinement (AMR) framework Parthenon, derived from the well-tested and widely used Athena++ astrophysical magnetohydrodynamics code, but generalized to serve as the foundation for a variety of downstream multi-physics codes. Parthenon adopts the Kokkos programming model, and provides various levels of abstractions from multidimensional variables, to packages defining and separating components, to launching of parallel compute kernels. Parthenon allocates all data in device memory to reduce data movement, supports the logical packing of variables and mesh blocks to reduce kernel launch overhead, and employs one-sided, asynchronous MPI calls to reduce communication overhead in multi-node simulations. Using a hydrodynamics miniapp, we demonstrate weak and strong scaling on various architectures including AMD and NVIDIA GPUs, Intel and AMD x86 CPUs, IBM Power9 CPUs, as well as Fujitsu A64FX CPUs. At the largest scale on Frontier (the first TOP500 exascale machine), the miniapp reaches a total of 1.7 × 1013 zone-cycles/s on 9216 nodes (73,728 logical GPUs) at (Formula presented.) weak scaling parallel efficiency (starting from a single node). In combination with being an open, collaborative project, this makes Parthenon an ideal framework to target exascale simulations in which the downstream developers can focus on their specific application rather than on the complexity of handling massively-parallel, device-accelerated AMR.},
   author = {Philipp Grete and Joshua C. Dolence and Jonah M. Miller and Joshua Brown and Ben Ryan and Andrew Gaspar and Forrest Glines and Sriram Swaminarayan and Jonas Lippuner and Clell J. Solomon and Galen Shipman and Christoph Junghans and Daniel Holladay and James M. Stone and Luke F. Roberts},
   doi = {10.1177/10943420221143775},
   issn = {17412846},
   journal = {International Journal of High Performance Computing Applications},
   keywords = {Adaptive mesh refinement,high-performance computing,parallel computing,performance portability},
   publisher = {SAGE Publications Inc.},
   title = {Parthenon—a performance portable block-structured adaptive mesh refinement framework},
   year = {2022},
}
@generic{Choudhury2023,
   abstract = {Thermal instability (TI) potentially explains the origin of cold gas in the intracluster medium (ICM), which is heated sufficiently by AGN feedback. The Hα filaments seen in cluster cores provide strong motivation for TI. The hot ((Formula presented.) K) ICM coronae allow the growth of isobaric TI. The multiphase medium (cold-dense—hot-diffuse) forms once TI saturates. However, gravitational stratification can spatially constrain TI, and thermal conduction is known to stabilize all scales below the field length (λF). In addition, the transport of energy is anisotropic along magnetic fields. Thermal conduction may further trigger gyroscale instabilities and effective reduction of λF. However, cold gas at small scales (Formula presented.) needs to be verified in observations. The virial temperature in galactic haloes is lower ((Formula presented.) K) and opens the regime of isochoric TI. In this regime, the cooling time is typically shorter than the sound-crossing time, and large-scale isochoric clouds are rendered unstable. The linear and non-linear isochoric clouds have interesting differences which potentially lead to either fragmentation of the cloud or not. On saturation, TI produces a turbulent medium that helps mix phases and thermalize kinetic energy and thus completes a cycle of condensation and heating. Various aspects of condensation, stratified turbulence, and magnetized transport are physically identical in solar coronae but scaled down to lower luminosity (similar temperatures). We will discuss the recent progress in TI, its connection to observations, and the analogy to solar prominences.},
   author = {Prakriti Pal Choudhury},
   doi = {10.3389/fspas.2023.1155865},
   issn = {2296987X},
   journal = {Frontiers in Astronomy and Space Sciences},
   keywords = {circumgalactic medium,intracluster medium X-rays,multiphase medium,solar corona,thermal instability},
   publisher = {Frontiers Media S.A.},
   title = {Formation of multiphase plasma in galactic haloes and an analogy to solar plasma},
   volume = {10},
   year = {2023},
}
@article{Schober2015,
   abstract = {The origin of strong magnetic fields in the Universe can be explained by amplifying weak seed fields via turbulent motions on small spatial scales and subsequently transporting the magnetic energy to larger scales. This process is known as the turbulent dynamo and depends on the properties of turbulence, i.e., on the hydrodynamical Reynolds number and the compressibility of the gas, and on the magnetic diffusivity. While we know the growth rate of the magnetic energy in the linear regime, the saturation level, i.e., the ratio of magnetic energy to turbulent kinetic energy that can be reached, is not known from analytical calculations. In this paper we present a scale-dependent saturation model based on an effective turbulent resistivity which is determined by the turnover time scale of turbulent eddies and the magnetic energy density. The magnetic resistivity increases compared to the Spitzer value and the effective scale on which the magnetic energy spectrum is at its maximum moves to larger spatial scales. This process ends when the peak reaches a characteristic wave number k which is determined by the critical magnetic Reynolds number. The saturation level of the dynamo also depends on the type of turbulence and differs for the limits of large and small magnetic Prandtl numbers Pm. With our model we find saturation levels between 43.8% and 1.3% for Pm1 and between 2.43% and 0.135% for Pm1, where the higher values refer to incompressible turbulence and the lower ones to highly compressible turbulence.},
   author = {J. Schober and D. R.G. Schleicher and C. Federrath and S. Bovino and R. S. Klessen},
   doi = {10.1103/PhysRevE.92.023010},
   issn = {15502376},
   issue = {2},
   journal = {Physical Review E - Statistical, Nonlinear, and Soft Matter Physics},
   month = {8},
   publisher = {American Physical Society},
   title = {Saturation of the turbulent dynamo},
   volume = {92},
   year = {2015},
}
@report{,
   author = {Editorial Board and Berlin Heidelberg New and York Barcelona and Hong Kong and London Milan and Paris Tokyo},
   title = {Lecture Notes in Physics},
   url = {http://link.springer.de/series/lnpp/},
}
@report{,
   author = {Alexander A Schekochihin and Steven C Cowley},
   title = {Turbulence and Magnetic Fields in
Astrophysical Plasmas},
}
@report{,
   author = {Dongsu Ryu and Jungyeon Cho and Jongsoo Kim},
   title = {Astrophysical Turbulence},
}
@article{,
   abstract = {A weak fluctuating magnetic field embedded into a a turbulent conducting medium grows exponentially while its characteristic scale decays. In the interstellar medium and protogalactic plasmas, the magnetic Prandtl number is very large, so a broad spectrum of growing magnetic fluctuations is excited at small subviscous scales. The condition for the onset of nonlinear back reaction depends on the structure of the field lines. We study the statistical correlations that are set up in the field pattern and show that the magnetic-field lines possess a folding structure, where most of the scale decrease is due to the field variation across itself rapid transverse direction reversals, while the scale of the field variation along itself stays approximately constant. Specifically, we find that, though both the magnetic energy and the mean-square curvature of the field lines grow exponentially, the field strength and the field-line curvature are anticorrelated, i.e., the curved field is relatively weak, while the growing field is relatively flat. The detailed analysis of the statistics of the curvature shows that it possesses a stationary limiting distribution with the bulk located at the values of curvature comparable to the characteristic wave number of the velocity field and a power tail extending to large values of curvature where it is eventually cut off by the resistive regularization. The regions of large curvature, therefore, occupy only a small fraction of the total volume of the system. Our theoretical results are corroborated by direct numerical simulations. The implication of the folding effect is that the advent of the Lorentz back reaction occurs when the magnetic energy approaches that of the smallest turbulent eddies. Our results also directly apply to the problem of statistical geometry of the material lines in a random flow.},
   author = {Alexander Schekochihin and Steven Cowley and Jason Maron and Leonid Malyshkin},
   doi = {10.1103/PhysRevE.65.016305},
   keywords = {0510Gg,4765a,9835Eg,numbers: 4727Gs},
   title = {Structure of small-scale magnetic fields in the kinematic dynamo theory},
}
@article{Kraichnan1968,
   abstract = {Batchelor's theory of the turbulent straining of small-spatial-scale amplitude variations of a convected scalar field is re-examined to see the effects of fluctuation of the rates of strain in space and time. The k -1 viscous-convective-range spectrum is unaltered, except for the constant of proportionality, but spectrum level in the viscous-diffusive range displays a sensitivity to fluctuations which increases with wavenumber. The Gaussian cutoff found by Batchelor is replaced by more gently decreasing dependences of spectrum level on wavenumber. The scalar spectrum is also treated by the Lagrangian-history direct-interaction approximation. The k -5/3 inertial-convective range of Obukhov and Corrsin, the k -1 viscous-convective range, and the k-17/3 inertial-diffusive range of Batchelor, Howells, and Townsend all are recovered. For a given rate of spectral transport of scalar variance, the predicted spectrum levels in the k-5/3 and k-1 ranges are too small, in comparison with experiment, by numerical factors in the neighborhood of one to three. The largest error is for the k-1 range at large Reynolds number.},
   author = {Robert H. Kraichnan},
   doi = {10.1063/1.1692063},
   issn = {0031-9171},
   issue = {5},
   journal = {The Physics of Fluids},
   month = {5},
   pages = {945-953},
   publisher = {AIP Publishing},
   title = {Small‐Scale Structure of a Scalar Field Convected by Turbulence},
   volume = {11},
   url = {https://pubs.aip.org/aip/pfl/article/11/5/945/941984/Small-Scale-Structure-of-a-Scalar-Field-Convected},
   year = {1968},
}
@article{,
   doi = {10.1007/978-3-540-44778-8},
   issn = {0940-7677},
   journal = {Stretch, Twist, Fold: The Fast Dynamo},
   publisher = {Springer Berlin Heidelberg},
   title = {Stretch, Twist, Fold: The Fast Dynamo},
   year = {1995},
}
   abstract = {Turbulent motions are essential to the mixing of entrained fluids and are also capable of amplifying weak initial magnetic fields by small-scale dynamo action. Here we perform a systematic study of turbulent mixing in magnetized media, using three-dimensional magnetohydrodynamic simulations that include a scalar concentration field. We focus on how mixing depends on the magnetic Prandtl number, Pm, from 1 to 4 and the Mach number, M, from 0.3 to 2.4. For all subsonic flows, we find that the velocity power spectrum has a k −5/3 slope in the early kinematic phase, but steepens due to magnetic back reactions as the field saturates. The scalar power spectrum, on the other hand, flattens compared to k −5/3 at late times, consistent with the Obukohov-Corrsin picture of mixing as a cascade process. At higher Mach numbers, the velocity power spectrum also steepens due to the presence of shocks, and the scalar power spectrum again flattens accordingly. Scalar structures are more intermittent than velocity structures in subsonic turbulence, whereas for supersonic turbulence, velocity structures appear more intermittent than the scalars only in the kinematic phase. Independent of the Mach number of the flow, scalar structures are arranged in sheets in both the kinematic and saturated phases of the magnetic field evolution. For subsonic turbulence, scalar dissipation is hindered in the strong magnetic field regions, probably due to Lorentz forces suppressing the buildup of scalar gradients, whereas for supersonic turbulence, scalar dissipation increases monotonically with increasing magnetic field strength. At all Mach numbers, mixing is significantly slowed by the presence of dynamically important small-scale magnetic fields, implying that mixing in the interstellar medium and in galaxy clusters is less efficient than modeled in hydrodynamic simulations.},
   author = {Sharanya Sur and Liubin Pan and Evan Scannapieco},
   doi = {10.1088/0004-637X/784/2/94},
   issue = {13pp},
   journal = {The Astrophysical Journal},
   keywords = {ISM},
   pages = {94},
   title = {MIXING IN MAGNETIZED TURBULENT MEDIA},
   volume = {784},
   url = {http://flash.uchicago.edu/site/flashcode/},
   year = {2014},
}
@article{Pan2010,
   abstract = {In many astrophysical environments, mixing of heavy elements occurs in the presence of a supersonic turbulent velocity field. Here, we carry out the first systematic numerical study of such passive scalar mixing in isothermal supersonic turbulence. Our simulations show that the ratio of the scalar mixing timescale, τ c , to the flow dynamical time, τ dyn (defined as the flow driving scale divided by the rms velocity), increases with the Mach number, M, for M 3, and becomes essentially constant for M 3. This trend suggests that compressible modes are less efficient in enhancing mixing than solenoidal modes. However, since the majority of kinetic energy is contained in solenoidal modes at all Mach numbers, the overall change in τ c /τ dyn is less than 20% over the range 1 M 6. At all Mach numbers, if pollutants are injected at around the flow driving scale, τ c is close to τ dyn. This suggests that scalar mixing is driven by a cascade process similar to that of the velocity field. The dependence of τ c on the length scale at which pollutants are injected into flow is also consistent with this cascade picture. Similar behavior is found for the variance decay timescales for scalars without continuing sources. Extension of the scalar cascade picture to the supersonic regime predicts a relation between the scaling exponents of the velocity and the scalar structure functions, with the scalar structure function becoming flatter as the velocity scaling steepens with Mach number. Our measurements of the volume-weighted velocity and scalar structure functions confirm this relation for M 2, but show discrepancies at M 3, which arise probably because strong expansions and compressions tend to make scalar structure functions steeper.},
   author = {Liubin Pan and Evan Scannapieco},
   doi = {10.1088/0004-637X/721/2/1765},
   journal = {The Astrophysical Journal},
   keywords = {abundances-ISM,general-turbulence,hydrodynamics-ISM},
   pages = {1765-1782},
   title = {MIXING IN SUPERSONIC TURBULENCE},
   volume = {721},
   year = {2010},
}
@report{Costanzo2021,
   author = {Manuel Costanzo and Enzo Rucci and Marcelo Naiouf and Armando De Giusti},
   title = {Performance vs Programming Effort between Rust and C on Multicore Architectures: Case Study in N-Body},
   url = {https://github.com/ManuelCostanzo/Gravitational_N_Bodies_Rust},
   year = {2021},
}
@article{,
   abstract = {The astrophysics community uses different tools for computational tasks such as complex systems simulations, radiative transfer calculations or big data. Programming languages like Fortran, C or C++ are commonly present in these tools and, generally, the language choice was made based on the need for performance. However, this comes at a cost: safety. For instance, a common source of error is the access to invalid memory regions, which produces random execution behaviors and affects the scientific interpretation of the results. In 2015, Mozilla Research released the first stable version of a new programming language named Rust. Many features make this new language attractive for the scientific community, it is open source and it guarantees memory safety while offering zero-cost abstraction. We explore the advantages and drawbacks of Rust for astrophysics by re-implementing the fundamental parts of Mercury-T, a Fortran code that simulates the dynamical and tidal evolution of multi-planet systems.},
   author = {Sergi Blanco-Cuaresma and Emeline Bolmont},
   doi = {10.1017/S1743921316013168},
   issue = {325},
   journal = {Astroinformatics Proceedings IAU Symposium},
   keywords = {N-Body,Rust,exoplanets,programming languages,simulations},
   title = {What can the programming language Rust do for astrophysics?},
   url = {https://doi.org/10.1017/S1743921316013168},
   year = {2016},
}
@report{Kulkarni2023,
   abstract = {The Galactic interstellar medium abounds in low-velocity shocks with velocities v s 70 km s −1. Some are descendants of higher velocity shocks, while others start off at low velocity (e.g., stellar bow shocks, intermediate velocity clouds, spiral density waves). Low-velocity shocks cool primarily via Lyα, two-photon continuum, optical recombination lines (e.g., Hα), free-bound emission, free-free emission and forbidden lines of metals. The dark far-ultraviolet (FUV) sky, aided by the fact that the two-photon continuum peaks at 1400Å1400Å, makes the FUV band an ideal tracer of low-velocity shocks. Recent GALEX FUV images reaffirm this expectation, discovering faint and large interstellar structure in old supernova remnants and thin arcs stretching across the sky. Interstellar bow shocks are expected from fast stars from the Galactic disk passing through the numerous gas clouds in the local interstellar medium within 15 pc of the Sun. Using the best atomic data available to date, we present convenient fitting formulae for yields of Lyα, two-photon continuum and Hα for pure hydrogen plasma in the temperature range of 10 4 K to 10 5 K. The formulae presented here can be readily incorporated into time-dependent cooling models as well as collisional ionization equilibrium models. 1. MOTIVATION Supernova remnants and stellar wind bubbles are iconic examples of shocks in the interstellar medium (ISM). These shocks, with the passage of time, descend to lower velocities. Our interest here is shocks with velocities less than 70 km s −1. The post-shock temperature depends on the mean molecular mass, but we adopt a fiducial value of T s ≤ 10 5 K and investigate the cooling of such shock-heated hydrogen gas. These shocks cool primarily via Lyα (whose photons are trapped within the shocked region and eventually die on a dust particle) and two-photon continuum. The latter can be detected by Far UltraViolet (FUV) imagers. Low-velocity shocks can also arise on Galactic length scales: intermediate-velocity and high-velocity clouds raining down from the lower halo into the disk and gas that is shocked as it enters a spiral arm. Vallée (2017) provides a good description of the Milky Way's spiral arms, and Kim et al. (2008) discuss Galactic interstellar shocks. Stellar bow shocks are another major source of low-velocity shocks. For instance, consider our own Sun,},
   author = {S R Kulkarni and J Michael Shull},
   isbn = {2302.13963v1},
   title = {Two-photon production in low-velocity shocks},
   url = {https://physics.nist.gov/PhysRefData/ASD/lines},
   year = {2023},
}
@report{Kempski2023,
   abstract = {The nature of cosmic ray (CR) transport in the Milky Way remains elusive. The predictions of current micro-physical models of CR transport in magneto-hydrodynamic (MHD) turbulence are drastically different from what is observed. These models of transport usually focus on MHD turbulence in the presence of a strong guide field and ignore the impact of turbulent intermittency on particle propagation. This motivates our studying the alternative regime of large-amplitude turbulence with δB/B 0 1, in which intermittent small-scale magnetic field reversals are ubiquitous. We study particle transport in such turbulence by integrating trajectories in stationary snapshots. To quantify spatial diffusion, we use a setup with continuous particle injection and escape, which we term the turbulent leaky box. We find that particle transport is very different from the strong-guide-field case. Low-energy particles are better confined than high-energy particles, despite less efficient pitch-angle diffusion at small energies. In the limit of weak guide field, energy-dependent confinement is driven by the energy-dependent (in)ability to follow reversing magnetic field lines exactly and by the scattering in regions of "resonant curvature", where the field line bends on a scale that is of order the local particle gyro-radius. We derive a heuristic model of particle transport in magnetic folds that approximately reproduces the energy dependence of transport found in the leaky-box experiments. We speculate that CR propagation in the Galaxy is regulated by the intermittent field reversals highlighted here and discuss the implications of our findings for the transport of CRs in the Milky Way.},
   author = {Philipp Kempski and Drummond Fielding and Eliot Quataert and Alisa K Galishnikova and Matthew W Kunz and Alexander A Philippov and Bart Ripperda},
   issue = {0000},
   journal = {MNRAS},
   keywords = {cosmic rays-galaxies,evolution-ISM,structure-plasmas},
   pages = {1-15},
   title = {Cosmic ray transport in large-amplitude turbulence with small-scale field reversals},
   volume = {000},
   year = {2023},
}
@article{Churchill2020,
   abstract = {We present the Voigt profile (VP) models, column densities, Doppler b parameters, kinematics, and distribution of components for 422 Mg II absorbers found in a survey of 249 HIRES and UVES quasar spectra. The equivalent width range of the sample is 0.006W r (2796)6.23 Å and the redshift range is 0.19z2.55, with a mean of á ñ = z 1.18. Based on historical precedent, we classified 180 absorbers as weak systems (W r (2796)<0.3 Å) and 242 as strong systems (W r (2796)0.3 Å). Assuming a minimum number of significant components per system, the VP fitting, yielded a total of 2989 components, with an average of 2.7 and 10.3 components found for the weak and strong Mg II subsamples, respectively. The VP component line density for the full sample is 8.62±0.23 clouds Å −1. The distribution of VP component column density over the range 12.4log N(Mg II)17.0 cm −2 is well modeled with a power-law slope of −1.45±0.01. The median Doppler b parameters are 4.5±3.5 km s −1 , 6.0±4.5 km s −1 , and 5.7±4.4 km s −1 for the weak, strong, and full samples. We modeled the probability of component velocity splitting (the two-point velocity correlation function) of our full sample using a three-component composite Gaussian function. Our resulting velocity dispersions are σ 1 =25.4 km s −1 , σ 2 =68.7 km s −1 , and σ 3 =207.1 km s −1. These data provide an excellent database for studying the cosmic evolution of Mg II absorber kinematic evolution.},
   author = {Christopher W Churchill and Jessica L Evans and Bryson Stemock and Nikole M Nielsen and Glenn G Kacprzak and Michael T Murphy},
   doi = {10.3847/1538-4357/abbb34},
   journal = {The Astrophysical Journal},
   keywords = {Circumgalactic medium,Galaxy kinematics,Quasar absorption line spectroscopy},
   pages = {28},
   title = {Mg II Absorbers in High-resolution Quasar Spectra. I. Voigt Profile Models},
   volume = {904},
   url = {https://doi.org/10.3847/1538-4357/abbb34},
   year = {2020},
}
@article{Schmidt2015,
   abstract = {In this review, the methodology of large eddy simulations (LES) is introduced and applications in astrophysics are discussed. As theoretical framework, the scale decomposition of the dynamical equations for neutral fluids by means of spatial filtering is explained. For cosmological applications, the filtered equations in comoving coordinates are also presented. To obtain a closed set of equations that can be evolved in LES, several subgrid-scale models for the interactions between numerically resolved and unresolved scales are discussed, in particular the subgrid-scale turbulence energy equation model. It is then shown how model coefficients can be calculated, either by dynamic procedures or, a priori, from high-resolution data. For astrophysical applications, adaptive mesh refinement is often indispensable. It is shown that the subgrid-scale turbulence energy model allows for a particularly elegant and physically well-motivated way of preserving momentum and energy conservation in adaptive mesh refinement (AMR) simulations. Moreover, the notion of shear-improved models for in-homogeneous and non-stationary turbulence is introduced. Finally, applications of LES to turbulent combustion in thermonuclear supernovae, star formation and feedback in galaxies, and cosmological structure formation are reviewed.},
   author = {Wolfram Schmidt and Hamburger Sternwarte},
   doi = {10.1007/lrca-2015-2},
   issue = {2},
   journal = {Living Rev. Comput. Astrophys},
   keywords = {Large eddy simulations (LES),Turbulence},
   title = {Large Eddy Simulations in Astrophysics},
   volume = {1},
   url = {http://www.hs.uni-hamburg.de},
   year = {2015},
}
@article{Li2022,
   abstract = {When galaxies move through the intracluster medium (ICM) inside galaxy clusters, the ram pressure of the ICM can strip the gas from galaxies. The stripped gas forms tails on the trailing side. These galaxies are hence dubbed "jellyfish galaxies". ESO 137-001 is a quintessential jellyfish galaxy located in the nearest rich cluster, the Norma cluster. Its spectacular multiphase tail has complex morphology and kinematics both from the imprinted galaxy's interstellar medium (ISM) and as a result of the interactions between the stripped gas and the surrounding hot plasma, mediated by radiative cooling and magnetic fields. We study the kinematics of the multiphase tail using high-resolution observations of the ionized and the molecular gas in the entire structure. We calculate the velocity structure functions (VSFs) in moving frames along the tail and find that turbulence driven by Kelvin-Helmholtz (KH) instability quickly overwhelms the original ISM turbulence and saturates at ∼ 30 kpc. There is also a hint that the far end of the tail has possibly started to inherit pre-existing large-scale ICM turbulence likely caused by structure formation. Turbulence measured by the molecular gas is generally consistent with that measured by the ionized gas in the tail but has a slightly lower amplitude. Most of the measured turbulence is below the mean free path of the hot ICM (∼ 11 kpc). Using warm/cool gas as a tracer of the hot ICM, we find that the isotropic viscosity of the hot plasma must be suppressed below 0.01% Spitzer level.},
   author = {Yuan Li and Rongxin Luo and Matteo Fossati and Ming Sun and Pavel Jáchym},
   journal = {MNRAS},
   keywords = {clusters,evolution-galaxies,galaxies,individual,intracluster medium-galaxies},
   pages = {1-7},
   title = {Turbulence in the Tail of a Jellyfish Galaxy},
   volume = {000},
   year = {2022},
}
@article{Smith2023,
   abstract = {AAAAAAAAAA is a new model for multiphase, stellar feedback driven galactic winds designed for inclusion in coarse resolution cosmological simulations. In this first paper of a series, we describe the features that allow AAAAAAAAAA to properly treat high specific energy wind components and demonstrate them using idealised non-cosmological simulations of a galaxy with a realistic CGM, using the AAAAA code. Hot, fast gas phases with low mass loadings are predicted to dominate the energy content of multiphase outflows. In order to treat the huge dynamic range of spatial scales involved in cosmological galaxy formation at feasible computational expense, cosmological volume simulations typically employ a Lagrangian code or else use adaptive mesh refinement with a quasi-Lagrangian refinement strategy. However, it is difficult to inject a high specific energy wind in a Lagrangian scheme without incurring artificial burstiness. Additionally, the low densities inherent to this type of flow result in poor spatial resolution. AAAAAAAAAA addresses these issues with a novel scheme for coupling energy into the ISM/CGM transition region which also provides the necessary level of refinement at the base of the wind. In the absence of our improvements, we show that poor spatial resolution near the sonic point of a hot, fast outflow leads to an underestimation of gas acceleration as the wind propagates. We explore the different mechanisms by which low and high specific energy winds can regulate the SFR of galaxies. In future work, we will demonstrate other aspects of the AAAAAAAAAA model.},
   author = {Matthew C Smith and Drummond B Fielding and Greg L Bryan and Chang-Goo Kim and Eve C Ostriker and Rachel S Somerville and Jonathan Stern and Kung-Yi Su and Rainer Weinberger and Chia-Yu Hu and John C Forbes and Lars Hernquist and Blakesley Burkhart and Yuan Li},
   journal = {MNRAS},
   keywords = {evolution-methods,galaxies,numerical-hydrodynamics},
   pages = {1-26},
   title = {Arkenstone I: A Novel Method for Robustly Capturing High Specific Energy Outflows In Cosmological Simulations},
   volume = {000},
   url = {https://www.simonsfoundation.org/flatiron/},
   year = {2023},
}
@article{Faucher2023,
   abstract = {Spurred by rich, multi-wavelength observations and enabled by new simulations, ranging from cosmological to sub-pc scales, the last decade has seen major theoretical progress in our understanding of the circum-galactic medium. We review key physical processes in the CGM. Our conclusions include: The properties of the CGM depend on a competition between gravity-driven infall and gas cooling. When cooling is slow relative to free fall, the gas is hot (roughly virial temperature) whereas the gas is cold (T ∼ 10 4 K) when cooling is rapid. Gas inflows and outflows play crucial roles, as does the cos-mological environment. Large-scale structure collimates cold streams and provides angular momentum. Satellite galaxies contribute to the CGM through winds and gas stripping. In multiphase gas, the hot and cold phases continuously exchange mass, energy and momentum. The interaction between turbulent mixing and radiative cooling is critical. A broad spectrum of cold gas structures, going down to sub-pc scales, arises from fragmentation, coagulation, and condensation onto gas clouds. Magnetic fields, thermal conduction and cosmic rays can substantially modify how the cold and hot phases interact, although microphysical uncertainties are presently large. Key open questions for future work include the mutual interplay between small-scale structure and large-scale dynamics, and how the CGM affects the evolution of galaxies.},
   author = {Claude-André Faucher and Gigù Ere and S Peng Oh},
   doi = {10.1146/((please)},
   keywords = {Galaxies,halos-galaxies,theory},
   title = {Key Physical Processes in the Circumgalactic Medium},
   url = {www.annualreviews.org},
   year = {2023},
}
@article{Proga2022,
   abstract = {Local thermal instability can plausibly explain the formation of multiphase gas in many different astrophysical environments, but the theory of local TI is only well-understood in the optically thin limit of the equations of radiation hydrodynamics (RHD). Here, we lay groundwork for transitioning from this limit to a full RHD treatment assuming a gray opacity formalism. We consider a situation where the gas becomes thermally unstable due to the hardening of the radiation field when the main radiative processes are free-free cooling and Compton heating. We identify two ways in which this can happen: (i) when the Compton temperature increases with time, through a rise in either the intensity or energy of a hard X-ray component; and (ii) when attenuation reduces the flux of the thermal component such that the Compton temperature increases with depth through the slab. Both ways likely occur in the broad-line region of active galactic nuclei where columns of gas can be ionization-bounded. In such instances where attenuation is significant, thermal equilibrium solution curves become position-dependent and it no longer suffices to assess the stability of an irradiated column of gas at all depths using a single equilibrium curve. We demonstrate how to analyze a new equilibrium curve-the attenuation curve-for this purpose, and we show that, by Field's instability criterion, a negative slope along this curve indicates that constant-density slabs are thermally unstable whenever the gas temperature increases with depth. Unified Astronomy Thesaurus concepts: Active galactic nuclei (16)},
   author = {Daniel Proga and Tim Waters and Sergei Dyda and Zhaohuan Zhu},
   doi = {10.3847/2041-8213/ac87b0},
   journal = {The Astrophysical Journal Letters},
   keywords = {Active galactic nuclei},
   pages = {L37},
   title = {Thermal Instability in Radiation Hydrodynamics: Instability Mechanisms, Position-dependent S-curves, and Attenuation Curves},
   volume = {935},
   url = {https://doi.org/10.3847/2041-8213/ac87b0},
   year = {2022},
}
@article{Bustard2023,
   abstract = {While it is well-known that cosmic rays (CRs) can gain energy from turbulence via second order Fermi acceleration, how this energy transfer affects the turbulent cascade remains largely unexplored. Here, we show that damping and steepening of the compressive turbulent power spectrum are expected once the damping time $t_\{\rm damp\} \sim \rho v^\{2\}/\dot\{E\}_\{\rm CR\} \propto E_\{\rm CR\}^\{-1\}$ becomes comparable to the turbulent cascade time. Magnetohydrodynamic (MHD) simulations of stirred compressive turbulence in a gas-CR fluid with diffusive CR transport show clear imprints of CR-induced damping, saturating at $\dot\{E\}_\{\rm CR\} \sim \tilde\{\epsilon\}$, where $\tilde\{\epsilon\}$ is the turbulent energy input rate. In that case, almost all the energy in large scale motions is absorbed by CRs and does not cascade down to grid scale. This ``divergence-cleaning" should render small-scale turbulence largely solenoidal and could suppress fluctuations important for thermal instability. The lack of small-scale compressive modes is also problematic for hypothesized resonant scattering of $E > 300$ GeV CRs, when self-confinement is inefficient. When CR transport is streaming dominated, CRs also damp large scale motions, with kinetic energy reduced by up to to an order of magnitude in realistic $E_\{\rm CR\} \sim E_\{\rm g\}$ scenarios, but turbulence (with a reduced amplitude) still cascades down to small scales with the same power spectrum. Such large scale damping implies that turbulent velocities obtained from the observed velocity dispersion may significantly underestimate the turbulent forcing rate, i.e. $\tilde\{\epsilon\} \gg \rho v^\{3\}/L$. These findings motivate future, higher resolution simulations with a mixture of turbulent driving modes.},
   author = {Chad Bustard and S. Peng Oh},
   month = {1},
   title = {Cosmic Ray Drag and Damping of Compressive Turbulence},
   url = {http://arxiv.org/abs/2301.04156},
   year = {2023},
}
@article{Appleton2023,
   abstract = {We combine JWST and HST imaging with ALMA CO(2-1) spectroscopy to study the highly turbulent multi-phase intergalactic medium (IGM) in Stephan's Quintet on 25-150 pc scales. Previous Spitzer observations revealed luminous H 2 line cooling across a 45 kpc-long filament, created by a giant shock-wave, following the collision with an intruder galaxy NGC 7318b. We demonstrate that the MIRI/F1000W/F770W filters are dominated by 0-0 S(3) H 2 and a combination of PAH and 0-0 S(5) H 2 emission. They reveal the dissipation of kinetic energy as massive clouds experience collisions, interactions and likely destruction/re-cycling within different phases of the IGM. In one kpc-scaled structure, warm H 2 formed a triangular-shaped head and tail of compressed and stripped gas behind a narrow shell of cold H 2. In another region, two cold molecular clumps with very different velocities are connected by an arrow-shaped stream of warm, probably shocked, H 2 suggesting a cloud-cloud collision is occurring. In both regions, a high warm-to-cold molecular gas fraction indicates that the cold clouds are being disrupted and converted into warm gas. We also map gas associated with an apparently forming dwarf galaxy. We suggest that the primary mechanism for exciting strong mid-IR H 2 lines throughout Stephan's Quintet is through a fog of warm gas created by the shattering of denser cold molecular clouds and mixing/recycling in the post-shocked gas. Without spectroscopy, JWST cannot provide a complete picture of the kinematics and excitation of the shocked warm gas, but it reveals the rich variety of ways that different gas phases interact with one another in Stephan's Quintet.},
   author = {P N Appleton and P Guillard and Bjorn Emonts and Francois Boulanger and Aditya Togi and William T Reach and Kathleen Alatalo and M Cluver and T Diaz Santos and P-a Duc and P Ogle and K Voggel and C Xu},
   title = {Multi-phase gas interactions on subarcsec scales in the shocked IGM of Stephan's Quintet with JWST and ALMA},
   year = {2023},
}
@article{Ishibashi2012,
   abstract = {Cool outflows are now commonly observed in galaxies, but their physical origin and driving mechanism remain unclear. Active galactic nucleus (AGN) feedback can potentially accelerate cool galactic outflows via cosmic rays (CR) and radiation pressure on dust. Here we investigate the relative importance of CR and radiation feedback in AGNs, and we analyse the physical conditions for outflow launching as a function of the black hole accretion flow mode. We assume CRs from AGN jet origin and consider the analogy with Galactic X-ray binaries, whereby the jet is prominent at low accretion rates (hard state) and quenched at high accretion rates (soft state). We show that CR-driven outflows can be powered at low accretion rates and at large radii, whereas radiation pressure-driven outflows dominate at high accretion rates and small radii. Thus the two AGN feedback mechanisms-CRs and radiation pressure on dust-may play complementary roles in driving cool outflows on galactic scales. The transition from radiation pressure-driven outflows at higher accretion rates to CR-driven outflows at lower accretion rates likely corresponds to a transition in the underlying accretion flow modes (from a radiatively efficient accretion disc to a radiatively inefficient jet-dominated flow) over cosmic time.},
   author = {W Ishibashi and A C Fabian},
   journal = {Mon. Not. R. Astron. Soc},
   keywords = {ac-cretion discs,active-X-rays,binaries-accretion,black hole physics-galaxies},
   pages = {1-12},
   title = {AGN cool feedback and analogy with X-ray binaries: from radiation pressure to cosmic ray driven outflows},
   volume = {000},
   year = {2012},
}
@article{,
   title = {Cold Mode Gas Accretion on Two Galaxy Groups at z∼2},
   url = {https://arxiv.org/pdf/2212.00152},
}
@article{,
   title = {PHANGS-JWST First Results:  Tracing the Diffuse ISM with JWST Imaging of Polycyclic AromaticHydrocarbon Emission in Nearby Galaxies},
   url = {https://arxiv.org/pdf/2212.11177},
}
@article{Fejer1964,
   abstract = {Formal conditions are derived for the stability of a velocity discontinuity at a plane interface between two perfectly conducting, inviscid, compressible fluids, in the presence of uniform magnetic fields. Certain special cases, in which the stability conditions can be simplified, are discussed in detail. Previous results for incompressible fluids are rederived and it is shown that the introduction of a slight compressibility always reduces the stabilizing effect of magnetic fields. It is further shown that in two special cases the magnetic field required to stabilize an interface continues to increase with the introduction of more compressibility until it reaches a limiting value that is about twice as large as the value appropriate to incompressible fluids.},
   author = {Fejer and J. A.},
   doi = {10.1063/1.1711229},
   issn = {0899-8213},
   issue = {4},
   journal = {PhFl},
   pages = {499-503},
   title = {Hydromagnetic Stability at a Fluid Velocity Discontinuity between Compressible Fluids},
   volume = {7},
   url = {https://ui.adsabs.harvard.edu/abs/1964PhFl....7..499F/abstract},
   year = {1964},
}
@article{Miura1982,
   abstract = {Simulation of the magnetohydrodynamic Kelvin-Helmholtz instability in a compressible plasma shows that a super-Alfvénic shear flow parallel to the magnetic field develops into small eddies, which strongly compress, twist, and hence amplify the magnetic field, and that a sub-fast (magnetosonic) shear flow transverse to the magnetic field evolves into a fast shock. The anomalous viscosity due to the instability is important in understanding a viscous drag at the solar-wind-magnetosphere interface. © 1982 The American Physical Society.},
   author = {Akira Miura and Miura and Akira},
   doi = {10.1103/PHYSREVLETT.49.779},
   issn = {0031-9007},
   issue = {11},
   journal = {PhRvL},
   keywords = {47.65.+a,52.30.+r,52.65.+z,94.30.Di},
   pages = {779-782},
   title = {Nonlinear evolution of the magnetohydrodynamic Kelvin-Helmholtz instability},
   volume = {49},
   url = {https://ui.adsabs.harvard.edu/abs/1982PhRvL..49..779M/abstract},
   year = {1982},
}
@article{Corcos1984,
   abstract = {The prevalence in a turbulent mixing layer of dynamical events with a coherent history over substantial times suggests that it is profitable to study in detail entirely deterministic versions of this flow and to attempt to use a simplified synthesis of these solutions as the fundamental representation in a stochastic treatment of the layer. It is proposed that the deterministic representation of the flow be achieved by the embedding of a short hierarchy of motions which are studied in detail, though not exhaustively, in Parts 1, 2 and 3. Part 1 deals with the fundamental or first-order motion, which is the evolution of a layer constrained to be purely two-dimensional. © 1984, Cambridge University Press. All rights reserved.},
   author = {G. M. Corcos and F. S. Sherman and G. M. Corcos and F. S. Sherman},
   doi = {10.1017/S0022112084000252},
   issn = {0022-1120},
   issue = {52},
   journal = {JFM},
   keywords = {Advection,Boundary Layer Stability,Boundary Layer Transition,Fluid Mechanics and Heat Transfer,Mixing Layers (Fluids),Molecular Diffusion,Navier,Shear Layers,Stochastic Processes,Stokes Equation,Turbulence Models,Turbulent Boundary Layer,Turbulent Diffusion,Turbulent Mixing,Two Dimensional Flow,Two Dimensional Models,Vortices},
   pages = {29-65},
   title = {The mixing layer: Deterministic models of a turbulent flow. I - Introduction and the two-dimensional flow},
   volume = {139},
   url = {https://ui.adsabs.harvard.edu/abs/1984JFM...139...29C/abstract},
   year = {1984},
}
@article{Sadler2022,
   abstract = {Shear flows along a plasma interface will quickly grow unstable due to the Kelvin-Helmholtz instability. If there is a concurrent temperature gradient across the interface, higher modes are stabilized by the thermal diffusion. These ablative effects must be considered in, for example, jet features in inertial confinement fusion hot-spots, or plasma plumes in young supernovae. We show that magnetization of the plasma can greatly affect the instability, even if magnetic pressure is small. This is because electrons are localized by their gyromotion, reducing the heat flux and material ablation. We use a two-dimensional numerical extended-magnetohydrodynamics approach to assess this effect for dense fusion conditions. In comparison with the unmagnetized case, self-generated Biermann fields make only a minor difference to growth rates. However, simulations with a large 50 kT external field found that the growth rate of the least stable mode increased by 40%. This has implications for mix processes in Z-pinches and magnetized inertial confinement fusion concepts.},
   author = {James D. Sadler and Samuel Green and Shengtai Li and Ye Zhou and Kirk A. Flippo and Hui Li},
   doi = {10.1063/5.0082610},
   issn = {1070-664X},
   issue = {5},
   journal = {PhPl},
   month = {5},
   pages = {052708},
   publisher = {American Institute of Physics Inc.},
   title = {Faster ablative Kelvin-Helmholtz instability growth in a magnetic field},
   volume = {29},
   url = {https://ui.adsabs.harvard.edu/abs/2022PhPl...29e2708S/abstract},
   year = {2022},
}
@article{Liu2018,
   abstract = {The Kelvin-Helmholtz instability of a parallel shear flow with a hyperbolic-tangent velocity profile has been simulated numerically at a high Reynolds number. The fluid is perfectly conducting with...},
   author = {Y. Liu and Z. H. Chen and H. H. Zhang and Z. Y. Lin},
   doi = {10.1063/1.5004473},
   issn = {1070-6631},
   issue = {4},
   journal = {Physics of Fluids},
   keywords = {Kelvin-Helmholtz instability,Maxwell equations,compressibility,hyperbolic equations,magnetohydrodynamics,mixing,shear flow,viscosity},
   month = {4},
   pages = {044102},
   publisher = {AIP Publishing LLCAIP Publishing},
   title = {Physical effects of magnetic fields on the Kelvin-Helmholtz instability in a free shear layer},
   volume = {30},
   url = {https://aip.scitation.org/doi/abs/10.1063/1.5004473},
   year = {2018},
}
@article{Sun2020,
   abstract = {We discuss the formation of a Kelvin–Helmholtz instability (KHI) produced by a laser-driven thin separate plastic (CH) foil plasma. The experimental design consists of magnetized plasma driven by intense laser irradiation and a small cylindrical permanent magnet. By comparing situations with and without an external magnetic field, we found that the KHI showed different rolling features which could be effectively suppressed by an external magnetic field. A quantitative analysis shows the consistency between the experiments and theory.},
   author = {Wei Sun and Jiayong Zhong and Zhu Lei and Shu Zhang and Lifeng Wang and Kaige Zhao and Weiming An and Yongli Ping and Bo Han and Dawei Yuan and Bowei Tong and Qian Zhang and Xiaoxia Yuan and Baojun Zhu and Zhe Zhang and Yutong Li and Bin Qiao and Lei Cheng and Jianzhao Wang and Chunqing Xing and Weiman Jiang and Huigang Wei and Guiyun Liang and Zhiyong Xie and Chen Wang and Mengqi Jin and Gang Zhao and Jie Zhang},
   doi = {10.1088/1361-6587/AB84AD},
   issn = {0741-3335},
   issue = {6},
   journal = {Plasma Physics and Controlled Fusion},
   keywords = {An external magnetic field,Intense laser,Kelvin–helmholtz instability},
   month = {4},
   pages = {065007},
   publisher = {IOP Publishing},
   title = {Suppressing kelvin–helmholtz instability with an external magnetic field},
   volume = {62},
   url = {https://iopscience.iop.org/article/10.1088/1361-6587/ab84ad https://iopscience.iop.org/article/10.1088/1361-6587/ab84ad/meta},
   year = {2020},
}
@article{Gibbon2022,
   abstract = {The rich multifractal properties of fluid turbulence illustrated by the work of Parisi and Frisch are related explicitly to Leray's weak solutions of the three-dimensional Navier-Stokes equations. Directly from this correspondence it is found that the set on which energy dissipates, F m , has a range of dimensions D m = 3/m (1 ≤ m ≤ ∞), and a corresponding range of sub-Kolmogorov dissipation inverse length scales Lη −1 m ≤ Re 3/(1+Dm) spanning Re 3/4 to Re 3. Correspondingly, the multifractal model scaling parameter h, must obey h ≥ h min with − 2 3 ≤ h min ≤ 1 3. In memory of Charlie Doering (1956-2021) 1 The need for a mathematical telescope Despite the cliché that "turbulence is the last great unsolved problem in classical physics" [1], the challenge that it poses to physicists, mathematicians and engineers remains [2-19]. A natural correspondence is proposed that helps us relate the rich multifractality of the statistical properties of homogeneous and isotropic fluid turbulence [2-4] to the methods of mathematical analysis which are used to study weak solutions of the incompressible Navier-Stokes equations [20-28], including the Millenial regularity problem [29]. Heretofore the two approaches have taken divergent paths which has caused a lacuna in our understanding. Multifractality is manifest in the wide sweep of vortical structures that appear in turbulent flows, ranging from three-dimensional vortices at many scales, to semi-broken filaments whose fractal dimension is less than unity : see Fig. 1 for illustrative examples. In telescopic terms, the simultaneous existence of many vortical structures each with its own fractal dimension requires the mathematical equivalent of an adjustable focus, somewhat in the manner of a zoom lens. Thus, an adjustable parameter with a wide range of values is needed. The multifractal model (MFM) of Parisi and Frisch possesses this latter feature through the allowed variation of its scaling parameter h [2], while the Navier-Stokes equations seemingly do not. The MFM was developed after it had become clear that Kolmogorov's 1941 theory needed to be modified in order to take account of the effects of intermittency [3] : see also [30-35]. The question is this : can this telescopic property be derived from Leray's weak solution formulation of the three-dimensional incompressible Navier-Stokes equations [20-28]? From the Navier-Stokes side of the fence, no mathematical tools seemingly exist that would allow us to perform rigorous analysis on fractal sets. Standard methods of Navier-Stokes analysis involve integration over the full domain volume, which has the unfortunate consequence of washing out the delicate nature of the set on which energy dissipates [5,6]. This paper circumvents these problems by showing how the existence of a multifractal set on which energy dissipates is natural to the problem. Results can be extracted from the Leray formalism which are then compared to the multifractal theory of Parisi and Frisch [2].},
   author = {John D Gibbon},
   title = {Identifying the multifractal set on which energy dissipates in a turbulent Navier-Stokes fluid},
   year = {2022},
}
@article{,
   abstract = {We study the Hii regions associated with the NGC 6334 molecular cloud observed in the sub-millimeter and taken as part of the B-fields In STar-forming Region Observations (BISTRO) Survey. In particular, we investigate the polarization patterns and magnetic field morphologies associated with these Hii regions. Through polarization pattern and pressure calculation analyses, several of these bubbles indicate that the gas and magnetic field lines have been pushed away from the bubble, toward an almost tangential (to the bubble) magnetic field morphology. In the densest part of NGC 6334, where the magnetic field morphology is similar to an hourglass, the polarization observations do not exhibit observable impact from Hii regions. We detect two nested radial polarization patterns in a bubble to the south of NGC 6334 that correspond to the previously observed bipolar structure in this bubble. Finally, using the results of this study, we present steps (incorporating computer vision; circular Hough Transform) that can be used in future studies to identify bubbles that have physically impacted magnetic field lines.},
   author = {Mehrnoosh Tahani and Pierre Bastien and Ray S Furuya and Kate Pattle and Doug Johnstone and Doris Arzoumanian and Yasuo Doi and Laura Fissel and Michael Chun-Yuan Chen and Frédérick Poidevin and Sarah Sadavoy and Rachel Friesen and Patrick M Koch and James Di Francesco and Gerald H Moriarty-Schieven and Zhiwei Chen and Eun Jung Chung and Chakali Eswaraiah and Lapo Fanciullo and Tim Gledhill and Valentin J M Le and Brendan Retter and John Richer and Andrew Rigby and Hiro Saito and Giorgio Savini and Anna M M Scaife and Masumichi Seta and Yoshito Shimajiri and Hiroko Shinnaga and Ya-Wen Tang and Yusuke Tsukamoto and Serena Viti and Hongchi Wang and Hsi-Wei Yen and Hyunju Yoo and Jinghua Yuan and Hyeong-Sik Yun and Tetsuya Zenko and Chuan-Peng Zhang and Guoyin Zhang and Yapeng Zhang and Jianjun Zhou and Lei Zhu and Philippe André and C Darren Dowell and Stewart P S Eyres and Sam Falle and Sven van Loo and Jean-François Robitaille},
   keywords = {Hii bubbles},
   pages = {19},
   title = {Keping Qiu , 47, 48 Derek Ward-Thompson , 49 Martin Houde , 50 Do-Young Byun , 25, 26 Huei-Ru Vivien Chen},
   volume = {46},
}
@article{,
   author = {Andrea Malagoli and Gianluigi Bodo and Robert Rosner},
   journal = {The Astrohphysical Journal},
   title = {On the Nonlinear Evolution of Magnetohydrodynamic Kelvin-Helmholtz Instabilities},
   year = {1996},
}
@article{,
   author = {T. P. Ray and A. I. Ershkovich},
   journal = {MNRAS},
   title = {Kelvin—Helmholtz instabilities in a sheared
compressible plasma},
   year = {1983},
}
@report{Jeong2000,
   abstract = {We have carried out simulations of the nonlinear evolution of the magnetohydrodynamic (MHD) Kelvin-Helmholtz (KH) instability for compressible Ñuids in 2.5 dimensions, extending our previous work by Frank et al. and Jones et al. In the present work we have simulated Ñows in the x-y plane in which a "" sheared ÏÏ magnetic Ðeld of uniform strength smoothly rotates across a thin velocity shear layer from the z-direction to the x-direction, aligned with the Ñow Ðeld. The sonic Mach number of the velocity transition is unity. Such Ñows containing a uniform Ðeld in the x-direction are linearly stable if the magnetic Ðeld strength is great enough that the Mach number That limit does Alfve nic M A \ U 0 /c A \ 2. not apply directly to sheared magnetic Ðelds, however, since the z-Ðeld component has almost no inÑu-ence on the linear stability. Thus, if the magnetic shear layer is contained within the velocity shear layer, the KH instability may still grow, even when the Ðeld strength is quite large. So, here we consider a wide range of sheared Ðeld strengths covering Mach numbers, to 2. Alfve nic M A \ 142.9 We focus on dynamical evolution of Ñuid features, kinetic energy dissipation, and mixing of the Ñuid between the two layers, considering their dependence on magnetic Ðeld strength for this geometry. There are a number of di †erences from our earlier simulations with uniform magnetic Ðelds in the x-y plane. For the latter, simpler case we found a clear sequence of behaviors with increasing Ðeld strength ranging from nearly hydrodynamic Ñows in which the instability evolves to an almost steady catÏs eye vortex with enhanced dissipation, to Ñows in which the magnetic Ðeld disrupts the catÏs eye once it forms, to, Ðnally, Ñows that evolve very little before Ðeld-line stretching stabilizes the velocity shear layer. The introduction of magnetic shear can allow a catÏs eyeÈlike vortex to form, even when the Ðeld is stronger than the nominal linear instability limit given above. For strong Ðelds that vortex is asymmetric with respect to the preliminary shear layer, however, so the subsequent dissipation is enhanced over the uniform Ðeld cases of comparable Ðeld strength. In fact, so long as the magnetic Ðeld achieves some level of dynamical importance during an eddy turnover time, the asymmetries introduced through the magnetic shear will increase Ñow complexity and, with that, dissipation and mixing. The degree of the Ñuid mixing between the two layers is strongly inÑuenced by the magnetic Ðeld strength. Mixing of the Ñuid is most e †ective when the vortex is disrupted by magnetic tension during transient reconnection, through local chaotic behavior that follows.},
   author = {Hyunju Jeong and Dongsu Ryu and T W Jones and Adam Frank3},
   journal = {THE ASTROPHYSICAL JOURNAL},
   keywords = {Subject headings,instabilities È methods,numerical È MHD È plasmas},
   pages = {536-547},
   title = {THE MAGNETOHYDRODYNAMIC KELVIN-HELMHOLTZ INSTABILITY. III. THE ROLE OF SHEARED MAGNETIC FIELD IN PLANAR FLOWS},
   volume = {529},
   year = {2000},
}
@report{Jeong2000,
   abstract = {We have carried out simulations of the nonlinear evolution of the magnetohydrodynamic (MHD) Kelvin-Helmholtz (KH) instability for compressible Ñuids in 2.5 dimensions, extending our previous work by Frank et al. and Jones et al. In the present work we have simulated Ñows in the x-y plane in which a "" sheared ÏÏ magnetic Ðeld of uniform strength smoothly rotates across a thin velocity shear layer from the z-direction to the x-direction, aligned with the Ñow Ðeld. The sonic Mach number of the velocity transition is unity. Such Ñows containing a uniform Ðeld in the x-direction are linearly stable if the magnetic Ðeld strength is great enough that the Mach number That limit does Alfve nic M A \ U 0 /c A \ 2. not apply directly to sheared magnetic Ðelds, however, since the z-Ðeld component has almost no inÑu-ence on the linear stability. Thus, if the magnetic shear layer is contained within the velocity shear layer, the KH instability may still grow, even when the Ðeld strength is quite large. So, here we consider a wide range of sheared Ðeld strengths covering Mach numbers, to 2. Alfve nic M A \ 142.9 We focus on dynamical evolution of Ñuid features, kinetic energy dissipation, and mixing of the Ñuid between the two layers, considering their dependence on magnetic Ðeld strength for this geometry. There are a number of di †erences from our earlier simulations with uniform magnetic Ðelds in the x-y plane. For the latter, simpler case we found a clear sequence of behaviors with increasing Ðeld strength ranging from nearly hydrodynamic Ñows in which the instability evolves to an almost steady catÏs eye vortex with enhanced dissipation, to Ñows in which the magnetic Ðeld disrupts the catÏs eye once it forms, to, Ðnally, Ñows that evolve very little before Ðeld-line stretching stabilizes the velocity shear layer. The introduction of magnetic shear can allow a catÏs eyeÈlike vortex to form, even when the Ðeld is stronger than the nominal linear instability limit given above. For strong Ðelds that vortex is asymmetric with respect to the preliminary shear layer, however, so the subsequent dissipation is enhanced over the uniform Ðeld cases of comparable Ðeld strength. In fact, so long as the magnetic Ðeld achieves some level of dynamical importance during an eddy turnover time, the asymmetries introduced through the magnetic shear will increase Ñow complexity and, with that, dissipation and mixing. The degree of the Ñuid mixing between the two layers is strongly inÑuenced by the magnetic Ðeld strength. Mixing of the Ñuid is most e †ective when the vortex is disrupted by magnetic tension during transient reconnection, through local chaotic behavior that follows.},
   author = {Hyunju Jeong and Dongsu Ryu and T W Jones and Adam Frank3},
   journal = {THE ASTROPHYSICAL JOURNAL},
   keywords = {Subject headings,instabilities È methods,numerical È MHD È plasmas},
   pages = {536-547},
   title = {THE MAGNETOHYDRODYNAMIC KELVIN-HELMHOLTZ INSTABILITY. III. THE ROLE OF SHEARED MAGNETIC FIELD IN PLANAR FLOWS},
   volume = {529},
   year = {2000},
}
@report{Grete2022,
   abstract = {Magnetized turbulence is ubiquitous in many astrophysical and terrestrial plasmas but no universal theory exists. Even the detailed energy dynamics in magnetohydrodynamic (MHD) turbulence are still not well understood. We present a suite of subsonic, super-Alfvénic, high plasma-beta MHD turbulence simulations that only vary in their dynamical range, i.e., in their separation between the large-scale forcing and dissipation scales, and their dissipation mechanism (implicit large eddy simulation , ILES, versus and direct numerical simulation, DNS). Using an energy transfer analysis framework we calculate the effective, numerical viscosities and resistivities and demonstrate and that all ILES calculations of MHD turbulence are resolved and correspond to an equivalent visco-resistive MHD turbulence calculation. Increasing the number of grid points used in an ILES corresponds to lowering the dissipation coefficients, i.e., larger (kinetic and magnetic) Reynolds numbers for a constant forcing scale. Independently, we use this same framework to demonstrate that-contrary to hydrodynamic turbulence-the cross-scale energy fluxes are not constant in MHD turbulence. This applies both to different mediators (such as cascade processes or magnetic tension) for a given dynamical range as well as to a dependence on the dynamical range itself, which determines the physical properties of the flow. We do not observe any indication of convergence even at the highest resolution (largest Reynolds numbers) simulation at 2,048 3 cells, calling into question whether an asymptotic regime in MHD turbulence exists, and, if so, what it looks like.},
   author = {Philipp Grete and Brian W O'shea and Kris Beckwith},
   keywords = {MHD-methods,numerical-turbulence},
   title = {As a matter of dynamical range-scale dependent energy dynamics in MHD turbulence},
   url = {https://gitlab.com/pgrete/kathena},
   year = {2022},
}
@article{Grete2020,
   abstract = {Turbulence simulations play a key role in advancing the general understanding of the physical properties of turbulence and in interpreting astrophysical observations of turbulent plasmas. For the sake of simplicity, however, turbulence simulations are often conducted in the isothermal limit. Given that the majority of astrophysical systems are not governed by isothermal dynamics, we aim to quantify the impact of thermodynamics on the physics of turbulence, through varying adiabatic index, γ, combined with a range of optically thin cooling functions. In this paper, we present a suite of ideal magnetohydrodynamics simulations of thermally balanced stationary turbulence in the subsonic, super-Alfvénic, high b p (ratio of thermal to magnetic pressure) regime, where turbulent dissipation is balanced by two idealized cooling functions (approximating linear cooling and free-free emission) and examine the impact of the equation of state by considering cases that correspond to isothermal, monatomic, and diatomic gases. We find a strong anticorrelation between thermal and magnetic pressure independent of thermodynamics, whereas the strong anticorrelation between density and magnetic field found in the isothermal case weakens with increasing γ. Similarly, the linear relation between variations in density and thermal pressure with sonic Mach number becomes steeper with increasing γ. This suggests that there exists a degeneracy in these relations with respect to thermodynamics and Mach number in this regime, which is dominated by slow magnetosonic modes. These results have implications for attempts to infer (e.g.,) Mach numbers from (e.g.,) Faraday rotation measurements, without additional information regarding the thermodynamics of the plasma. However, our results suggest that this degeneracy can be broken by utilizing higher-order moments of observable distribution functions.},
   author = {Philipp Grete and Brian W O'shea and Kris Beckwith},
   doi = {10.3847/1538-4357/ab5aec},
   journal = {The Astrophysical Journal},
   keywords = {Astrophysical fluid dynamics,Intracluster medium,Magnetohydrodynamical simulations,Magnetohydrodynamics,Plasma astrophysics},
   pages = {19},
   title = {As a Matter of State: The Role of Thermodynamics in Magnetohydrodynamic Turbulence},
   volume = {889},
   url = {https://doi.org/10.3847/1538-4357/ab5aec},
   year = {2020},
}
@article{Beattie2022,
   abstract = {Energy equipartition is a powerful theoretical tool for understanding astrophysical plasmas. It is invoked, for example, to measure magnetic fields in the interstellar medium (ISM), as evidence for small-scale turbulent dynamo action, and, in general, to estimate the energy budget of star-forming molecular clouds. In this study we motivate and explore the role of the volume-averaged root-mean-squared (rms) magnetic coupling term between the turbulent, $\delta\mathbf\{B\}$ and large-scale, $\mathbf\{B\}_0$ fields, $\left< (\delta\mathbf\{B\}\cdot\mathbf\{B\}_0)^\{2\} \right>^\{1/2\}_\{\mathcal\{V\}\}$. By considering the second moments of the energy balance equations we show that the rms coupling term is in energy equipartition with the volume-averaged turbulent kinetic energy for turbulence with a sub-Alfv\'enic large-scale field. Under the assumption of exact energy equipartition between these terms, we derive relations for the magnetic and coupling term fluctuations, which provide excellent, parameter-free agreement with time-averaged data from 280 numerical simulations of compressible MHD turbulence. Furthermore, we explore the relation between the turbulent, mean-field and total Alfv\'en Mach numbers, and demonstrate that sub-Alfv\'enic turbulence can only be developed through a strong, large-scale magnetic field, which supports an extremely super-Alfv\'enic turbulent magnetic field. This means that the magnetic field fluctuations are significantly subdominant to the velocity fluctuations in the sub-Alfv\'enic large-scale field regime. Throughout our study, we broadly discuss the implications for observations of magnetic fields and understanding the dynamics in the magnetised ISM.},
   author = {James R. Beattie and Mark R. Krumholz and Raphael Skalidis and Christoph Federrath and Amit Seta and Roland M. Crocker and Philip Mocz and Neco Kriel},
   issue = {March},
   keywords = {dynamo,ism,kinematics and dynamics,magnetic fields,mhd,turbulence},
   pages = {1-19},
   title = {Energy balance and Alfv\'en Mach numbers in compressible magnetohydrodynamic turbulence with a large-scale magnetic field},
   volume = {19},
   url = {http://arxiv.org/abs/2202.13020},
   year = {2022},
}
@article{Avila2022,
   abstract = {Since the seminal studies by Osborne Reynolds in the nineteenth century, pipe flow has served as a primary prototype for investigating the transition to turbulence in wall-bounded flows. Despite the apparent simplicity of this flow, various facets of this problem have occupied researchers for more than a century. Here we review insights from three distinct perspectives: (a) stability and susceptibility of laminar flow, (b) phase transition and spatiotemporal dynamics , and (c) dynamical systems analysis of the Navier-Stokes equations. We show how these perspectives have led to a profound understanding of the onset of turbulence in pipe flow. Outstanding open points, applications to flows of complex fluids, and similarities with other wall-bounded flows are discussed. 575 ,},
   author = {Marc Avila and Dwight Barkley and Björn Hof},
   doi = {10.1146/annurev-fluid-120720},
   journal = {Annual Review of Fluid Mechanics},
   keywords = {directed percolation,intermittency,shear flow,transient chaos,transient growth,turbulent puff,turbulent slug},
   pages = {53},
   title = {Transition to Turbulence in Pipe Flow},
   volume = {8},
   url = {https://doi.org/10.1146/annurev-fluid-120720-},
   year = {2022},
}

@article{Abruzzo2022a,
   abstract = {<p> We introduce a simple entropy-based formalism to characterize the role of mixing in pressure-balanced multiphase clouds and demonstrate example applications using <sc>enzo-e</sc> (magneto)hydrodynamic simulations. Under this formalism, the high-dimensional description of the system’s state at a given time is simplified to the joint distribution of mass over pressure ( <italic>P</italic> ) and entropy ( <italic>K</italic> = <italic>P</italic> <italic>ρ</italic> <sup> − <italic>γ</italic> </sup> ). As a result, this approach provides a way to (empirically and analytically) quantify the impact of different initial conditions and sets of physics on the system evolution. We find that mixing predominantly alters the distribution along the <italic>K</italic> direction and illustrate how the formalism can be used to model mixing and cooling for fluid elements originating in the cloud. We further confirm and generalize a previously suggested criterion for cloud growth in the presence of radiative cooling and demonstrate that the shape of the cooling curve, particularly at the low-temperature end, can play an important role in controlling condensation. Moreover, we discuss the capacity of our approach to generalize such a criterion to apply to additional sets of physics and to build intuition for the impact of subtle higher-order effects not directly addressed by the criterion. </p>},
   author = {Matthew W. Abruzzo and Greg L. Bryan and Drummond B. Fielding},
   doi = {10.3847/1538-4357/ac3c48},
   issn = {0004-637X},
   issue = {2},
   journal = {The Astrophysical Journal},
   month = {2},
   pages = {199},
   title = {A Simple Model for Mixing and Cooling in Cloud–Wind Interactions},
   volume = {925},
   url = {https://iopscience.iop.org/article/10.3847/1538-4357/ac3c48},
   year = {2022},
}
@article{Abruzzo2022,
   abstract = {Turbulent radiative mixing layers (TRMLs) play an important role in many astrophysical contexts where cool (10 4 K) clouds interact with hot flows (e.g., galactic winds, high velocity clouds, infalling satellites in halos and clusters). The fate of these clouds (as well as many of their observable properties) is dictated by the competition between turbulence and radiative cooling; however, turbulence in these multiphase flows remains poorly understood. We have investigated the emergent turbulence arising in the interaction between clouds and supersonic winds in hydrodynamic enzo-e simulations. In order to obtain robust results, we employed multiple metrics to characterize the turbulent velocity, v turb. We find four primary results, when cooling is sufficient for cloud survival. First, v turb manifests clear temperature dependence. Initially, v turb roughly matches the scaling of sound speed on temperature. In gas hotter than the temperature where cooling peaks, this dependence weakens with time until v turb is constant. Second, the relative velocity between the cloud and wind initially drives rapid growth of v turb. As it drops (from entrainment), v turb starts to decay before it stabilizes at roughly half its maximum. At late times cooling flows appear to support turbulence. Third, the magnitude of v turb scales with the ratio between the hot phase sound crossing time and the minimum cooling time. Finally, we find tentative evidence for a length-scale associated with resolving turbulence. Under-resolving this scale may cause violent shattering and affect the cloud's large-scale morphological properties.},
   author = {Matthew W Abruzzo and Drummond B Fielding and Greg L Bryan},
   journal = {arXiv e-prints},
   keywords = {clouds-galaxies,evolution-hydrodynamics-ISM,galaxies,halo-Circumgalactic medium-Galactic winds},
   title = {Taming the TuRMoiL: The Temperature Dependence of Turbulence in Cloud-Wind Interactions},
   url = {http://matthewabruzzo.com/visualizations/.},
   year = {2022},
}


@article{Xu2022,
   abstract = {The observability of Lyman-alpha emitting galaxies (LAEs) during the Epoch of Reionization can provide a sensitive probe of the evolving neutral hydrogen gas distribution, thus setting valuable constraints to distinguish different reionization models. In this study, we utilize the new suite of large-volume (í µí°¿ box = 95.5 cMpc) cosmological radiation-hydrodynamic simulations to directly model the Lyí µí»¼ emission from individual galaxies and the subsequent transmission through the intergalactic medium. combines the-radiation-hydrodynamic solver with the IllustrisTNG galaxy formation model and includes high-and medium-resolution simulations designed to investigate the impacts of halo-mass-dependent escape fractions, alternative dark matter models, and numerical convergence. We find important differences in the Lyí µí»¼ transmission based on reionization history, bubble morphology, frequency offset from line centre, and galaxy brightness. For a given global neutral fraction, Lyí µí»¼ transmission reduces slightly when low mass haloes dominate reionization over high mass haloes. Furthermore, the variation across sightlines for a single galaxy is greater than the variation across all galaxies. This collectively affects the visibility of LAEs, directly impacting observed Lyí µí»¼ luminosity functions (LFs). We employ Gaussian Process Regression using SWIFTEEEEEEEE to rapidly constrain an empirical model for dust escape fractions and emergent spectral line profiles to match observed LFs. We find that dust strongly impacts the Lyí µí»¼ transmission and covering fractions of í µí± UV −19 galaxies in í µí± vir 10 11 M haloes, such that the dominant mode of removing Lyí µí»¼ photons in non-LAEs changes from low IGM transmission to high dust absorption around í µí± § ∼ 7.},
   author = {Clara Xu and Aaron Smith and Josh Borrow and Enrico Garaldi and Rahul Kannan and Mark Vogelsberger and Rüdiger Pakmor and Volker Springel and Lars Hernquist},
   journal = {MNRAS},
   keywords = {first stars-radiative transfer-methods: numerical,galaxies: high-redshift-cosmology: dark ages,reionization},
   pages = {1-17},
   title = {The project: Lyman-í µí¼ ¶ emitter luminosity function calibration},
   volume = {000},
   year = {2022},
}
@article{Butsky2022,
   abstract = {Recent theoretical studies predict that the circumgalactic medium (CGM) around low-redshift, ∼ L * galaxies could have substantial nonthermal pressure support in the form of cosmic rays. However, these predictions are sensitive to the specific model of cosmic-ray transport employed, which is theoretically and observationally underconstrained. In this work, we propose a novel observational constraint for calculating the lower limit of the radially-averaged, effective cosmic-ray transport rate, κ min eff. Under a wide range of assumptions (regardless of whether the cosmic-ray pressure is important or not in the CGM), we demonstrate a well-defined relationship between κ min eff and three observable galaxy properties: the total hydrogen column density, the average star formation rate, and the gas circular velocity. We use a suite of FIRE-2 galaxy simulations with a variety of cosmic-ray transport physics to demonstrate that our analytic model of κ min eff is a robust lower limit of the true cosmic-ray transport rate. We then apply our new model to calculate κ min eff for galaxies in the COS-Halos sample, and confirm this already reveals strong evidence for an effective transport rate which rises rapidly away from the interstellar medium to values κ min eff 10 30−31 cm 2 s −1 (corresponding to anisotropic streaming velocities of v stream eff 1000 km s −1) in the diffuse CGM, at impact parameters larger than 50 − 100 kpc. We discuss how future observations can provide qualitatively new constraints in our understanding of cosmic rays in the CGM and intergalactic medium.},
   author = {Iryna S Butsky and Shreya Nakum and Sam B Ponnada and Cameron B Hummels and Suoqing Ji and Philip F Hopkins},
   keywords = {analytical-methods,cosmic rays,evolution-ISM,halos-galaxies,methods,numerical-galaxies},
   title = {Constraining Cosmic-ray Transport with Observations of the Circumgalactic Medium},
   year = {2022},
}
@article{Butsky2022,
   abstract = {Recent theoretical studies predict that the circumgalactic medium (CGM) around low-redshift, $\sim L_\{\ast\}$ galaxies could have substantial nonthermal pressure support in the form of cosmic rays. However, these predictions are sensitive to the specific model of cosmic-ray transport employed, which is theoretically and observationally underconstrained. In this work, we propose a novel observational constraint for calculating the lower limit of the radially-averaged, effective cosmic-ray transport rate, $\kappa_\{\rm min\}^\{\rm eff\}$. Under a wide range of assumptions (regardless of whether the cosmic-ray pressure is important or not in the CGM), we demonstrate a well-defined relationship between $\kappa_\{\rm min\}^\{\rm eff\}$ and three observable galaxy properties: the total hydrogen column density, the average star formation rate, and the gas circular velocity. We use a suite of FIRE-2 galaxy simulations with a variety of cosmic-ray transport physics to demonstrate that our analytic model of $\kappa_\{\rm min\}^\{\rm eff\}$ is a robust lower limit of the true cosmic-ray transport rate. We then apply our new model to calculate $\kappa_\{\rm min\}^\{\rm eff\}$ for galaxies in the COS-Halos sample, and confirm this already reveals strong evidence for an effective transport rate which rises rapidly away from the interstellar medium to values $\kappa_\{\rm min\}^\{\rm eff\} \gtrsim 10^\{30-31\}\,\{\rm cm\}^2\,\{\rm s\}^\{-1\}$ (corresponding to anisotropic streaming velocities of $v^\{\rm stream\}_\{\rm eff\} \gtrsim 1000\,\{\rm km\}\,\{\rm s\}^\{-1\}$) in the diffuse CGM, at impact parameters larger than $50-100$ kpc. We discuss how future observations can provide qualitatively new constraints in our understanding of cosmic rays in the CGM and intergalactic medium.},
   author = {Iryna S. Butsky and Shreya Nakum and Sam B. Ponnada and Cameron B. Hummels and Suoqing Ji and Philip F. Hopkins},
   month = {10},
   title = {Constraining Cosmic-ray Transport with Observations of the Circumgalactic Medium},
   year = {2022},
}
@article{Butsky2022,
   abstract = {Recent theoretical studies predict that the circumgalactic medium (CGM) around low-redshift, $\sim L_\{\ast\}$ galaxies could have substantial nonthermal pressure support in the form of cosmic rays. However, these predictions are sensitive to the specific model of cosmic-ray transport employed, which is theoretically and observationally underconstrained. In this work, we propose a novel observational constraint for calculating the lower limit of the radially-averaged, effective cosmic-ray transport rate, $\kappa_\{\rm min\}^\{\rm eff\}$. Under a wide range of assumptions (regardless of whether the cosmic-ray pressure is important or not in the CGM), we demonstrate a well-defined relationship between $\kappa_\{\rm min\}^\{\rm eff\}$ and three observable galaxy properties: the total hydrogen column density, the average star formation rate, and the gas circular velocity. We use a suite of FIRE-2 galaxy simulations with a variety of cosmic-ray transport physics to demonstrate that our analytic model of $\kappa_\{\rm min\}^\{\rm eff\}$ is a robust lower limit of the true cosmic-ray transport rate. We then apply our new model to calculate $\kappa_\{\rm min\}^\{\rm eff\}$ for galaxies in the COS-Halos sample, and confirm this already reveals strong evidence for an effective transport rate which rises rapidly away from the interstellar medium to values $\kappa_\{\rm min\}^\{\rm eff\} \gtrsim 10^\{30-31\}\,\{\rm cm\}^2\,\{\rm s\}^\{-1\}$ (corresponding to anisotropic streaming velocities of $v^\{\rm stream\}_\{\rm eff\} \gtrsim 1000\,\{\rm km\}\,\{\rm s\}^\{-1\}$) in the diffuse CGM, at impact parameters larger than $50-100$ kpc. We discuss how future observations can provide qualitatively new constraints in our understanding of cosmic rays in the CGM and intergalactic medium.},
   author = {Iryna S. Butsky and Shreya Nakum and Sam B. Ponnada and Cameron B. Hummels and Suoqing Ji and Philip F. Hopkins},
   month = {10},
   title = {Constraining Cosmic-ray Transport with Observations of the Circumgalactic Medium},
   year = {2022},
}
@article{Hu2022,
   abstract = {The hot intracluster medium (ICM) is thought to be quiescent with low observed velocity dispersions. Surface brightness fluctuations of the ICM also suggest that its turbulence is subsonic with a Kolmogorov scaling relation, indicating that the viscosity is suppressed and the kinetic energy cascades down the length scales unscathed. However, recent observations of the cold gas filaments in galaxy clusters find that the scaling relations are steeper than that of the hot plasma, signaling kinetic energy losses and the presence of supersonic flows. In this work we use high-resolution simulations to explore the turbulent velocity structure of the cold filaments at the cores of galaxy clusters. Our results indicate that supersonic turbulent structures can be "frozen" in the cold gas that cools and fragments out of a fast outflow driven by the central active galactic nucleus (AGN), when the cooling time is shorter than the dynamical sound-crossing time. After the cold gas formation, however, the slope of the velocity structure function (VSF) flattens significantly over short, 10-Myr timescales. The lack of flattened VSF in observations of H$\alpha$ filaments indicates that the H$\alpha$-emitting phase is short-lived for the cold gas in galaxy clusters. On the other hand, the ubiquity of supersonic structures in the cold filaments strongly suggests that supersonic outflows are an integral part of AGN-ICM interaction, and that AGN activity plays a crucial role at driving turbulence in galaxy clusters.},
   author = {Haojie Hu and Yu Qiu and Marie-Lou Gendron-Marsolais and Tamara Bogdanovic and Julie Hlavacek-Larrondo and Luis C. Ho and Kohei Inayoshi and Brian R. McNamara},
   month = {3},
   title = {Signature of Supersonic Turbulence in Galaxy Clusters},
   url = {http://arxiv.org/abs/2203.04977},
   year = {2022},
}
@article{Beattie2022,
   abstract = {Energy equipartition is a powerful theoretical tool for understanding astrophysical plasmas. It is invoked, for example, to measure magnetic fields in the interstellar medium (ISM), as evidence for small-scale turbulent dynamo action, and, in general, to estimate the energy budget of star-forming molecular clouds. In this study we motivate and explore the role of the volume-averaged root-mean-squared (rms) magnetic coupling term between the turbulent, $\delta\mathbf\{B\}$ and large-scale, $\mathbf\{B\}_0$ fields, $\left< (\delta\mathbf\{B\}\cdot\mathbf\{B\}_0)^\{2\} \right>^\{1/2\}_\{\mathcal\{V\}\}$. By considering the second moments of the energy balance equations we show that the rms coupling term is in energy equipartition with the volume-averaged turbulent kinetic energy for turbulence with a sub-Alfv\'enic large-scale field. Under the assumption of exact energy equipartition between these terms, we derive relations for the magnetic and coupling term fluctuations, which provide excellent, parameter-free agreement with time-averaged data from 280 numerical simulations of compressible MHD turbulence. Furthermore, we explore the relation between the turbulent, mean-field and total Alfv\'en Mach numbers, and demonstrate that sub-Alfv\'enic turbulence can only be developed through a strong, large-scale magnetic field, which supports an extremely super-Alfv\'enic turbulent magnetic field. This means that the magnetic field fluctuations are significantly subdominant to the velocity fluctuations in the sub-Alfv\'enic large-scale field regime. Throughout our study, we broadly discuss the implications for observations of magnetic fields and understanding the dynamics in the magnetised ISM.},
   author = {James R. Beattie and Mark R. Krumholz and Raphael Skalidis and Christoph Federrath and Amit Seta and Roland M. Crocker and Philip Mocz and Neco Kriel},
   month = {2},
   title = {Energy balance and Alfv\'en Mach numbers in compressible magnetohydrodynamic turbulence with a large-scale magnetic field},
   url = {http://arxiv.org/abs/2202.13020},
   year = {2022},
}
@article{Nazarenko2011,
   abstract = {It is proposed that critical balance-a scale-by-scale balance between the linear propagation and nonlinear interaction time scales-can be used as a universal scaling conjecture for determining the spectra of strong turbulence in anisotropic wave systems. Magnetohydrodynamic (MHD), rotating and stratified turbulence are considered under this assumption and, in particular, a novel and experimentally testable energy cascade scenario and a set of scalings of the spectra are proposed for low-Rossby-number rotating turbulence. It is argued that in neutral fluids the critically balanced anisotropic cascade provides a natural path from strong anisotropy at large scales to isotropic Kolmogorov turbulence at very small scales. It is also argued that the k −2 ⊥ spectra seen in recent numerical simulations of low-Rossby-number rotating turbulence may be analogous to the k −3/2 ⊥ spectra of the numerical MHD turbulence in the sense that they could be explained by assuming that fluctuations are polarised (aligned) approximately as inertial waves (Alfvén waves for MHD).},
   author = {Sergei Nazarenko and Alexander Schekochihin},
   doi = {10.1017/jfm.2011.67},
   journal = {J. Fluid Mech},
   keywords = {MHD turbulence,rotating turbulence,stratified turbulence},
   pages = {134-153},
   publisher = {Cambridge University Press},
   title = {Critical balance in magnetohydrodynamic, rotating and stratified turbulence: towards a universal scaling conjecture},
   volume = {677},
   url = {https://www.cambridge.org/core/terms.},
   year = {2011},
}
@article{Rougier2021,
   abstract = {he Python scientific visualisation landscape is huge. It is composed of a myriad of tools, ranging from the most versatile and widely used down to the more specialised and confidential. Some of these tools are community based while others are developed by companies. Some are made specifically for the web, others are for the desktop only, some deal with 3D and large data, while others target flawless 2D rendering. In this landscape, Matplotlib has a very special place. It is a versatile and powerful library that allows you to design very high quality figures, suitable for scientific publishing. It also offers a simple and intuitive interface as well as an object oriented architecture that allows you to tweak anything within a figure. Finally, it can be used as a regular graphic library in order to design non‐scientific figures. This book is organized into four parts. The first part considers the fundamental principles of the Matplotlib library. This includes reviewing the different parts that constitute a figure, the different coordinate systems, the available scales and projections, and we’ll also introduce a few concepts related to typography and colors. The second part is dedicated to the actual design of a figure. After introducing some simple rules for generating better figures, we’ll then go on to explain the Matplotlib defaults and styling system before diving on into figure layout organization. We’ll then explore the different types of plot available and see how a figure can be ornamented with different elements. The third part is dedicated to more advanced concepts, namely 3D figures, optimization & animation. The fourth and final part is a collection of showcases. https://github.com/rougier/scientific-visualization-book?s=09},
   author = {Nicolas P. Rougier},
   isbn = {978-2- 9579901-0-8},
   pages = {223},
   title = {Scientific Visualization: Python + Matplotlib. hal-03427242},
   url = {https://hal.inria.fr/hal-03427242/document},
   year = {2021},
}
@article{Waters2021,
   abstract = {Acceleration can change the ionization of X-ray irradiated gas to the point that the gas becomes thermally unstable. Cloud formation, the expected outcome of thermal instability (TI), will be suppressed in a dynamic flow, however, due to the stretching of fluid elements that accompanies acceleration. It is therefore unlikely that cloud formation occurs during the launching phase of a supersonic outflow. In this paper, we show that the most favorable conditions for dynamical TI in highly supersonic outflows are found at radii beyond the acceleration zone, where the growth rate of entropy modes is set by the linear theory rate for a static plasma. This finding implies that even mildly relativistic outflows can become clumpy, and we explicitly demonstrate this using hydrodynamical simulations of ultrafast outflows. We describe how the continuity and heat equations can be used to appreciate another impediment (beside mode disruption due to the stretching) to making an outflow clumpy: background flow conditions may not allow the plasma to enter a TI zone in the first place. The continuity equation reveals that both impediments are in fact tightly coupled, yet one is easy to overcome. Namely, time variability in the radiation field is found to be a robust means of placing gas in a TI zone. We further show how the ratio of the dynamical and thermal timescales enters linear theory; the heat equation reveals how this ratio depends on the two processes that tend to remove gas from a TI zone -- adiabatic cooling and heat advection.},
   author = {Tim Waters and Daniel Proga and Randall Dannen and Sergei Dyda},
   month = {11},
   title = {Dynamical thermal instability in highly supersonic outflows},
   url = {http://arxiv.org/abs/2111.07440},
   year = {2021},
}
@article{Zheng2021,
   abstract = {With a hydrodynamical simulation using a simple galaxy formation model without taking into account feedback, Liao & Gao (2019) have shown that dense and massive filaments at high redshift can provide potential wells to trap and compress gas, and hence affect galaxy formation in their resident low-mass haloes. In this paper, we make use of the Auriga simulations, a suite of high-resolution zoom-in hydrodynamical simulations of Milky Way-like galaxies, to study whether the conclusion still holds in the simulations with a sophisticated galaxy formation model. In agreement with the results of Liao & Gao (2019), we find that, comparing to their counterparts with similar halo masses in field, dwarf galaxies residing in filaments tend to have higher baryonic and stellar fractions. At the fixed parent halo mass, the filament dwarfs tend to have higher star formation rates, and tend to be slightly bluer than those of field ones. We also show that at high redshifts, the baryons in dwarf galaxies tend to have their spins aligned with the filaments in which they reside. Our results support a picture in which massive filaments at high redshift assist gas accretion and enhance star formation in their resident dwarf sized dark matter haloes.},
   author = {Haonan Zheng and Shihong Liao and Jia Hu and Liang Gao and Robert J. J. Grand and Qing Gu and Qi Guo},
   issue = {September},
   keywords = {formation-galaxy,halo,methods,numerical-galaxy},
   pages = {1-8},
   title = {The impact of filaments on dwarf galaxy properties in the Auriga simulations},
   volume = {8},
   url = {http://arxiv.org/abs/2109.08387},
   year = {2021},
}
@article{Truong2021,
   abstract = {The circumgalactic medium (CGM) encodes signatures of the galaxy-formation process, including the interaction of galactic outflows driven by stellar and supermassive black hole (SMBH) feedback with the gaseous halo. Moving beyond spherically symmetric radial profiles, we study the \textit\{angular\} dependence of CGM properties around $z=0$ massive galaxies in the IllustrisTNG simulations. We characterize the angular signal of density, temperature, and metallicity of the CGM as a function of galaxy stellar mass, halo mass, distance, and SMBH mass, via stacking. TNG predicts that the CGM is anisotropic in its thermodynamical properties and chemical content over a large mass range, $M_*\sim10^\{10-11.5\}M_\odot$. Along the minor axis directions, gas density is diluted, whereas temperature and metallicity are enhanced. These feedback-induced anisotropies in the CGM have a magnitude of $0.1-0.3$ dex, extend out to the halo virial radius, and peak at Milky Way-like masses, $M_*\sim10^\{10.8\}M_\odot$. In TNG, this mass scale corresponds to the onset of efficient SMBH feedback and the production of strong outflows. By comparing the anisotropic signals predicted by TNG versus other simulations -- Illustris and EAGLE -- we find that each simulation produces distinct signatures and mass dependencies, implying that this phenomenon is sensitive to the underlying physical models. Finally, we explore X-ray emission as an observable of this CGM anistropy, finding that future X-ray observations, including the eROSITA all-sky survey, will be able to detect and characterize this signal, particularly in terms of an angular modulation of the X-ray hardness.},
   author = {Nhut Truong and Annalisa Pillepich and Dylan Nelson and Norbert Werner and Lars Hernquist},
   doi = {10.1093/mnras/stab2638},
   month = {9},
   title = {Predictions for anisotropic X-ray signatures in the circumgalactic medium: imprints of supermassive black hole driven outflows},
   url = {http://arxiv.org/abs/2109.06884 http://dx.doi.org/10.1093/mnras/stab2638},
   year = {2021},
}
@article{Valentino2021,
   abstract = {In the framework of a systematic ALMA study of IR-selected main-sequence and starburst galaxies at z~1-1.7 at typical ~1" resolution, we report on the effects of mid-IR- and X-ray-detected active galactic nuclei (AGN) on the reservoirs and excitation of molecular gas in a sample of 55 objects. We find detectable nuclear activity in ~30% of the sample. The presence of dusty tori influences the IR SED of galaxies, as highlighted by the strong correlation among the AGN contribution to the total IR luminosity budget (fAGN = LIR,AGN/LIR), its hard X-ray emission, and the Rayleigh-Jeans to mid-IR (S1.2mm/S24um) observed color, with consequences on the empirical SFR estimates. Nevertheless, we find only marginal effects of AGN on the CO (J=2,4,5,7) or neutral carbon ([CI](1-0), [CI](2-1)) line luminosities and on the derived molecular gas excitation as gauged by line ratios and the full SLEDs. The [CI] and CO emission up to J=5,7 thus primarily traces the properties of the host in typical IR luminous galaxies. However, we highlight the existence of a large variety of line luminosities and ratios despite the homogeneous selection. In particular, we find a sparse group of AGN-dominated sources with the highest LIR,AGN/LIR,SFR ratios, >3, that are more luminous in CO(5-4) than what is predicted by the L'CO(5-4)-LIR,SFR relation, which might be the result of the nuclear activity. For the general population, our findings translate into AGN having minimal effects on quantities such as gas and dust fractions and SFEs. If anything, we find hints of a marginal tendency of AGN hosts to be compact at far-IR wavelengths and to display 1.8x larger dust optical depths. In general, this is consistent with a marginal impact of the nuclear activity on the gas reservoirs and star formation in average star-forming AGN hosts with LIR>5e11 Lsun, typically underrepresented in surveys of quasars and SMGs.},
   author = {Francesco Valentino and Emanuele Daddi and Annagrazia Puglisi and Georgios E. Magdis and Vasily Kokorev and Daizhong Liu and Suzanne C. Madden and Carlos Gomez-Guijarro and Min-Young Lee and Isabella Cortzen and Chiara Circosta and Ivan Delvecchio and James R. Mullaney and Yu Gao and Raphael Gobat and Manuel Aravena and Shuowen Jin and Seiji Fujimoto and John D. Silverman and Helmut Dannerbauer},
   issue = {41417},
   keywords = {active - galaxies,evolution,galaxies,galaxies - submillimeter,high-redshift -,infrared,ism,nuclei - galaxies,starburst},
   title = {The effect of active galactic nuclei on the cold interstellar medium in distant star-forming galaxies},
   url = {http://arxiv.org/abs/2109.03842},
   year = {2021},
}
@article{Mondal2021,
   abstract = {The bipolar, nonthermal, high-latitude lobes known as the Fermi bubbles (FBs) are thought to originate from a massive energy release near the Galactic centre (GC). We constrain the FB engine and the circumgalactic medium (CGM) by analytically and numerically modeling the FB edges as strong forward shocks, as inferred from recent observations. A non-directed energy release produces shocks too spherical to account for observations even for a maximally massive Galactic disc, critical CGM rotation, or injection effectively offset from the GC. In contrast, collimated injection nearly perpendicular to the disc can account for observations in both ballistic (free expansion) and slowdown regimes, as we show using a simple stratified evolution model verified by hydrodynamic simulations. FBs still in their ballistic regime require injection (at $z\simeq100$ pc heights in our model) with a half-opening angle $\theta\simeq4^\circ$, a normalized velocity $\beta_\{-2\}\equiv v/(0.01c)\gtrsim 0.4$, and an energy $E\gtrsim2\beta_\{-2\}^2\times 10^\{55\}$ erg, launched $\mathbb\{T\}\simeq 3.3\beta_\{-2\}^\{-1\}$ Myr ago, showing a distinctive low-pressure region behind the bubble head. Slowing-down (mass accumulated) FBs require a faster injection, a thinner jet, a smaller $E/(\beta_\{-2\}\theta)^\{2\}$, and a comparable $\mathbb\{T\}$, and follow a ballistic stage that must reach a height $z_\{s\}\gtrsim 5$ kpc.},
   author = {Santanu Mondal and Uri Keshet and Kartick C. Sarkar and Ilya Gurwich},
   issue = {September},
   keywords = {centre,galaxy,halo,ism,jets and outflows},
   pages = {1-18},
   title = {Fermi bubbles: the collimated outburst needed to explain forward-shock edges},
   volume = {18},
   url = {http://arxiv.org/abs/2109.03834},
   year = {2021},
}
@article{Townsend2009,
   abstract = {A new scheme for incorporating radiative cooling in hydrodynamical codes is presented, centered around exact integration of the governing semidiscrete cooling equation. Using benchmark calculations based on the cooling downstream of a radiative shock, I demonstrate that the new scheme outperforms traditional explicit and implicit approaches in terms of accuracy, while remaining competitive in terms of execution speed. © 2009. The American Astronomical Society. All rights reserved.},
   author = {R. H.D. Townsend},
   doi = {10.1088/0067-0049/181/2/391},
   issn = {00670049},
   issue = {2},
   journal = {Astrophysical Journal, Supplement Series},
   keywords = {Hydrodynamics,Methods: Numerical,Radiation mechanisms: Thermal,Shock waves},
   pages = {391-397},
   title = {An exact integration scheme for radiative cooling in hydrodynamical simulations},
   volume = {181},
   year = {2009},
}
@article{Zhu2017,
   abstract = {We implement and test the exact time integration method proposed by Townsend for gas cooling in cosmological hydrodynamic simulations. The errors using this time integrator for the internal energy are limited by the resolution of the cooling tables and are insensitive to the size of the time-step, improving accuracy relative to explicit or implicit schemes when the cooling time is short. We compare results with different time integrators for gas cooling in cosmological hydrodynamic simulations.We find that the temperature of the gas in filaments before accreting into dark matter haloes to form stars, obtained with the exact cooling integration, lies close to the equilibrium where radiative cooling balances heating from the ultraviolet background. For comparison, the gas temperature without the exact integrator shows substantial deviations from the equilibrium relation. Galaxy stellar masses with the exact cooling technique agree reasonably well, but are systematically lower than the results obtained by the other integration schemes, reducing the need for feedback to suppress star formation. Our implementation of the exact cooling technique is provided and can be easily incorporated into any hydrodynamic code.},
   author = {Qirong Zhu and Britton Smith and Lars Hernquist},
   doi = {10.1093/mnras/stx1346},
   issn = {13652966},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: evolution,Galaxies: formation,Methods: numerical},
   pages = {1017-1025},
   title = {Gas cooling in hydrodynamic simulations with an exact time integration scheme},
   volume = {470},
   year = {2017},
}
@article{Clark2021,
   abstract = {We present spatially resolved measurements of cool gas flowing into and out of the Milky Way (MW), using archival ultraviolet spectra of background quasars from the Hubble Space Telescope/Cosmic Origins Spectrograph. We co-add spectra of different background sources at close projected angular separation on the sky. This novel stacking technique dramatically increases the signal-to-noise ratio of the spectra, allowing detection of low column density gas (down to $EW$ > 2 mA). We identify absorption as inflowing or outflowing, by using blue/redshifted high velocity cloud (HVC) absorption components in the Galactocentric rest frame, respectively. The mass surface densities of inflowing and outflowing gas both vary by more than an order of magnitude across the sky, with mean values of $\langle \Sigma_\{in\}\rangle \gtrsim 10^\{4.6\pm0.1\}$ $M_\{\odot\}\,\mathrm\{kpc\}^\{-2\}$ for inflowing gas and $\langle \Sigma_\{out\}\rangle \gtrsim 10^\{3.5\pm 0.1\}$ $M_\{\odot\}\,\mathrm\{kpc\}^\{-2\}$ for outflowing gas, respectively. The mass flow rate surface densities (mass flow rates per unit area) also show large variation across the sky with $\langle \dot\{\Sigma\}(d)_\{in\}\rangle \gtrsim (10^\{-3.6\pm0.1\})(d/12 \mathrm\{kpc\})^\{-1\} M_\{\odot\}\,\mathrm\{kpc\}^\{-2\} \mathrm\{yr\}^\{-1\}$ for inflowing and $\langle \dot\{\Sigma\}(d)_\{out\}\rangle \gtrsim (10^\{-4.8\pm0.1\})(d/12\,\mathrm\{kpc\})^\{-1\} M_\{\odot\}\,\mathrm\{kpc\}^\{-2\}\,\mathrm\{yr\}^\{-1\}$ for outflowing gas, respectively. The regions with highest surface mass density of inflowing gas are clustered at smaller angular scales ($\theta < 40^\circ$). This indicates that most of the mass in inflowing gas is confined to small, well-defined structures, whereas the distribution of outflowing gas is spread more uniformly throughout the sky. Our study confirms that the MW is predominantly accreting gas, but is also losing a non-negligible mass of gas via outflow.},
   author = {Sean Clark and Rongmon Bordoloi and Andrew J. Fox},
   issue = {August},
   keywords = {absorp-,evolution,galaxy,general,methods,observational,quasars,statistical,tion lines,ultraviolet},
   pages = {1-11},
   title = {Spatially Resolved Gas Flows Around the Milky Way},
   volume = {11},
   url = {http://arxiv.org/abs/2108.04295},
   year = {2021},
}
@article{Minoshima2021,
   abstract = {We propose a new Harten-Lax-van Leer discontinuities (HLLD) approximate Riemann solver to improve the stability of shocks and the accuracy of low-speed flows in multidimensional magnetohydrodynamic (MHD) simulations. Stringent benchmark tests verify that the new solver is more robust against a numerical shock instability and is more accurate for low-speed, nearly incompressible flows than the original solver, whereas additional computational costs are quite low. The novel ability of the new solver enables us to tackle MHD systems, including both high and low Mach number flows.},
   author = {Takashi Minoshima and Takahiro Miyoshi},
   keywords = {all-speed,magnetohydrodynamics,numerical shock instability,scheme,shock-capturing scheme},
   title = {A low-dissipation HLLD approximate Riemann solver for a very wide range of Mach numbers},
   url = {http://arxiv.org/abs/2108.04991},
   year = {2021},
}
@article{Reynolds2021,
   abstract = {NGC1275 is the Brightest Cluster Galaxy (BCG) in the Perseus cluster and hosts the active galactic nucleus (AGN) that is heating the central 100\,kpc of the intracluster medium (ICM) atmosphere via a regulated feedback loop. Here we use a deep 490ks Cycle-19 Chandra High-Energy Transmission Grating (HETG) observation of NGC1275 to study the anatomy of this AGN. The X-ray continuum is adequately described by an unabsorbed power-law with photon index $\Gamma\approx 1.9$, creating strong tension with the detected column of molecular gas seen via HCN and HCO$^+$ line absorption against the parsec-scale core/jet. This tension is resolved if we permit a composite X-ray source; allowing a column of $N_H\sim 8\times 10^\{22\}\,\{\rm cm\}^\{-2\}$ to cover $\sim 15$% of the X-ray emitter does produce a significant improvement in the statistical quality of the spectral fit. We suggest that the dominant unabsorbed component corresponds to the accretion disk corona, and the sub-dominant X-ray component is the jet working surface and/or jet cocoon that is expanding into clumpy molecular gas. We suggest that this may be a common occurence in BCG-AGN. We conduct a search for photoionized absorbers/winds and fail to detect such a component, ruling out columns and ionization parameters often seen in many other Seyfert galaxies. We detect the 6.4keV iron-K$\alpha$ fluorescence line seen previously by XMM-Newton and Hitomi. We describe an analysis methodology which combines dispersive HETG spectra, non-dispersive microcalorimeter spectra, and sensitive XMM-Newton/EPIC spectra in order to constrain (sub)arcsec-scale extensions of the iron-K$\alpha$ emission region.},
   author = {Christopher S. Reynolds and Robyn N. Smith and Andrew C. Fabian and Yasushi Fukazawa and Erin A. Kara and Richard F. Mushotzky and Hirofumi Noda and Francesco Tombesi and Sylvain Veilleux},
   issue = {August},
   keywords = {active,galaxies,individual,jets,ngc 1275,x-rays},
   pages = {1-13},
   title = {Probing the circumnuclear environment of NGC1275 with High-Resolution X-ray spectroscopy},
   volume = {13},
   url = {http://arxiv.org/abs/2108.04276},
   year = {2021},
}
@article{Fielding2021,
   abstract = {We present a novel analytic framework to model the steady-state structure of multiphase galactic winds comprised of a hot, volume-filling component and a cold, clumpy component. We first derive general expressions for the structure of the hot phase for arbitrary mass, momentum, and energy sources terms. Next, informed by recent simulations, we parameterize the cloud-wind mass transfer rates, which are set by the competition between turbulent mixing and radiative cooling. This enables us to cast the cloud-wind interaction as a source term for the hot phase and thereby simultaneously solve for the evolution of both phases fully accounting for their bidirectional influence. With this model, we explore the nature of galactic winds over a broad range of conditions. We find that: (i) with realistic parameter choices, we naturally produce a hot, low-density wind that transports energy while entraining a significant flux of cold clouds, (ii) mixing dominates the cold cloud acceleration and decelerates the hot wind, (iii) during mixing thermalization of relative kinetic energy provides significant heating, (iv) systems with low hot-phase mass loading factors and/or star formation rates can sustain higher initial cold phase mass loading factors, but the clouds are quickly shredded, and (v) systems with large hot-phase mass loading factors and/or star formation rates cannot sustain large initial cold-phase mass loading factors, but the clouds tend to grow with radius. Our results highlight the necessity of accounting for the multiphase structure of galactic winds, both physically and observationally, and have important implications for feedback in galactic systems.},
   author = {Drummond B. Fielding and Greg L. Bryan},
   keywords = {1879,563,572,573,594,612,circumgalactic medium,galactic and extragalactic astronomy,galactic winds,galaxies,galaxy evolution,galaxy physics},
   title = {The Structure of Multiphase Galactic Winds},
   url = {http://arxiv.org/abs/2108.05355},
   year = {2021},
}
@article{Bustard2021,
   abstract = {The Magellanic Stream is sculpted by its infall through the Milky Way's circumgalactic medium, but the rates and directions of mass, momentum, and energy exchange through the Stream-halo interface are relative unknowns critical for determining the origin and fate of the Stream. Complementary to large-scale simulations of LMC-SMC interactions, we apply new insights derived from idealized, high-resolution "cloud-crushing" and radiative turbulent mixing layer simulations to the Leading Arm and Trailing Stream. Contrary to classical expectations of fast cloud breakup, we predict that the Leading Arm and much of the Trailing Stream should be surviving infall and even gaining mass due to strong radiative cooling. Provided a sufficiently supersonic tidal swing-out from the Clouds, the present-day Leading Arm could be a series of high-density clumps in the cooling tail behind the progenitor cloud. We back up our analytic framework with a suite of converged wind-tunnel simulations, finding that previous results on cloud survival and mass growth can be extended to high Mach number ($\mathcal\{M\}$) flows with a modified drag time $t_\{drag\} \propto 1 + \mathcal\{M\}$ and longer growth time. We also simulate the Trailing Stream; we find that the growth time is long ($\sim$ Gyrs) compared to the infall time, and approximate H$\alpha$ emission is low on average ($\sim$few mR) but can be up to tens of mR in bright spots. Our findings also have broader extragalactic implications for e.g. galactic winds, which we discuss.},
   author = {Chad Bustard and Max Gronke},
   keywords = {galaxy,halo,hydrodynamics,magellanic clouds,turbulence},
   title = {Radiative Turbulent Mixing Layers and the Survival of Magellanic Debris},
   url = {http://arxiv.org/abs/2108.08310},
   year = {2021},
}
@article{Qiu2021,
   abstract = {Warm ionized and cold neutral outflows with velocities exceeding $100\,\{\rm km\,s\}^\{-1\}$ are commonly observed in galaxies and clusters. Theoretical studies however indicate that ram pressure from a hot wind, driven either by the central active galactic nucleus (AGN) or a starburst, cannot accelerate existing cold gas to such high speeds without destroying it. In this work we explore a different scenario, where cold gas forms in a fast, radiatively cooling outflow with temperature $T\lesssim 10^7\,\{\rm K\}$. Using 3D hydrodynamic simulations, we demonstrate that cold gas continuously fragments out of the cooling outflow, forming elongated filamentary structures extending tens of kiloparsecs. For a range of physically relevant temperature and velocity configurations, a ring of cold gas perpendicular to the direction of motion forms in the outflow. This naturally explains the formation of transverse cold gas filaments such as the blue loop and the horseshoe filament in the Perseus cluster. Based on our results, we estimate that the AGN outburst responsible for the formation of these two features drove bipolar outflows with velocity $>2,000\,\{\rm km\,s\}^\{-1\}$ and total kinetic energy $>8\times10^\{57\}\,\{\rm erg\}$ about $\sim10$ Myr ago. We also examine the continuous cooling in the mixing layer between hot and cold gas, and find that radiative cooling only accounts for $\sim10\%$ of the total mass cooling rate, indicating that observations of soft X-ray and FUV emission may significantly underestimate the growth of cold gas in the cooling flow of galaxy clusters.},
   author = {Yu Qiu and Haojie Hu and Kohei Inayoshi},
   issue = {2},
   keywords = {keywords},
   pages = {1-8},
   title = {Dynamics and Morphology of Cold Gas in Fast, Radiatively Cooling Outflows},
   volume = {1},
   year = {2021},
}

@article{Mohapatra2022c,
   abstract = {Turbulence in the intracluster medium (ICM) is driven by active galactic nuclei (AGNs) jets, by mergers, and in the wakes of infalling galaxies. It not only governs gas motion but also plays a key role in the ICM thermodynamics. Turbulence can help seed thermal instability by generating density fluctuations, and mix the hot and cold phases together to produce intermediate temperature gas (104–107 K) with short cooling times. We conduct high resolution (3843–7683 resolution elements) idealized simulations of the multiphase ICM and study the effects of turbulence strength, characterized by fturb (0.001–1.0), the ratio of turbulent forcing power to the net radiative cooling rate. We analyse density and temperature distribution, amplitude and nature of gas perturbations, and probability of transitions across the temperature phases. We also study the effects of mass and volume weighted thermal heating and weak ICM magnetic fields. For low fturb, the gas is distribution is bimodal between the hot and cold phases. The mixing between different phases becomes more efficient with increasing fturb, producing larger amounts of the intermediate temperature gas. Strong turbulence (fturb ≥ 0.5) generates larger density fluctuations and faster cooling, The rms logarithmic pressure fluctuation scaling with Mach number $\sigma _\{\ln \{\bar\{P\}\}\}^2\approx \ln (1+b^2\gamma ^2\mathcal \{M\}^4)$ is unaffected by thermal instability and is the same as in hydro turbulence. In contrast, the density fluctuations characterized by $\sigma _s^2$ are much larger, especially for $\mathcal \{M\}\lesssim 0.5$. In magnetohydrodynamic runs, magnetic fields provide significant pressure support in the cold phase but do not have any strong effects on the diffuse gas distribution, and nature and amplitude of fluctuations.},
   author = {Rajsekhar Mohapatra and Mrinal Jetti and Prateek Sharma and Christoph Federrath},
   doi = {10.1093/mnras/stab3603},
   issn = {0035-8711},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {3},
   pages = {3778-3793},
   title = {Characterizing the turbulent multiphase haloes with periodic box simulations},
   volume = {510},
   url = {https://doi.org/10.1093/mnras/stab3603},
   year = {2022},
}


@article{Mohapatra2019,
   abstract = {We conduct two kinds of homogeneous isotropic turbulence simulations relevant for the intracluster medium (ICM): (i) pure turbulence runs without radiative cooling and (ii) turbulent heating + radiative cooling runs with global thermal balance. For pure turbulence runs in the subsonic regime, the rms density and surface brightness (SB) fluctuations vary as the square of the rms Mach number (mathcal M-textrms). However, with thermal balance, the density and SB fluctuations (SB/SB) are much larger. These scalings have implications for translating SB fluctuations into a turbulent velocity, particularly for cool cores. For thermal balance runs with large (cluster core) scale driving, both the hot and cold phases of the gas are supersonic. For small-scale (one order of magnitude smaller than the cluster core) driving, multiphase gas forms on a much longer time-scale but mathcal M-textrms is smaller. Both small- and large-scale driving runs have velocities larger than the Hitomi results from the Perseus cluster. Thus, turbulent heating as the dominant heating source in cool cluster cores is ruled out if multiphase gas is assumed to condense out from the ICM. Next we perform thermal balance runs in which we partition the input energy into thermal and turbulent parts and tune their relative magnitudes. The contribution of turbulent heating has to be lesssim 10 rm per cent in order for turbulence velocities to match Hitomi observations. If the dominant source of multiphase gas is not cooling from the ICM (but say uplift from the central galaxy), the importance of turbulent heating cannot be excluded.},
   author = {Rajsekhar Mohapatra and Prateek Sharma},
   doi = {10.1093/mnras/stz328},
   issn = {13652966},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {galaxies: clusters: intracluster medium,hydrodynamics,methods: numerical,turbulence},
   pages = {4881-4896},
   publisher = {Oxford University Press},
   title = {Turbulence in the intracluster medium: Simulations, observables, and thermodynamics},
   volume = {484},
   year = {2019},
}
@article{Farber2021,
   abstract = {Much progress has been made recently in the acceleration of $\sim10^\{4\}$ K clouds to explain absorption-line measurements of the circumgalactic medium and the atomic phase of galactic winds. However, the origin of the molecular phase in galactic winds has received relatively little theoretical attention. Studies of the survival of atomic clouds suggest efficient radiative cooling may enable the survival of expelled material from galactic disks. Alternatively, atomic and molecular gas may form within the outflow, if dust survives the acceleration process. We explore the survival of molecular, dusty clouds in a hot wind with three-dimensional hydrodynamic simulations in which we include radiative cooling and model dust as tracer particles. We find that molecular gas can be destroyed, survive, or transformed entirely to $\sim 10^4$ K gas. We establish analytic criteria distinguishing these three outcomes which compare characteristic cooling times to the `cloud crushing' time of the system. In contrast to typically studied atomic $\sim10^\{4\}$ K clouds, molecular clouds are entrained faster than the drag time as a result of efficient mixing. Moreover, we find that while dust can in principle survive embedded in the accelerated clouds, the survival fraction depends critically on the time dust spends in the hot phase and on the effective threshold temperature for destruction. We discuss our results in the context of polluting the circumgalactic medium with dust and metals, as well as understanding observations suggesting rapid acceleration of molecular galactic winds and ram pressure stripped tails of jellyfish galaxies.},
   author = {Ryan Jeffrey Farber and Max Gronke},
   issue = {July},
   journal = {arXiv e-prints},
   keywords = {clouds,dust,evolution,galaxies,galaxy,halo,hydrodynamics,ism,molecules},
   pages = {1-17},
   title = {The Survival of Multiphase Dusty Clouds in Hot Winds},
   volume = {17},
   url = {http://arxiv.org/abs/2107.07991},
   year = {2021},
}

@article{Hermans2021,
   author = {J Hermans and R Keppens},
   issue = {Dziembowski 1994},
   keywords = {- instabilities - sun,corona - sun,filaments,magnetohydrodynamics,mhd,prominences},
   pages = {1-20},
   title = {The effect of optically thin cooling curves on condensation formation : A case study using thermal instability},
   year = {2021},
}
@article{Gronke2022,
   abstract = {Astrophysical gases are commonly multiphase and highly turbulent. In this work, we investigate the survival and growth of cold gas in such a turbulent, multiphase medium using three-dimensional hydrodynamical simulations. Similar to previous work simulating coherent flow (winds), we find that cold gas survives if the cooling time of the mixed gas is shorter than the Kelvin–Helmholtz time of the cold gas clump (with some weak additional Mach number dependence). However, there are important differences. Near the survival threshold, the long-term evolution is highly stochastic, and subject to the existence of sufficiently large clumps. In a turbulent flow, the cold gas continuously fragments, enhancing its surface area. This leads to exponential mass growth, with a growth time given by the geometric mean of the cooling and the mixing time. The fragmentation process leads to a large number of small droplets which follow a scale-free dN/dm ∝ m−2 mass distribution, and dominate the area covering fraction. Thus, whilst survival depends on the presence of large ‘clouds’, these in turn produce a ‘fog’ of smaller droplets tightly coupled to the hot phase which are probed by absorption line spectroscopy. We show with the aid of Monte Carlo simulations that the simulated mass distribution emerges naturally due to the proportional mass growth and the coagulation of droplets. We discuss the implications of our results for convergence criteria of larger scale simulations and observations of the circumgalactic medium.},
   author = {Max Gronke and S Peng Oh and Suoqing Ji and Colin Norman},
   doi = {10.1093/mnras/stab3351},
   issn = {0035-8711},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {3},
   pages = {859-876},
   title = {Survival and mass growth of cold gas in a turbulent, multiphase medium},
   volume = {511},
   url = {https://doi.org/10.1093/mnras/stab3351},
   year = {2022},
}

@article{Pujolas2021,
   abstract = {We study the prospects of future gravitational wave (GW) detectors in probing primordial black hole (PBH) binaries. We show that across a broad mass range from $10^\{-5\}M_\odot$ to $10^7M_\odot$, future GW interferometers provide a potential probe of the PBH abundance that is more sensitive than any currently existing experiment. In particular, we find that galactic PBH binaries with masses as low as $10^\{-5\}M_\odot$ may be probed with ET, AEDGE and LISA by searching for nearly monochromatic continuous GW signals. Such searches could independently test the PBH interpretation of the ultrashort microlensing events observed by OGLE. We also consider the possibility of observing GWs from asteroid mass PBH binaries through graviton-photon conversion.},
   author = {Oriol Pujolas and Ville Vaskonen and Hardi Veermäe},
   issue = {1},
   pages = {1-8},
   title = {Prospects for probing gravitational waves from primordial black hole binaries},
   url = {http://arxiv.org/abs/2107.03379},
   year = {2021},
}
@article{Dutta2021,
   abstract = {Cold, non-self-gravitating clumps occur in various astrophysical systems, ranging from the interstellar and circumgalactic medium (CGM), to AGN outflows and solar coronal loops. Cold gas has diverse origins such as turbulent mixing or precipitation from hotter phases. We obtain the analytic solution for a steady pressure-driven 1-D cooling flow around cold over-densities, irrespective of their origin. Our solutions describe the slow and steady radiative cooling-driven local gas inflow in the saturated regime of nonlinear thermal instability in clouds, sheets and filaments. We use a simple two-fluid treatment to include magnetic fields as an additional polytropic fluid. To test the limits of applicability of these analytic solutions, we compare with the gas structure found in and around small-scale cold clouds in the CGM of massive halos in the TNG50 cosmological MHD simulation from the IllustrisTNG suite. Despite qualitative resemblance of the gas structure, we find that deviations from steady state, complex geometries and turbulence all add complexity beyond our analytic solutions. We derive an exact relation between the mass cooling rate ($\dot\{\rm M\}_\{\rm cool\}$) and the radiative cooling rate ($\dot\{\rm E\}_\{\rm cool\}$) for a steady cooling flow. A comparison with the TNG50 clouds shows that this cooling flow relation applies in a narrow temperature range around $\rm \sim 10^\{4.5\}$ K where the isobaric cooling time is the shortest. In general, turbulence and mixing, instead of radiative cooling, may dominate the transition of gas between different temperature phases.},
   author = {Alankar Dutta and Prateek Sharma and Dylan Nelson},
   issue = {July},
   keywords = {clouds,clusters,evolution,galaxies,haloes,intracluster medium,ism},
   pages = {1-11},
   title = {Cooling flows around cold clouds in the circumgalactic medium: steady-state models & comparison with TNG50},
   volume = {11},
   url = {http://arxiv.org/abs/2107.02722},
   year = {2021},
}
@article{Ricarte2021,
   abstract = {While most galaxies appear to host a central supermassive black hole (SMBH), they are expected to also contain a substantial population of off-center "wandering" SMBHs naturally produced by the hierarchical merger-driven process of galaxy assembly. This population has been recently characterized in an analysis of the Romulus cosmological simulations, which correct for the dynamical forces on SMBHs without artificially pinning them to halo centers. Here we predict an array of electromagnetic signatures for these wanderers. The predicted wandering population of SMBHs from Romulus broadly reproduces the observed spatial offsets of a recent sample of hyperluminous X-ray sources. We predict that the sources with the most extreme offsets are likely to arise from SMBHs within satellite galaxies. These simulations also predict a significant population of secondary active galactic nuclei (AGN) with luminosities at least 10\% that of the central AGN. The majority of galaxies at $z=4$ that host a central AGN with bolometric luminosity $L_\mathrm\{bol\}>10^\{42\} \ \mathrm\{erg\} \; \mathrm\{s\}^\{-1\}$ are predicted to host a companion off-center AGN of comparable brightness. We demonstrate that stacked X-ray observations of similar mass galaxies may reveal a halo of collective emission attributable to these wanderers. Finally, because wanderers dominate the population of SMBHs with masses of $\lesssim 10^7\,M_\{\odot\}$ in Romulus, they may dominate tidal disruption event (TDE) rates at these masses if they retain a stellar component (e.g. a nuclear star cluster). This could warrant an order of magnitude correction to current theoretically estimated TDE rates at low SMBH masses.},
   author = {Angelo Ricarte and Michael Tremmel and Priyamvada Natarajan and Thomas Quinn},
   keywords = {active galactic nuclei,agn host galaxies,supermassive black holes},
   title = {Unveiling the Population of Wandering Black Holes via Electromagnetic Signatures},
   url = {http://arxiv.org/abs/2107.02132},
   year = {2021},
}
@article{Mandelker2021,
   abstract = {Using a novel suite of cosmological simulations zooming in on a Mpc-scale intergalactic sheet or "pancake" at z~3-5, we conduct an in-depth study of the thermal properties and HI content of the warm-hot intergalactic medium (WHIM) at those redshifts. The simulations span nearly three orders of magnitude in gas-cell mass, from ~(7.7x10^6-1.5x10^4)Msun, one of the highest resolution simulations of such a large patch of the inter-galactic medium (IGM) to date. At z~5, a strong accretion shock develops around the main pancake following a collision between two smaller sheets. Gas in the post-shock region proceeds to cool rapidly, triggering thermal instabilities and the formation of a multiphase medium. We find neither the mass, nor the morphology, nor the distribution of HI in the WHIM to be converged at our highest resolution. Interestingly, the lack of convergence is more severe for the less dense, more metal-poor, intra-pancake medium (IPM) in between filaments and far from any star-forming galaxies. As the resolution increases, the IPM develops a shattered structure, with ~kpc scale clouds containing most of the HI. From our lowest to highest resolution, the covering fraction of metal-poor (Z<10^\{-3\}Zsun) Lyman-limit systems (NHI>10^\{17.2\}/cm^2) in the IPM at z~4 increases from (3-15)%, while that of Damped Lyman-alpha Absorbers (NHI>10^\{20\}/cm^2) with similar metallicity increases threefold, from (0.2-0.6)%, with no sign of convergence. We find that a necessary condition for the formation of a multiphase, shattered structure is resolving the cooling length, lcool=cs*tcool, at T~10^5K. If this scale is unresolved, gas "piles up" at these temperatures and cooling to lower temperatures becomes very inefficient. We conclude that state-of-the-art cosmological simulations are still unable to resolve the multi-phase structure of the low-density IGM, with potentially far-reaching implications.},
   author = {Nir Mandelker and Frank C. van den Bosch and Volker Springel and Freeke van de Voort and Joseph N. Burchett and Iryna S. Butsky and Daisuke Nagai and S. Peng Oh},
   keywords = {absorption lines,cosmology,hydrodynamics,instabilities,intergalactic medium,large-scale structure of uni-,methods,numerical,quasars,verse},
   title = {Thermal Instabilities and Shattering in the High-Redshift WHIM: Convergence Criteria and Implications for Low-Metallicity Strong HI Absorbers},
   url = {http://arxiv.org/abs/2107.03395},
   year = {2021},
}
@article{Hiramatsu2020,
   abstract = {In the transitional mass range ($\sim$ 8-10 solar masses) between white dwarf formation and iron core-collapse supernovae, stars are expected to produce an electron-capture supernova. Theoretically, these progenitors are thought to be super-asymptotic giant branch stars with a degenerate O+Ne+Mg core, and electron capture onto Ne and Mg nuclei should initiate core collapse. However, no supernovae have unequivocally been identified from an electron-capture origin, partly because of uncertainty in theoretical predictions. Here we present six indicators of electron-capture supernovae and show that supernova 2018zd is the only known supernova having strong evidence for or consistent with all six: progenitor identification, circumstellar material, chemical composition, explosion energy, light curve, and nucleosynthesis. For supernova 2018zd, we infer a super-asymptotic giant branch progenitor based on the faint candidate in the pre-explosion images and the chemically-enriched circumstellar material revealed by the early ultraviolet colours and flash spectroscopy. The light-curve morphology and nebular emission lines can be explained with the low explosion energy and neutron-rich nucleosynthesis produced in an electron-capture supernova. This identification provides insights into the complex stellar evolution, supernova physics, cosmic nucleosynthesis, and remnant populations in the transitional mass range.},
   author = {Daichi Hiramatsu and D. Andrew Howell and Schuyler D. Van Dyk and Jared A. Goldberg and Keiichi Maeda and Takashi J. Moriya and Nozomu Tominaga and Ken'ichi Nomoto and Griffin Hosseinzadeh and Iair Arcavi and Curtis McCully and Jamison Burke and K. Azalee Bostroem and Stefano Valenti and Yize Dong and Peter J. Brown and Jennifer E. Andrews and Christopher Bilinski and G. Grant Williams and Paul S. Smith and Nathan Smith and David J. Sand and Gagandeep S. Anand and Chengyuan Xu and Alexei V. Filippenko and Melina C. Bersten and Gastón Folatelli and Patrick L. Kelly and Toshihide Noguchi and Koichi Itagaki},
   doi = {10.1038/s41550-021-01384-2},
   pages = {2-21},
   title = {The electron-capture origin of supernova 2018zd},
   url = {http://arxiv.org/abs/2011.02176%0Ahttp://dx.doi.org/10.1038/s41550-021-01384-2},
   year = {2020},
}
@article{Butsky2020,
   abstract = {We use hydrodynamical simulations of two Milky Way-mass galaxies to demonstrate the impact of cosmic-ray pressure on the kinematics of cool and warm circumgalactic gas. Consistent with previous studies, we find that cosmic-ray pressure can dominate over thermal pressure in the inner 50 kpc of the circumgalactic medium (CGM), creating an overall cooler CGM than that of similar galaxy simulations run without cosmic rays. We generate synthetic sightlines of the simulated galaxies' CGM and use Voigt profile fitting methods to extract ion column densities, Doppler-b parameters, and velocity centroids of individual absorbers. We directly compare these synthetic spectral line fits with HST/COS CGM absorption-line data analyses, which tend to show that metallic species with a wide range of ionization potential energies are often kinematically aligned. Compared to the Milky-Way simulation run without cosmic rays, the presence of cosmic-ray pressure in the inner CGM creates narrower OVI absorption features and broader SiIII absorption features, a quality which is more consistent with observational data. Additionally, because the cool gas is buoyant due to nonthermal cosmic-ray pressure support, the velocity centroids of both cool and warm gas tend to align in the simulated Milky Way with feedback from cosmic rays. Our study demonstrates that detailed, direct comparisons between simulations and observations, focused on gas kinematics, have the potential to reveal the dominant physical mechanisms that shape the CGM.},
   author = {Iryna S. Butsky and Drummond B. Fielding and Christopher C. Hayward and Cameron B. Hummels and Thomas R. Quinn and Jessica K. Werk},
   doi = {10.3847/1538-4357/abbad2},
   issn = {0004-637X},
   issue = {2},
   journal = {The Astrophysical Journal},
   keywords = {1879,329,594,circumgalactic medium,cosmic rays,galaxy evolution},
   pages = {77},
   title = {The Impact of Cosmic Rays on Thermal Instability in the Circumgalactic Medium},
   volume = {903},
   year = {2020},
}
@article{Baug2021,
   abstract = {With the aim of understanding the role of outflows in star formation, we performed a statistical study of the physical parameters of outflows in eleven massive protoclusters associated with ultra-compact HII regions. A total of 106 outflow lobes are identified in these protoclusters using the ALMA CO (3-2), HCN (4-3) and HCO+ (4-3) line observations. Although the position angles of outflow lobes do not differ in these three tracers, HCN and HCO+ tend to detect lower terminal velocity of the identified outflows compared to CO. The majority of the outflows in our targets are young with typical dynamical time-scales of 10^2-10^4 years, and are mostly composed of low-mass outflows along with at least one high-mass outflow in each target. An anti-correlation of outflow rate with dynamical time-scale indicates that the outflow rate possibly decreases with time. Also, a rising trend of dynamical time-scale with the mass of the associated core hints that the massive cores might have longer accretion histories than the low mass cores. Estimation of different energies in these protoclusters shows that outflows studied here cannot account for the generation of the observed turbulence, but can sustain the turbulence at the current epoch as the energy injection rate from the outflows is similar to the estimated dissipation rate.},
   author = {T. Baug and Ke Wang and Tie Liu and Yue-Fang Wu and Di Li and Qizhou Zhang and Mengyao Tang and Paul F. Goldsmith and Hong-Li Liu and Anandmayee Tej and Leonardo Bronfman and L. Viktor Toth and Kee-Tae Kim and Shang-Huo Li and Chang Won Lee and Ken'ichi Tatematsu and Tomoya Hirota},
   issue = {July},
   keywords = {clouds,formation,ism,jets and outflows,radio lines,stars},
   pages = {1-15},
   title = {An ALMA study of outflow parameters of protoclusters: outflow feedback to maintain the turbulence},
   volume = {15},
   url = {http://arxiv.org/abs/2106.16211},
   year = {2021},
}
@article{Riffel2021,
   abstract = {We use Gemini Near-Infrared Integral Field Spectrograph (NIFS) observations of the inner 3.5$\times$3.5 kpc$^2$ of the radio galaxy Cygnus A to map the gas excitation and kinematics at a spatial resolution of 200 pc. The emission of the ionised gas shows a biconical morphology, with half-opening angle of 45$^\circ$ and oriented along the position angle of the radio jet. Coronal line emission is seen within the cone, up to 1.75 kpc from the nucleus, with higher ionisation gas observed in the easterly side. The H$_2$ and [Fe II] emission lines are consistent with excitation by the central AGN, with some contribution of shocks to the southwest of the nucleus. The gas visual extinction and electron density are larger than those from optical-based measurements, consistent with the fact that near-IR observations penetrate deeply into the gas emission structure, probing denser and more obscured regions. The gas kinematics shows two components: (i) a rotating disc with kinematic position angle of $\Psi_0=21^\circ\pm2^\circ$, seen both in ionised and molecular gas, and (ii) outflows with velocities of up to 600 kms$^\{-1\}$ observed within the ionisation cone in ionised gas and restricted to inner 0.5 arcsec in molecular gas. The mass outflow rate in ionised gas is in the range $\sim100-280 \{\rm M_\odot yr^\{-1\}\}$ and the kinetic power of the outflow corresponds to 0.3-3.3 per cent of the AGN bolometric luminosity, indicating that the outflows in Cygnus A may be effective in suppressing star formation.},
   author = {Rogemar A. Riffel},
   issue = {June},
   keywords = {active,cygnus a,evolution,galaxies,individual,ism,jets,kinematics and dynamics},
   pages = {1-14},
   title = {Powerful multiphase outflows in the central region of Cygnus A},
   volume = {14},
   url = {http://arxiv.org/abs/2106.15279},
   year = {2021},
}
@article{Padovani2017,
   abstract = {Active galactic nuclei (AGN) are energetic astrophysical sources powered by accretion onto supermassive black holes in galaxies, and present unique observational signatures that cover the full electromagnetic spectrum over more than twenty orders of magnitude in frequency. The rich phenomenology of AGN has resulted in a large number of different “flavours” in the literature that now comprise a complex and confusing AGN “zoo”. It is increasingly clear that these classifications are only partially related to intrinsic differences between AGN and primarily reflect variations in a relatively small number of astrophysical parameters as well the method by which each class of AGN is selected. Taken together, observations in different electromagnetic bands as well as variations over time provide complementary windows on the physics of different sub-structures in the AGN. In this review, we present an overview of AGN multi-wavelength properties with the aim of painting their “big picture” through observations in each electromagnetic band from radio to γ-rays as well as AGN variability. We address what we can learn from each observational method, the impact of selection effects, the physics behind the emission at each wavelength, and the potential for future studies. To conclude, we use these observations to piece together the basic architecture of AGN, discuss our current understanding of unification models, and highlight some open questions that present opportunities for future observational and theoretical progress.},
   author = {P. Padovani and D. M. Alexander and R. J. Assef and B. De Marco and P. Giommi and R. C. Hickox and G. T. Richards and V. Smolčić and E. Hatziminaoglou and V. Mainieri and M. Salvato},
   doi = {10.1007/s00159-017-0102-9},
   issn = {09354956},
   issue = {1},
   journal = {Astronomy and Astrophysics Review},
   keywords = {Galaxies: active,Gamma-rays: galaxies,Infrared: galaxies,Quasars: supermassive black holes,Radio continuum: galaxies,X-rays: galaxies},
   title = {Active galactic nuclei: what’s in a name?},
   volume = {25},
   year = {2017},
}
@article{Gray2019,
   abstract = {Outflows are a pervasive feature of mechanical feedback from super star clusters (SSC) in starburst galaxies, playing a fundamental role in galaxy evolution. Observations are now starting to confirm that outflows can undergo catastrophic cooling, suppressing adiabatic superwinds. Here we present a suite of one-dimensional, hydrodynamic simulations that study the ionization structure of these outflows and the resulting line emission generated by the cooling gas. We use the non-equilibrium atomic chemistry package within MAIHEM, our modified version of FLASH, which evolves the ionization state of the gas and computes the total cooling rate on an ion-by-ion basis. We find that catastrophically cooling models produce strong nebular line emission compared to adiabatic outflows. We also show that such models exhibit non-equilibrium conditions, thereby generating more highly ionized states than equivalent equilibrium models. When including photoionization from the parent SSC, catastrophically cooling models show strong C IV \{\lambda\}1549 and O VI \{\lambda\}1037 emission. For density bounded photoionization, He II \{\lambda\}1640, \{\lambda\}4686, C III] \{\lambda\}1908, Si IV \{\lambda\}1206, and Si III \{\lambda\}1400 are also strongly enhanced. These lines are seen in extreme starbursts where catastrophic cooling is likely to occur, suggesting that they may serve as diagnostics of such conditions. The higher ionization generated by these flows may help to explain line emission that cannot be attributed to SSC photoionization alone.},
   author = {William J. Gray and M. S. Oey and Sergiy Silich and Evan Scannapieco},
   doi = {10.3847/1538-4357/ab510d},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   keywords = {evolution galaxies,galaxies,ism,jets and outflows,numerical hydrodynamics,starburst methods},
   pages = {161},
   title = {Catastrophic Cooling in Superwinds: Line Emission and Non-equilibrium Ionization},
   volume = {887},
   year = {2019},
}
@article{Bentkamp2021,
   abstract = {Material elements - which are lines, surfaces, or volumes behaving as passive, non-diffusive markers of dye - provide an inherently geometric window into the intricate dynamics of chaotic flows. Their stretching and folding dynamics has immediate implications for mixing in the oceans or the atmosphere, as well as the emergence of self-sustained dynamos in astrophysical settings. Here, we uncover robust statistical properties of an ensemble of material loops in a turbulent environment. Our approach combines high-resolution direct numerical simulations of Navier-Stokes turbulence, stochastic models, and dynamical systems techniques to reveal predictable, universal features of these complex objects. We show that the loop curvature statistics become stationary through a dynamical formation process of high-curvature slings, leading to distributions with power-law tails whose exponents are determined by the large-deviations statistics of finite-time Lyapunov exponents of the background flow. This prediction applies to advected material lines in a broad range of chaotic flows. To complement this dynamical picture, we confirm our theory in the analytically tractable Kraichnan model with an exact Fokker-Planck approach.},
   author = {Lukas Bentkamp and Theodore D. Drivas and Cristian C. Lalescu and Michael Wilczek},
   title = {The statistical geometry of material loops in turbulence},
   url = {http://arxiv.org/abs/2106.11622},
   year = {2021},
}
@article{Mirakhor2021,
   abstract = {Observations of the ICM in the outskirts of the Virgo cluster with Suzaku have found the gas mass fraction in the northern direction to be significantly above the expected level, indicating that there may be a very high level of gas clumping on small scales in this direction. Here, we explore the XMM-Newton data in the outskirts of Virgo, dividing it into a Voronoi tessellation to separate the bulk ICM component from the clumped ICM component. As the nearest galaxy cluster, Virgo's large angular extent allows the spatial scale of the tessellation to be much smaller than has been achieved using the same technique on intermediate redshift clusters, allowing us to probe gas clumping on the scales down to 5$\times$5 kpc. We find that the level of gas clumping in the outskirts to the north is relatively mild, ($\sqrt\{C\} < 1.1$), suggesting that our point-source detection procedure may have excluded a significant fraction of clumps. While correcting for clumping brings the gas mass fraction at $r_\{200\}$ into agreement with the universal gas mass fraction, the values outside $r_\{200\}$ remain significantly above it. This may suggest that non-thermal pressure support in the outskirts to the north is significant, and we find that a non-thermal pressure support at the level of 20 per cent of the total pressure outside $r_\{200\}$ can explain the high gas mass fraction to the north, which is in agreement with the range expected from simulations.},
   author = {M. S. Mirakhor and S. A. Walker},
   issue = {June},
   keywords = {clusters,galaxies,general,individual,intracluster medium,virgo,x-rays},
   pages = {1-10},
   title = {Gas clumping in the outskirts of the Virgo cluster},
   volume = {10},
   url = {http://arxiv.org/abs/2106.09732},
   year = {2021},
}
@article{Danehkar2021,
   abstract = {Superwinds and superbubbles driven by mechanical feedback from super star clusters (SSCs) are common features in many star-forming galaxies. While the adiabatic fluid model can well describe the dynamics of superwinds, several observations of starburst galaxies revealed the presence of compact regions with suppressed superwinds and strongly radiative cooling, i.e., catastrophic cooling. In the present study, we employ the non-equilibrium atomic chemistry and cooling package MAIHEM, built on the FLASH hydrodynamics code, to generate a grid of models investigating the dependence of cooling modes on the metallicity, SSC outflow parameters, and ambient density. While gas metallicity plays a substantial role, catastrophic cooling is more sensitive to high mass-loading and reduced kinetic heating efficiency. Our hydrodynamic simulations indicate that the presence of a hot superbubble does not necessarily imply an adiabatic outflow, and vice versa. Using CLOUDY photoionization models, we predict UV and optical line emission for both adiabatic and catastrophic cooling outflows, for radiation-bounded and partially density-bounded models. Although the line ratios predicted by our radiation-bounded models agree well with observations of star-forming galaxies, they do not provide diagnostics that unambiguously distinguish the parameter space of catastrophically cooling flows. Comparison with observations suggests a small degree of density bounding, non-equilibrium ionization, and/or observational bias toward the central outflow regions.},
   author = {Ashkbiz Danehkar and M. S. Oey and William J. Gray},
   issue = {1977},
   title = {Catastrophic Cooling in Superwinds. II. Exploring the Parameter Space},
   url = {http://arxiv.org/abs/2106.10854},
   year = {2021},
}
@article{Srinivasan2020,
   author = {J. Srinivasan},
   doi = {10.18520/cs/v118/i8/1147-1148},
   issn = {00113891},
   issue = {8},
   journal = {Current Science},
   pages = {1147-1148},
   title = {Current science},
   volume = {118},
   year = {2020},
}
@article{Kirsten2021,
   abstract = {Fast radio bursts (FRBs) are extremely luminous and brief radio flashes originating from other galaxies (Petroff et al. 2019). Progressing our understanding of the FRB phenomenon is limited by their large distances and unpredictable activity. The recent discovery of FRB 20200120E (Bhardwaj et al. 2021), in the direction of the M81 galaxy, offers the chance to study an exceptionally nearby repeating source. Here we conclusively prove that FRB 20200120E is associated with a globular cluster in the M81 galactic system, thereby confirming that it is 40 times closer than any other known extragalactic FRB (Marcote et al. 2020). Because such globular clusters host old stellar populations, this association challenges FRB models that invoke magnetars formed in a core-collapse supernova as powering FRB emission (e.g. CHIME/FRB Collaboration et al. 2020; Bochenek et al. 2020; Margalit & Metzger 2018; Murase et al. 2016). We propose that FRB 20200120E is a young, highly magnetised neutron star, formed via either accretion-induced collapse of a white dwarf or via merger of compact stars in a binary system. Alternative scenarios are giant pulses from millisecond pulsars and compact binary systems (Pooley et al. 2003), some either interacting through winds, magnetically, or actively accreting via a disc. Given the proximity of FRB 20200120E, our upper limits on associated persistent radio, X-ray and gamma-ray emission tightly constrain the possible source models.},
   author = {F. Kirsten and B. Marcote and K. Nimmo and J. W. T. Hessels and M. Bhardwaj and S. P. Tendulkar and A. Keimpema and J. Yang and M. P. Snelders and P. Scholz and A. B. Pearlman and C. J. Law and W. M. Peters and M. Giroletti and D. M. Hewitt and U. Bach and V. Bezukovs and M. Burgay and S. T. Buttaccio and J. E. Conway and A. Corongiu and R. Feiler and O. Forssén and M. P. Gawroński and R. Karuppusamy and M. A. Kharinov and M. Lindqvist and G. Maccaferri and A. Melnikov and O. S. Ould-Boukattine and Z. Paragi and A. Possenti and G. Surcis and N. Wang and J. Yuan and K. Aggarwal and R. Anna-Thomas and G. C. Bower and R. Blaauw and S. Burke-Spolaor and T. Cassanelli and T. E. Clarke and E. Fonseca and B. M. Gaensler and A. Gopinath and V. M. Kaspi and N. Kassim and T. J. W. Lazio and C. Leung and D. Li and H. H. Lin and K. W. Masui and R. Mckinven and D. Michilli and A. Mikhailov and C. Ng and A. Orbidans and U. L. Pen and E. Petroff and M. Rahman and S. M. Ransom and K. Shin and K. M. Smith and I. H. Stairs and W. Vlemmings},
   pages = {1-17},
   title = {A repeating fast radio burst source in a globular cluster},
   url = {http://arxiv.org/abs/2105.11445},
   year = {2021},
}
@article{Nelson2021,
   abstract = {We outline theoretical predictions for extended emission from MgII, tracing cool ~10^4 K gas in the circumgalactic medium (CGM) of star-forming galaxies in the high-resolution TNG50 cosmological magnetohydrodynamical simulation. We synthesize surface brightness maps of this strong rest-frame ultraviolet metal emission doublet (2796, 2803), adopting the assumption that the resonant scattering of MgII can be neglected and connecting to recent and upcoming observations with the Keck/KCWI, VLT/MUSE, and BlueMUSE optical integral field unit spectrographs. Studying galaxies with stellar masses 7.5 < log(M*/M_sun) < 11 at redshifts z=0.3, 0.7, 1 and 2 we find that extended MgII halos in emission, similar to their Lyman-alpha counterparts, are ubiquitous across the galaxy population. Median surface brightness profiles exceed 10^-19 erg/s/cm^2/arcsec^2 in the central ~10s of kpc, and total halo MgII luminosity increases with mass for star-forming galaxies, reaching 10^40 erg/s for M* ~ 10^9.5 Msun. MgII halo sizes increase from a few kpc to > 20 kpc at the highest masses, and sizes are larger for halos in denser environments. MgII halos are highly structured, clumpy, and asymmetric, with isophotal axis ratio increasing with galaxy mass. Similarly, the amount and distribution of MgII emission depends on the star formation activity of the central galaxy. Kinematically, inflowing versus outflowing gas dominates the MgII luminosity at high and low galaxy masses, respectively, although the majority of MgII halo emission at z~0.7 traces near-equilibrium fountain flows and gas with non-negligible rotational support, rather than rapidly outflowing galactic winds.},
   author = {Dylan Nelson and Chris Byrohl and Celine Peroux and Kate H. R. Rubin and Joseph N. Burchett},
   issue = {June},
   keywords = {circumgalactic medium,evolution,formation,galaxies,haloes},
   title = {The cold circumgalactic medium in emission: MgII halos in TNG50},
   volume = {000},
   url = {http://arxiv.org/abs/2106.09023},
   year = {2021},
}
@article{Santos2021,
   abstract = {As recent advancements in physics and astronomy rapidly rewrite textbooks, there is a growing need in keeping abreast of the latest knowledge in these fields. Reading preprints is one of the effective ways to do this. By having journal clubs where people can read and discuss journals together, the benefits of reading journals become more prevalent. We present an investigative study of understanding the factors that affect the success of preprint journal clubs in astronomy, more commonly known as Astro-ph/Astro-Coffee (hereafter called AC). A survey was disseminated to understand how institutions from different countries implement AC. We interviewed 9 survey respondents and from their responses we identified four important factors that make AC successful: commitment (how the organizer and attendees participate in AC), environment (how conducive and comfortable AC is conducted), content (the discussed topics in AC and how they are presented), and objective (the main goal/s of conducting AC). We also present the format of our AC, an elective class which was evaluated during the Spring Semester 2020 (March 2020 - June 2020). Our evaluation with the attendees showed that enrollees (those who are enrolled and are required to present papers regularly) tend to be more committed in attending compared to audiences (those who are not enrolled and are not required to present papers regularly). In addition, participants tend to find papers outside their research field harder to read. Finally, we showed an improvement in the weekly number of papers read after attending AC of those who present papers regularly, and a high satisfaction rating of our AC. We summarize the areas of improvement in our AC implementation, and we encourage other institutions to evaluate their own AC in accordance with the four aforementioned factors to assess the effectiveness of their AC in reaching their goals.},
   author = {Daryl Joe D. Santos and Tomotsugu Goto and Ting-Yi Lu and Simon C. -C. Ho and Ting-Wen Wang and Alvina Y. L. On and Tetsuya Hashimoto and Shwu-Ching Young},
   issue = {101},
   pages = {1-17},
   title = {Investigative Study on Preprint Journal Club as an Effective Method of Teaching Latest Knowledge in Astronomy},
   url = {http://arxiv.org/abs/2106.01688},
   year = {2021},
}
@article{Fabian2021,
   abstract = {We investigate whether the swirling cold front in the core of the Perseus Cluster of galaxies has affected the outer buoyant bubbles that originated from jets from the Active Galactic Nucleus in the central galaxy NGC1275. The inner bubbles and the Outer Southern bubble lie along a North-South axis through the nucleus, whereas the Outer Northern bubble appears rotated about 45 deg from that axis. Detailed numerical simulations of the interaction indicates that the Outer Northern bubble may have been pushed clockwise accounting for its current location. Given the common occurrence of cold fronts in cool core clusters, we raise the possibility that the lack of many clear outer bubbles in such environments may be due to their disruption by cold fronts.},
   author = {A. C. Fabian and J. Zuhone and S. A. Walker},
   issue = {June},
   keywords = {keyword1,keyword2,keyword3},
   pages = {1-7},
   title = {The interaction between rising bubbles and cold fronts in cool core clusters},
   volume = {7},
   url = {http://arxiv.org/abs/2106.03662},
   year = {2021},
}
@article{Taradiy2021,
   abstract = {We study the applicability of a Deep Neural Network (DNN) approach to simulate one-dimensional non-relativistic fluid dynamics. Numerical fluid dynamical calculations are used to generate training data-sets corresponding to a broad range of profiles to perform supervised learning with DNN. The performance of the DNN approach is analyzed, with a focus on its interpolation and extrapolation capabilities. Issues such as inference speed, the networks capacities to interpolate and extrapolate solutions with limited training samples from both initial geometries and evolution duration aspects are studied in detail. The optimal DNN performance is achieved when its objective is set to learn the mapping between hydro profiles after a fixed value time step, which can then be applied successively to reach moments in time much beyond the duration contained in the training. The DNN has an advantage over the conventional numerical methods by not being restricted by the Courant criterion, and it shows a speedup over the conventional numerical methods by at least two orders of magnitude.},
   author = {Kirill Taradiy and Kai Zhou and Jan Steinheimer and Roman V. Poberezhnyuk and Volodymyr Vovchenko and Horst Stoecker},
   pages = {1-12},
   title = {Machine learning based approach to fluid dynamics},
   url = {http://arxiv.org/abs/2106.02841},
   year = {2021},
}
@article{Huang2021,
   abstract = {Although galactic winds play a critical role in regulating galaxy formation, hydrodynamic cosmological simulations do not resolve the scales that govern the interaction between winds and the ambient circumgalactic medium (CGM). We implement the Physically Evolved Wind (PhEW) model of Huang et al. (2020) in the GIZMO hydrodynamics code and perform test cosmological simulations with different choices of model parameters and numerical resolution. PhEW adopts an explicit subgrid model that treats each wind particle as a collection of clouds that exchange mass, metals, and momentum with their surroundings and evaporate by conduction and hydrodynamic instabilities as calibrated on much higher resolution cloud scale simulations. In contrast to a conventional wind algorithm, we find that PhEW results are robust to numerical resolution and implementation details because the small scale interactions are defined by the model itself. Compared to conventional wind simulations with the same resolution, our PhEW simulations produce similar galaxy stellar mass functions at $z\geq 1$ but are in better agreement with low-redshift observations at $M_* < 10^\{11\}M_\odot$ because PhEW particles shed mass to the CGM before escaping low mass halos. PhEW radically alters the CGM metal distribution because PhEW particles disperse metals to the ambient medium as their clouds dissipate, producing a CGM metallicity distribution that is skewed but unimodal and is similar between cold and hot gas. While the temperature distributions and radial profiles of gaseous halos are similar in simulations with PhEW and conventional winds, these changes in metal distribution will affect their predicted UV/X-ray properties in absorption and emission.},
   author = {Shuiyao Huang and Neal Katz and J'Neil Cottle and Evan Scannapieco and Romeel Davé and David H. Weinberg},
   issue = {June},
   keywords = {analytical - galaxies,hydrodynamics - methods,outflow},
   pages = {1-21},
   title = {A New Model For Including Galactic Winds in Simulations of Galaxy Formation II: Implementation of PhEW in Cosmological Simulations},
   volume = {21},
   url = {http://arxiv.org/abs/2106.01511},
   year = {2021},
}
@article{Trapp2021,
   abstract = {Observations indicate that a continuous supply of gas is needed to maintain observed star formation rates in large, disky galaxies. To fuel star formation, gas must reach the inner regions of such galaxies. Despite its crucial importance for galaxy evolution, how and where gas joins galaxies is poorly constrained observationally and is rarely explored in fully cosmological simulations. To investigate gas accretion in the vicinity of galaxies, we analyze the FIRE-2 cosmological zoom-in simulations for 4 Milky Way mass galaxies (M_halo ~ 10E12 solar masses), focusing on simulations with cosmic ray physics. We find that at z~0, gas approaches the disk with angular momentum similar to the gaseous disk edge and low radial velocities, piling-up near the edge and settling into full rotational support. Accreting gas moves predominantly parallel to the disk with small but nonzero vertical velocity components, and joins the disk largely in the outskirts as opposed to "raining" down onto the disk. Once in the disk, gas trajectories are complex, being dominated by spiral arm induced oscillations and feedback. However, time and azimuthal averages show clear but slow net radial infall with transport speeds of 1-3 km/s and net mass fluxes through the disk on the order of one solar mass per year, comparable to the star formation rates of the galaxies and decreasing towards galactic center as gas is sunk into star formation. These rates are slightly higher in simulations without cosmic rays (1-7 km/s, ~4-5 solar masses per year). We find overall consistency of our results with observational constraints and discuss prospects of future observations of gas flows in and around galaxies.},
   author = {Cameron Trapp and Dusan Keres and T. K. Chan and Ivanna Escala and Cameron Hummels and Philip F. Hopkins and Claude-Andre Faucher-Giguere and Norman Murray and Eliot Quataert and Andrew Wetzel},
   issue = {May},
   keywords = {evolution,formation,galaxies,kinematics and dynamics,spiral,stars},
   title = {Gas infall and radial transport in cosmological simulations of Milky Way-mass disks},
   url = {http://arxiv.org/abs/2105.11472},
   year = {2021},
}
@article{Tan2021a,
   abstract = {Turbulent mixing layers (TMLs) are ubiquitous in multiphase gas. They can potentially explain observations of high ions such as O vi, which have significant observed column densities despite short cooling times. Previously, we showed that global mass, momentum, and energy transfer between phases mediated by TMLs is not sensitive to details of thermal conduction or numerical resolution. By contrast, we show here that observables such as temperature distributions, column densities, and line ratios are sensitive to such considerations. We explain the reason for this difference. We develop a prescription for applying a simple 1D conductive-cooling front model which quantitatively reproduces 3D hydrodynamic simulation results for column densities and line ratios, even when the TML has a complex fractal structure. This enables subgrid absorption and emission line predictions in large scale simulations. The predicted line ratios are in good agreement with observations, while observed column densities require numerous mixing layers to be pierced along a line of sight.},
   author = {Brent Tan and S Peng Oh},
   doi = {10.1093/mnrasl/slab100},
   issn = {1745-3925},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society: Letters},
   month = {11},
   pages = {L37-L42},
   title = {A model for line absorption and emission from turbulent mixing layers},
   volume = {508},
   url = {https://doi.org/10.1093/mnrasl/slab100},
   year = {2021},
}

@article{Augustin2021,
   abstract = {Determining the clumpiness of matter around galaxies is pivotal to a full understanding of the spatially inhomogeneous, multi-phase gas in the circumgalactic medium (CGM). We combine high spatially resolved 3D observations with hydrodynamical cosmological simulations to measure the cold circumgalactic gas clumpiness. We present new adaptive-optics-assisted VLT/MUSE observations of a quadruply lensed quasar, targeting the CGM of 2 foreground $z\sim$1 galaxies observed in absorption. We additionally use zoom-in FOGGIE simulations with exquisite resolution ($\sim$0.1 kpc scales) in the CGM of galaxies to compute the physical properties of cold gas traced by Mg\,II absorbers. By contrasting these mock-observables with the VLT/MUSE observations, we find a large spread of fractional variations of Mg\,II equivalent widths with physical separation, both in observations and simulations. The simulations indicate a dependence of the Mg\,II coherence length on the underlying gas morphology (filaments vs clumps). The $z_\{\rm abs\}$=1.168 Mg\,II system shows coherence over $\gtrsim$ 6 kpc and is associated with an [O\,II] emitting galaxy situated 89 kpc away, with SFR $\geq$ 4.6 $\pm$ \{1.5\} $\rm M_\{\odot\}$/yr and $M_\{*\}=10^\{9.6\pm0.2\} M_\{\odot\}$. Based on this combined analysis, we determine that the absorber is consistent with being an inflowing filament. The $z_\{\rm abs\}$=1.393 Mg\,II system traces dense CGM gas clumps varying in strength over $\lesssim$ 2 kpc physical scales. Our findings suggest that this absorber is likely related to an outflowing clump. Our joint approach combining 3D-spectroscopy observations of lensed systems and simulations with extreme resolution in the CGM put new constraints on the clumpiness of cold CGM gas, a key diagnostic of the baryon cycle.},
   author = {Ramona Augustin and Céline Péroux and Aleksandra Hamanowicz and Varsha Kulkarni and Hadi Rahmani and Anita Zanella},
   issue = {May},
   keywords = {absorption lines,evolution,galaxies,quasars,structure},
   pages = {1-11},
   title = {Clumpiness of Observed and Simulated Cold Circumgalactic Gas},
   volume = {11},
   url = {http://arxiv.org/abs/2105.11480},
   year = {2021},
}
@article{Meinecke2021,
   abstract = {Galaxy clusters are filled with hot, diffuse X-ray emitting plasma, with a stochastically tangled magnetic field whose energy is close to equipartition with the energy of the turbulent motions \cite\{zweibel1997, Vacca\}. In the cluster cores, the temperatures remain anomalously high compared to what might be expected considering that the radiative cooling time is short relative to the Hubble time \cite\{cowie1977,fabian1994\}. While feedback from the central active galactic nuclei (AGN) \cite\{fabian2012,birzan2012,churazov2000\} is believed to provide most of the heating, there has been a long debate as to whether conduction of heat from the bulk to the core can help the core to reach the observed temperatures \cite\{narayan2001,ruszkowski2002,kunz2011\}, given the presence of tangled magnetic fields. Interestingly, evidence of very sharp temperature gradients in structures like cold fronts implies a high degree of suppression of thermal conduction \cite\{markevitch2007\}. To address the problem of thermal conduction in a magnetized and turbulent plasma, we have created a replica of such a system in a laser laboratory experiment. Our data show a reduction of local heat transport by two orders of magnitude or more, leading to strong temperature variations on small spatial scales, as is seen in cluster plasmas \cite\{markevitch2003\}.},
   author = {J Meinecke and P Tzeferacos and J S Ross and A F A Bott and S Feister and H. -S. Park and A R Bell and R Blandford and R L Berger and R Bingham and A Casner and L E Chen and J Foster and D H Froula and C Goyon and D Kalantar and M Koenig and B Lahmann and C. -K. Li and Y Lu and C A J Palmer and R. Petrasso and H Poole and B Remington and B Reville and A Reyes and A Rigby and D Ryu and G Swadling and A. Zylstra and F. Miniati and S. Sarkar and A. A. Schekochihin and D. Q. Lamb and G. Gregori},
   title = {Strong suppression of heat conduction in a laboratory replica of galaxy-cluster turbulent plasmas},
   url = {http://arxiv.org/abs/2105.08461},
   year = {2021},
}
@article{Hirashita2021,
   abstract = {Observed reddening in the circum-galactic medium (CGM) indicates a significant abundance of small grains, of which the origin is still to be clarified. We examine a possible path of small-grain production through shattering of pre-existing large grains in the CGM. Possible sites where shattering occurs on a reasonable time-scale are cool clumps with hydrogen number density nH ∼ 0.1 cm−3 and gas temperature Tgas ∼ 104 K, which are shown to exist through observations of Mg ii absorbers. We calculate the evolution of grain size distribution in physical conditions appropriate for cool clumps in the CGM, starting from a large-grain-dominated distribution suggested from theoretical studies. With an appropriate gas turbulence model expected from the physical condition of cold clumps (maximum eddy size and velocity of ∼100 pc and 10 km s−1, respectively), together with the above gas density and temperature and the dust-to-gas mass ratio inferred from observations (0.006), we find that small-grain production occurs on a time-scale (a few × 108 yr) comparable to the lifetime of cool clumps derived in the literature. Thus, the physical conditions of the cool clouds are favourable for small-grain production. We also confirm that the reddening becomes significant on the above time-scale. Therefore, we conclude that small-grain production by shattering is a probable cause for the observed reddening in the CGM. We also mention the effect of grain materials (or their mixtures) on the reddening at different redshifts (1 and 2).},
   author = {Hiroyuki Hirashita and Ting-wen Lan},
   doi = {10.1093/mnras/stab1416},
   issn = {0035-8711},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {absorption lines,dust,evolution,extinction,galaxies,haloes,intergalactic medium,quasars},
   pages = {1794-1805},
   title = {Shattering as a source of small grains in the circum-galactic medium},
   volume = {505},
   year = {2021},
}
@article{Stern2021,
   abstract = {Recent searches for the hosts of high-redshift ($z \sim 4$) damped Ly$\alpha$ absorbers (DLAs) have detected bright galaxies at distances of tens of kpc from the DLA. Using the FIRE-2 cosmological zoom simulations, we argue that these relatively large distances are due to a predominantly cool and neutral inner circumgalactic medium (CGM) surrounding high-redshift galaxies. The inner CGM is cool because of the short cooling time of hot gas in $\lesssim10^\{12\}$ Msun halos, which implies that accretion and feedback energy are radiated quickly, while it is neutral due to the high volume densities and column densities at high redshift which shield cool gas from photoionization. The gas radial velocities in such neutral inner CGM are less than or of order the virial velocity, with comparable contributions from inflows and outflows. Our analysis predicts large DLA covering factors ($\gtrsim50\%$) out to impact parameters $\sim0.4((1 + z)/5)^\{1.4\}\ R_\{\rm vir\}$ from the central galaxies at $z > 1$, equivalent to a physical distance of $\sim 23 M_\{12\}^\{1/3\} (1 + z)/5)^\{0.5\}$ kpc ($R_\{\rm vir\}$ and $M_\{12\}$ are the halo virial radius and mass in units of $10^\{12\}$ Msun, respectively). This implies that DLA covering factors at $z \sim 4$ may be comparable to unity out to a distance $\sim 10$ times larger than stellar half-mass radii. A predominantly neutral inner CGM at high redshift suggests that its mass and metallicity can be directly constrained by CGM absorption surveys, without resorting to the large ionization corrections required for ionized CGM at low redshift.},
   author = {Jonathan Stern and Amiel Sternberg and Claude-André Faucher-Giguère and Zachary Hafen and Drummond Fielding and Eliot Quataert and Andrew Wetzel and Daniel Anglés-Alcázar and Kareem El-Badry and Dušan Kereš and Philip F. Hopkins},
   issue = {May},
   pages = {1-15},
   title = {Neutral CGM as damped Ly\{\alpha\} absorbers at high redshift},
   volume = {15},
   url = {http://arxiv.org/abs/2105.06489},
   year = {2021},
}
@article{Krieger2021,
   abstract = {We present a 154 pointing IRAM NOEMA mosaic of the CO(1-0) line emission in and around the nearby starburst galaxy M82. The observations, complemented by zero--spacing observations, reach a spatial resolution of $\sim$30 pc ($\sim 1.9^\{\prime\prime\}$) at 5.0 km s$^\{-1\}$ spectral resolution, sufficient to resolve the molecular gas in the central starburst disk, the outflow, as well as the tidal streamers. The resulting moment and peak brightness maps show a striking amount of structure. Using a clump decomposition algorithm, we analyse the physical properties (e.g., radii $R$, line widths $\sigma$, and masses $M$) of $\sim2000$ molecular clouds. To first order, the clouds' properties are very similar, irrespective of their environment. This also holds for the size-line width relations of the clouds. The distribution of clouds in the $\sigma^2/R$ vs. column density $\Sigma$ space suggests that external pressure does not play a significant role in setting their physical parameters in the outflow and the streamers. We find that the clouds in the streamers stay approximately constant in size ($R \sim 50$ pc) and mass ($M \sim 10^5$ M$_\odot$) and do not vary with their projected distance from M82's center. The clouds in the outflow, on the other hand, appear to decrease in size and mass with distance towards the Southern outflow. The reduction in the molecular gas luminosity could be indicative of cloud evaporation of embedded clouds in the hot outflow.},
   author = {Nico Krieger and Fabian Walter and Alberto D. Bolatto and Pierre Guillard and Matthew Lehnert and Adam Leroy and Jérôme Pety and Kimberly L. Emig and Rebecca C. Levy and Melanie Krips and Hans-Walter Rix and Dragan Salak and Axel Weiss and Sylvain Veilleux},
   keywords = {clouds,galaxies,individual,ism,m82,starburst},
   title = {NOEMA High Fidelity Imaging of the Molecular Gas in and around M82},
   volume = {2},
   url = {http://arxiv.org/abs/2105.07440},
   year = {2021},
}
@article{Pillepich2021,
   abstract = {The TNG50 cosmological simulation produces X-ray emitting bubbles, shells, and cavities in the circumgalactic gas above and below the stellar disks of Milky Way- and Andromeda-like galaxies with morphological features reminiscent of the eROSITA and Fermi bubbles in the Galaxy. Two-thirds of the 198 MW/M31 analogues simulated within TNG50 and inspected at z=0 show one or more large-scale, coherent features of over-pressurized gas that impinge into the gaseous halo. Some of the galaxies include a succession of bubbles or shells of increasing size, ranging from a few to many tens of kpc in height. These are prominent in gas pressure, X-ray emission and gas temperature, and often exhibit sharp boundaries indicative of shocks with typical Mach numbers of 2-4. The gas in the bubbles outflows with maximum (95th pctl) radial velocities of 100-1500 km/s. Across our sample, the bubbles expand with speeds as high as 1000-2000 km/s (about 1-2 kpc/Myr), but with a great diversity and with larger bubbles expanding at slower speeds. The bubble gas is typically at 10^6.4-7.2 K temperatures and is enriched to metallicities of 0.5-2 solar. In TNG50, the bubbles are a manifestation of episodic kinetic energy injections from the supermassive black holes at the galaxy centers that accrete at low Eddington ratios. According to TNG50, X-ray, and possibly gamma-ray, bubbles similar to those observed in the Milky Way should be a frequent feature of disk-like galaxies prior to, or on the verge of, being quenched. They should be within the grasp of eROSITA with a few ks observations of the local Universe.},
   author = {Annalisa Pillepich and Dylan Nelson and Nhut Truong and Rainer Weinberger and Ignacio Martin-Navarro and Volker Springel and Sandy M Faber and Lars Hernquist},
   issue = {May},
   keywords = {evolution,formation,galaxies,galaxy,general,haloes,methods,numerical},
   title = {X-ray bubbles in the circumgalactic medium of TNG50 Milky Way- and M31-like galaxies: signposts of supermassive black hole activity},
   volume = {000},
   url = {http://arxiv.org/abs/2105.08062},
   year = {2021},
}
@article{Sorce2021,
   abstract = {At ~16-17Mpc from us, the Virgo cluster is a formidable source of information to study cluster formation and galaxy evolution in rich environments. Several observationally-driven formation scenarios arose within the past decade to explain the properties of galaxies that entered the cluster recently and the nature of the last significant merger that the cluster underwent. Confirming these scenarios requires extremely faithful numerical counterparts of the cluster. This paper presents the first CLONE, Constrained LOcal and Nesting Environment, simulation of the Virgo cluster within a ~15Mpc radius sphere. This cosmological hydrodynamical simulation, with feedback from supernovae and active galactic nuclei, with a ~3x10^7Msun dark matter particle mass and a minimum cell size of 350pc in the zoom region, reproduces Virgo within its large scale environment unlike a random cluster simulation. Overall the distribution of the simulated galaxy population matches the observed one including M87. The simulated cluster formation reveals exquisite agreements with observationally-driven scenarios: within the last Gigayear, about 300 small galaxies (M*>10^7Msun) entered the cluster, most of them within the last 500Myr. The last significant merger event occurred about 2 Gigayears ago: a group with a tenth of the mass of today's cluster entered from the far side as viewed from the Milky Way. This excellent numerical replica of Virgo will permit studying different galaxy type evolution (jellyfish, backsplash, etc.) as well as feedback phenomena in the cluster core via unbiased comparisons between simulated and observed galaxies and hot gas phase profiles to understand this great physics laboratory.},
   author = {Jenny G. Sorce and Yohan Dubois and Jeremy Blaizot and Sean L. McGee and Gustavo Yepes and Alexander Knebe},
   issue = {April},
   keywords = {clusters,evolution,formation,galaxies,hy-,individual,methods,numerical},
   pages = {1-14},
   title = {I- A hydrodynamical CLONE of the Virgo cluster of galaxies to confirm observationally-driven formation scenarios},
   volume = {14},
   url = {http://arxiv.org/abs/2104.13389},
   year = {2021},
}
@article{Sunyaev2021,
   abstract = {The SRG observatory, equipped with the X-ray telescopes Mikhail Pavlinsky ART-XC and eROSITA, was launched by Roscosmos to the L2 point on July 13, 2019. The launch was carried out from Baikonur by a Proton-M rocket with a DM-03 upper stage. The German telescope eROSITA was installed on SRG under agreement between Roskosmos and DLR. In December 2019, SRG started to scan the celestial sphere in order to obtain X-ray maps of the entire sky in several energy bands (from 0.3 to 8 keV, eROSITA, and from 4 to 30 keV, ART-XC). By mid-December 2020, the second full-sky scan had been completed. Over 4 years, 8 independent maps of the sky will be obtained. Their sum will reveal more than three million quasars and over one hundred thousand galaxy clusters and groups. The availability of 8 sky maps will enable monitoring of long-term variability (every six months) of a huge number of extragalactic and Galactic X-ray sources, including hundreds of thousands of stars. Rotation of the satellite around the axis directed toward the Sun with a period of 4 hours makes it possible to track faster variability of bright X-ray sources. The chosen scanning strategy leads to the formation of deep survey zones near both ecliptic poles. We present sky maps obtained by the telescopes aboard SRG during the first scan of the sky and a number of results of deep observations performed during the flight to L2, demonstrating the capabilities of the Observatory in imaging, spectroscopy and timing. In December 2023 the Observatory will switch for at least two years to observations of the most interesting sources in the sky in triaxial orientation mode and deep scanning of selected fields with an area of up to 150 sq. deg. These modes of operation were tested during the Performance Verification phase. Every day, SRG data are dumped onto the largest antennae of the Russian Deep Space Network in Bear Lakes and near Ussuriysk.},
   author = {R. Sunyaev and V. Arefiev and V. Babyshkin and A. Bogomolov and K. Borisov and M. Buntov and H. Brunner and R. Burenin and E. Churazov and D. Coutinho and J. Eder and N. Eismont and M. Freyberg and M. Gilfanov and P. Gureyev and G. Hasinger and I. Khabibullin and V. Kolmykov and S. Komovkin and R. Krivonos and I. Lapshov and V. Levin and I. Lomakin and A. Lutovinov and P. Medvedev and A. Merloni and T. Mernik and E. Mikhailov and V. Molodzov and P. Mzhelsky and S. Mueller and K. Nandra and V. Nazarov and M. Pavlinsky and A. Poghodin and P. Predehl and J. Robrade and S. Sazonov and H. Scheuerle and A. Shirshakov and A. Tkachenko and V. Voron},
   keywords = {2 and 3,an imaging telescope array,consisting of two x-ray,erosita,extended,figs,general,grazing-incidence optics,instruments,orbital roentgen survey with,predehl,space vehicles,spectrum-roentgen-gamma,spektr-rg,surveys,telescopes with,the srg,total mass 1170 kg,x-rays},
   title = {The SRG X-ray orbital observatory, its telescopes and first scientific results},
   url = {http://arxiv.org/abs/2104.13267},
   year = {2021},
}
@article{Zhang2021,
   abstract = {Using our measurements of the H$\alpha$ emission line flux originating in the cool (T $\sim10^4$ K) gas that populates the halos of galaxies, we build a joint model to describe mass of the cool circumgalactic medium (CGM) as a function of galactic stellar mass ($10^\{9.5\} < (\{\rm M_*/M\}_\odot) < 10^\{11\}$) and environment. Because the H$\alpha$ emission correlates with the main cooling channel for this gas, we are able to estimate the rate at which the CGM cools and becomes fuel for star formation in the central galaxy. We describe this calculation, which uses our observations, previous measurements of some critical CGM properties, and modeling of the cooling mechanism using the \cloudy modeling suite. We find that the mass cooling rate is larger than the star formation rates of the central galaxies by a factor of $\sim 4 - 90$, empirically confirming that there is sufficient fuel to resolve the gas consumption problem and that feedback is needed to avoid collecting too much cold gas in galaxies. We find excellent agreement between our estimates of both the mass cooling rates and mass loading factors and the predictions of independent theoretical studies. The convergence in results that we find from several completely different treatments of the problem, particularly at the lower end of the galactic mass range, is a strong indication that we have a relatively robust understanding of the quantitative effects of feedback across this mass range.},
   author = {Huanian Zhang and Dennis Zaritsky and Karen Pardos Olsen and Peter Behroozi and Jessica Werk and Robert Kennicutt and Lizhi Xie and Xiaohu Yang and Taotao Fang and Gabriella De Lucia and Michaela Hirschmann and Fabio Fontanot},
   title = {An Empirical Determination of the Dependence of the Circumgalactic Mass Cooling Rate and Feedback Mass Loading Factor on Galactic Stellar Mass},
   url = {http://arxiv.org/abs/2104.12777},
   year = {2021},
}
@article{Bao2021,
   abstract = {Using the integral field unit (IFU) data from Mapping Nearby Galaxies at Apache Point Observatory (MaNGA) survey, we collect a sample of 36 star forming galaxies that host galactic-scale outflows in ionized gas phase. The control sample is matched in the three dimensional parameter space of stellar mass, star formation rate and inclination angle. Concerning the global properties, the outflows host galaxies tend to have smaller size, more asymmetric gas disk, more active star formation in the center and older stellar population than the control galaxies. Comparing the stellar population properties along axes, we conclude that the star formation in the outflows host galaxies can be divided into two branches. One branch evolves following the inside-out formation scenario. The other locating in the galactic center is triggered by gas accretion or galaxy interaction, and further drives the galactic-scale outflows. Besides, the enhanced star formation and metallicity along minor axis of outflows host galaxies uncover the positive feedback and metal entrainment in the galactic-scale outflows. Observational data in different phases with higher spatial resolution are needed to reveal the influence of galactic-scale outflows on the star formation progress in detail.},
   author = {Min Bao and Yanmei Chen and Qirong Yuan and Yong Shi and Dmitry Bizyaev and Xiaoling Yu and Shuai Feng and Xiao Cao and Yulong Gao and Qiusheng Gu and Ying Yu},
   issue = {April},
   keywords = {abundances - galaxies,galaxies,kinematics and dy-,star formation - galaxies},
   pages = {1-6},
   title = {SDSS-IV MaNGA: Enhanced Star Formation in Galactic-scale Outflows},
   volume = {d},
   url = {http://arxiv.org/abs/2104.11886},
   year = {2021},
}
@article{,
   abstract = {Dust plays a central role in several astrophysical processes. Hence the need of dust/gas numerical solutions, and analytical problems to benchmark them. In the seminal dustywave problem, we discover a regime where sound waves can not propagate through the mixture above a large critical dust fraction. We characterise this regime analytically, making it of use for testing accuracy of numerical solvers at large dust fractions.},
   author = {Timothée David-Cléris and Guillaume Laibe},
   doi = {10.1093/mnras/stab931},
   issn = {0035-8711},
   issue = {April},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {analytical,dust,extinction,ism,methods,protoplanetary discs},
   pages = {1-5},
   title = {Large dust fractions can prevent the propagation of soundwaves},
   volume = {5},
   year = {2021},
}
@article{Okalidis2021,
   abstract = {We study the radial motions of cold, star-forming gas in the secular evolution phase of a set of 14 magnetohydrodynamical cosmological zoom-in simulations of Milky Way-mass galaxies. We study the radial transport of material within the disc plane in a series of concentric rings. For the gas in each ring at a given time we compute two quantities as a function of time and radius: 1) the radial bulk flow of the gas; and 2) the radial spread of the gas relative to the bulk flow. Averaging the data from all the halos, we find that the radial spread increases with radius in the form of a power law with strong secondary dependencies on the fraction of accreted material and the local radial velocity dispersion of the gas. We find that the bulk motion of gas is well described in the inner disc regions by a radially-independent mean inward flow speed of $-$2.4 km s$^\{-1\}$. The spread around this value relates to the change in angular momentum of the gas and also the amount of accreted material. These scalings from fully cosmological, MHD simulations of galaxy formation can then be used in semi-analytic models to better parameterise the radial flow of gas in discs.},
   author = {Periklis Okalidis and Robert J. J. Grand and Robert M. Yates and Guinevere Kauffmann},
   issue = {April},
   keywords = {data analysis,disc,evolution,galaxies,kinematics and dynamics,methods},
   pages = {1-16},
   title = {The parametrization of gas flows in discs in the Auriga simulations},
   volume = {16},
   url = {http://arxiv.org/abs/2104.11257},
   year = {2021},
}
@article{Wang2021,
   abstract = {It is well known that numerical errors grow exponentially in $N$-body simulations of gravitational bound stellar systems, but it is not well understood how the accuracy parameters of algorithms affect the physical evolution in simulations. By using the hybrid $N$-body code, PeTar, we investigate how escapers and the structure evolution of collisional stellar systems (e.g., star clusters) depend on the accuracy of long-range and short-range interactions. We study a group of simulations of ideal low-mass star clusters in which the accuracy parameters are varied. We find that although the number of escapers is different in individual simulations, its distribution from all simulations can be described by Poisson statistics. The density profile also has a similar feature. By using a self-consistent set-up of the accuracy parameters for long- and short-range interactions, such that orbits are resolved well enough, the physical evolution of the models is identical. But when the short-range accuracy is too low, a nonphysical dynamical evolution can easily occur; this is not the case for long-range interactions. This strengthens the need to include a proper algorithm (e.g. regularization methods) in the realistic modelling of collisional stellar systems. We also demonstrate that energy-conservation is not a good indicator to monitor the quality of the simulations. The energy error of the system is controlled by the hardest binary, and thus, it may not reflect the ensemble error of the global system.},
   author = {Long Wang and David M. Hernandez},
   issue = {April},
   keywords = {general,methods,numerical,simulations,software,star clusters},
   pages = {1-8},
   title = {On the reliability of simulations of collisional stellar systems},
   volume = {8},
   url = {http://arxiv.org/abs/2104.10843},
   year = {2021},
}
@article{Zhou2020,
   abstract = {Solar filaments, also called solar prominences when appearing above the solar limb, are cold, dense materials suspended in the hot tenuous solar corona, consisting of numerous long, fibril-like threads. These threads are the key to disclosing the physics of solar filaments. Similar structures also exist in galaxy clusters. Besides their mysterious formation, filament threads are observed to move with alternating directions, which are called counterstreaming flows. However, the origin of these flows has not been clarified yet. Here we report that turbulent heating at the solar surface is the key, which randomly evaporates materials from the solar surface to the corona, naturally reproducing the formation and counterstreamings of the sparse threads in the solar corona. We further suggest that while the cold Hα counterstreamings are mainly due to longitudinal oscillations of the filament threads, there are million-kelvin counterstreamings in the corona between threads, which are alternating unidirectional flows.},
   author = {Y. H. Zhou and P. F. Chen and J. Hong and C. Fang},
   doi = {10.1038/s41550-020-1094-3},
   issn = {23973366},
   issue = {10},
   journal = {Nature Astronomy},
   pages = {994-1000},
   title = {Simulations of solar filament fine structures and their counterstreaming flows},
   volume = {4},
   year = {2020},
}
@article{Morton2021,
   abstract = {The process of momentum and energy transfer from a massive body moving through a background medium, known as dynamical friction (DF), is key to our understanding of many astrophysical systems. We present a series of high-resolution simulations of gaseous DF using Lagrangian hydrodynamics solvers, in the state-of-the-art multi-physics code, GIZMO. The numerical setup is chosen to allow direct comparison to analytic predictions for DF in the range of Mach 0.2<M<3. We investigate, in detail, the DF drag force, the radial structure of the wake, and their time evolution. The subsonic forces are shown to be well resolved, except at Mach numbers close to M=1. The supersonic cases, close to M=1, significantly under-shoot the predicted force. We find that for scenarios with 0.7<M<2, between 10%-50% of the expected DF force is missing. The origin of this deficit is mostly related to the wake structure close to the perturber, where the density profile of the Mach cone face shows significant smoothing, which does not improve with time. The spherical expanding perturbation of the medium is captured well by the hydro scheme, but it is the sharp density structure, at the transition from Mach cone to average density, that introduces the mismatch. However, we find a general improvement of the force deficit with time, though significant differencesremain, in agreement with other studies. This is due to (1) the structure of the far field wake being reproduced well, and (2) the fraction of total drag from the far field wake increasing with time. Dark matter sub-haloes, in typical cosmological simulations, occupy parameters similar to those tested here, suggesting that the DF which these sub-haloes experience is significantly underestimated, and hence their merger rate. Dynamical friction is a relevant benchmark and should be included as one of the standard hydro tests for astrophysical simulations.},
   author = {Ben Morton and Sadegh Khochfar and Jose Oñorbe},
   issue = {March},
   keywords = {hydrodynamics,methods,numerical},
   pages = {1-16},
   title = {Gaseous Dynamical Friction: A Challenge to Modern Hydrodynamical Schemes},
   volume = {16},
   url = {http://arxiv.org/abs/2103.15848},
   year = {2021},
}
@article{Lopez2020,
   abstract = {We utilize deep Chandra X-ray Observatory imaging and spectra of M82, the prototype of a starbursting galaxy with a multiphase wind, to map the hot plasma properties along the minor axis of the galaxy. We extract spectra from 11 regions up to ±2.5 kpc from the starbursting midplane and model the data as a multi-temperature, optically thin thermal plasma with contributions from a non-thermal (power-law) component and from charge exchange (CX). We examine the gradients in best-fit parameters, including the intrinsic column density, plasma temperature, metal abundances, and number density of the hot gas as a function of distance from the M82 nucleus. We find that the temperatures and number densities of the warm-hot and hot plasma peak at the starbursting ridge and decreases along the minor axis. The temperature and density profiles are inconsistent with spherical adiabatic expansion of a super-heated wind and suggest mass loading and mixing of the hot phase with colder material. Non-thermal emission is detected in all of the regions considered, and CX comprises 7 − 22% of the total absorption-corrected, broad-band (0.5 − 7 keV) X-ray flux. We show that the abundances of O, Ne, Mg, and Fe are roughly constant across the regions considered, while Si and S peak within 500 pc of the central starburst. These findings support a direct connection between the M82 superwind and the warm-hot, metal-rich circumgalactic medium (CGM).},
   author = {Laura A. Lopez and Smita Mathur and Dustin D. Nguyen and Todd A. Thompson and Grace M. Olivier},
   doi = {10.3847/1538-4357/abc010},
   issn = {23318422},
   journal = {arXiv},
   keywords = {Galactic winds —,Starburst galaxies},
   title = {Temperature and Metallicity Gradients in the Hot Gas Outflows of M82},
   year = {2020},
}
@article{Su2021,
   abstract = {Without additional heating, radiative cooling of gas in the halos of massive galaxies (Milky Way and above) produces cold gas or stars in excess of that observed. Previous work suggested that AGN jets are likely required, but the form of jet energy required to quench remains unclear. This is particularly challenging for galaxy simulations, in which the resolution is orders of magnitude coarser than necessary to form and evolve the jet. On such scales, the uncertain parameters include: jet energy form (kinetic, thermal, and cosmic ray (CR) energy), energy, momentum, and mass flux, magnetic field strength and geometry, jet precession angle and period, opening-angle, and duty cycle. We investigate all of these parameters in a $10^\{14\}\,\{\rm M\}_\{\odot\}$ halo using high-resolution non-cosmological MHD simulations with the FIRE-2 (Feedback In Realistic Environments) stellar feedback model, conduction, and viscosity. We explore which scenarios match observational constraints and show that CR-dominated jets can most efficiently quench the central galaxy through a combination of CR pressure support and a modification of the thermal instability. Jets with most energy in mildly relativistic ($\sim$ MeV or $\sim10^\{10\}$ K) thermal plasma work, but require a factor $\sim 10$ larger energy input. For a fixed energy flux, jets with higher specific energy (longer cooling times) quench more effectively. For this halo size, kinetic jets are less efficient in quenching unless they have wide opening or precession angles. Magnetic fields play a minor role except when the magnetic flux reaches $\gtrsim 10^\{44\}$ erg s$^\{-1\}$ in a kinetic jet model, which causes the jet cocoon to significantly widen, and the quenching to become explosive. We conclude that the criteria for a successful jet model are an optimal energy flux and a sufficiently wide jet cocoon with long enough cooling time at the cooling radius.},
   author = {Kung-Yi Su and Philip F. Hopkins and Greg L. Bryan and Rachel S. Somerville and Christopher C. Hayward and Daniel Anglés-Alcázar and Claude-André Faucher-Giguère and Sarah Wellons and Jonathan Stern and Bryan A. Terrazas and T. K. Chan and Matthew E. Orr and Cameron Hummels and Robert Feldmann and Dušan Kereš},
   issue = {February},
   keywords = {clusters,cosmic rays,galaxies,intracluster medium,jets,magnetic fields,methods,numerical,turbulence},
   pages = {1-27},
   title = {Which AGN Jets Quench Star Formation in Massive Galaxies?},
   volume = {27},
   url = {http://arxiv.org/abs/2102.02206},
   year = {2021},
}
@article{Mocz2021,
   abstract = {State-of-the-art cosmological simulations on classical computers are limited by time, energy, and memory usage. Quantum computers can perform some calculations exponentially faster than classical computers, using exponentially less energy and memory, and may enable extremely large simulations that accurately capture the whole dynamic range of structure in the Universe within statistically representative cosmic volumes. However, not all computational tasks exhibit a `quantum advantage'. Quantum circuits act linearly on quantum states, so nonlinearities (e.g. self-gravity in cosmological simulations) pose a significant challenge. Here we outline one potential approach to overcome this challenge and solve the (nonlinear) Schrodinger-Poisson equations for the evolution of self-gravitating dark matter, based on a hybrid quantum-classical variational algorithm framework (Lubasch 2020). We demonstrate the method with a proof-of-concept mock quantum simulation, envisioning a future where quantum computers will one day lead simulations of dark matter.},
   author = {Philip Mocz and Aaron Szasz},
   doi = {10.3847/1538-4357/abe6ac},
   issn = {0004-637X},
   issue = {1},
   journal = {The Astrophysical Journal},
   keywords = {dark matter,gravitation,methods,numerical},
   pages = {29},
   title = {Toward Cosmological Simulations of Dark Matter on Quantum Computers},
   volume = {910},
   year = {2021},
}
@article{Brauer2021,
   abstract = {A small group of postdocs, graduate students, and undergraduates inadvertently formed a longitudinal study contrasting expected productivity levels with actual productivity levels. Over the last nine months, our group self-reported 559 tasks, dates, and completion times -- expected and actual. Here, I show which types of tasks we are the worst at completing in the originally planned amount of time (spoiler: coding and writing tasks), whether more senior researchers have more accurate expectations (spoiler: not much), and whether our expectations improve with time (spoiler: only a little).},
   author = {Kaley Brauer},
   pages = {1-7},
   title = {"I'll Finish It This Week" And Other Lies},
   url = {http://arxiv.org/abs/2103.16574},
   year = {2021},
}
@article{Chadayammuri2020,
   abstract = {The intracluster medium (ICM) is a multi-phase environment, dynamically regulated by active galactic nuclei (AGN), the motions of cluster member galaxies, and mergers with other clusters or massive groups. AGN can provide a central heating source necessary to prevent runaway cooling flows, but their role in determining the thermodynamic structure of the ICM in the cores of galaxy clusters is still poorly understood. A self-consistent model for the evolution of the ICM, AGN, and the brightest cluster galaxy (BCG) requires fully cosmological simulations with high resolution in order to fully capture both the multiphase nature of the ICM as well as feedback processes from AGN and stars. We use the RomulusC cosmological galaxy cluster simulation, which follows the evolution of a 1014 M cluster at unprecedented resolution with full hydrodynamic treatment and state-of-the-art, well-tested models for feedback from stars and supermassive black holes. While the central AGN drives powerful, collimated outflows that regulate star formation in the BCG, we demonstrate that they are incapable of destroying the cool core. Instead, the cool core is eventually destroyed by a head-on 1:8 merger with a massive galaxy group. We show how AGN feedback affects gas cooling on large-scales resulting in an evolution of the cooling to free-fall time ratio and the eventual quenching of the central BCG. We contrast this phase of AGN regulation with the merger event, which remains on-going at z = 0. The merger disrupts the cool core, increasing the central entropy of the cluster and extinguishing any remnants of either star formation and AGN activity. These results indicate that cool core clusters are generally transformed into non-cool cores by mergers rather than feedback processes. They also demonstrate how feedback loops between AGN and gas cooling from the ICM on ∼ 10s kpc scales can effectively regulate star formation in massive galaxies without disrupting the thermodynamic structure of the ICM.},
   author = {Urmila Chadayammuri and Michael Tremmel and Daisuke Nagai and Arif Babul and Thomas Quinn},
   issn = {23318422},
   issue = {April},
   journal = {arXiv},
   keywords = {Cosmology: large-scale structure of Universe,Galaxies: clusters: intracluster medium,Quasars: supermassive black holes},
   pages = {1-18},
   title = {Fountains and storms: The role of AGN and mergers in disrupting the cool-core in the RomulusC simulation},
   volume = {18},
   year = {2020},
}
@article{Zhai2013,
   abstract = {Background: Inflammation is an important candidate mechanism underlying cancer and cancer treatment-related cognitive impairment. We investigated levels of blood cell-based inflammatory markers in breast cancer survivors on average 20 years after chemotherapy and explored the relation between these markers and global cognitive performance. Methods: One hundred sixty-six breast cancer survivors who received post-surgical radiotherapy and six cycles of adjuvant cyclophosphamide, methotrexate, and fluorouracil (CMF) chemotherapy on average 20 years before enrollment were compared with 1344 cancer-free women from a population-based sample (50-80 years old). Breast cancer survivors were excluded if they used adjuvant hormonal therapy or if they developed relapse, metastasis, or second primary malignancies. Systemic inflammation status was assessed by the granulocyte-to-lymphocyte ratio (GLR), platelet-to-lymphocyte ratio (PLR), and systemic immune-inflammation index (SII). Cognitive performance was assessed using an extensive neuropsychological test battery from which the general cognitive factor was derived to evaluate global cognitive performance. We examined the association between cancer, the general cognitive factor, and inflammatory markers using linear regression models. Results: Breast cancer survivors had a lower general cognitive factor than non-exposed participants from the comparator group (mean difference = -0.21; 95% confidence interval (CI) -0.35 to -0.06). Inflammatory markers were higher in cancer survivors compared with non-exposed participants (mean difference for log(GLR) = 0.31; 95% CI 0.24 to 0.37, log(PLR) = 0.14; 95% CI 0.09 to 0.19, log(SII) = 0.31; 95% CI 0.24 to 0.39). The association between higher levels of inflammatory markers and lower general cognitive factor was statistically significant in cancer survivors but not among non-exposed participants. We found a group-by-inflammatory marker interaction; cancer survivors showed additional lower general cognitive factor per standard deviation increase in inflammatory markers (P for interaction for GLR = 0.038, PLR = 0.003, and SII = 0.033). Conclusions: This is the first study to show that (1) cancer survivors have increased levels of inflammation on average 20 years after treatment and (2) these inflammatory levels are associated with lower cognitive performance. Although this association needs verification by a prospective study to determine causality, our findings can stimulate research on the role of inflammation in long-term cognitive problems and possibilities to diminish such problems.},
   author = {Sai Zhai and Yong Shi and Jianhang Chen and Longji Bing and Yanmei Chen and Xiaoling Yu and Songlin Li},
   isbn = {6173584107},
   issn = {1465542X},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Breast cancer,Cancer/cancer treatment-related side effects,Cognitive performance,Inflammation},
   pages = {1-10},
   pmid = {30442190},
   title = {Probing possible effects of circumgalactic media on the metal content of galaxies through the mass-metallicity relationship},
   volume = {20},
   year = {2013},
}
@article{,
   abstract = {We explore the relation between diffuse intracluster light (central galaxy included) and the galaxy cluster (baryonic and dark) matter distribution using a sample of 528 clusters at 0.2 ≤ z ≤ 0.35 found in the Dark Energy Survey (DES) Year 1 data. The surface brightness of the diffuse light shows an increasing dependence on cluster total mass at larger radius, and appears to be self-similar with a universal radial dependence after scaling by cluster radius. We also compare the diffuse light radial profiles to the cluster (baryonic and dark) matter distribution measured through weak lensing and find them to be comparable. The IllustrisTNG galaxy formation simulation, TNG300, offers further insight into the connection between diffuse stellar mass and cluster matter distributions - the simulation radial profile of the diffuse stellar component does not have a similar slope with the total cluster matter content, although that of the cluster satellite galaxies does. Regardless of the radial trends, the amount of diffuse stellar mass has a low-scatter scaling relation with cluster's total mass in the simulation, out-performing the total stellar mass of cluster satellite galaxies. We conclude that there is no consistent evidence yet on whether or not diffuse light is a faithful radial tracer of the cluster matter distribution. Nevertheless, both observational and simulation results reveal that diffuse light is an excellent indicator of the cluster's total mass.},
   author = {H. Sampaio-Santos and Y. Zhang and R. L.C. Ogando and T. Shin and Jesse B. Golden-Marx and B. Yanny and K. Herner and M. Hilton and A. Choi and M. Gatti and D. Gruen and B. Hoyle and M. M. Rau and J. De Vicente and J. Zuntz and T. M.C. Abbott and M. Aguena and S. Allam and J. Annis and S. Avila and E. Bertin and D. Brooks and D. L. Burke and M. Carrasco Kind and J. Carretero and C. Chang and M. Costanzi and L. N. Da Costa and H. T. Diehl and P. Doel and S. Everett and A. E. Evrard and B. Flaugher and P. Fosalba and J. Frieman and J. García-Bellido and E. Gaztanaga and D. W. Gerdes and R. A. Gruendl and J. Gschwend and G. Gutierrez and S. R. Hinton and D. L. Hollowood and K. Honscheid and D. J. James and M. Jarvis and T. Jeltema and K. Kuehn and N. Kuropatkin and O. Lahav and M. A.G. Maia and M. March and J. L. Marshall and R. Miquel and A. Palmese and F. Paz-Chinchón and A. A. Plazas and E. Sanchez and B. Santiago and V. Scarpine and M. Schubnell and M. Smith and E. Suchyta and G. Tarle and D. L. Tucker and T. N. Varga and R. H. Wechsler and Pagul Amanda and Mohr Joe and Chang Chihway},
   doi = {10.1093/mnras/staa3680},
   issn = {13652966},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {clusters,dark matter,galaxies,general,photometry},
   pages = {1300-1315},
   title = {Is diffuse intracluster light a good tracer of the galaxy cluster matter distribution},
   volume = {501},
   year = {2021},
}
@article{Sorce2021,
   author = {Jenny G. Sorce and Yohan Dubois and Jeremy Blaizot and Sean L. McGee and Gustavo Yepes and Alexander Knebe},
   issue = {January},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {e2,firm size distribution,jel classification,l1,l2,l6,labor share,o4,productivity,relative prices},
   title = {I- A hydrodynamical Clone of the Virgo cluster of galaxies to confirm observationally-driven formation scenarios},
   year = {2021},
}
@article{Acharya2021,
   abstract = {Quantitative estimates of the basic properties of the circumgalactic medium (CGM), such as its density and metallicity, depend on the spectrum of incident UV background radiation. Models of UV background are known to have large variations, mainly because they are synthesized using poorly constrained parameters, which introduce uncertainty in the inferred properties of the CGM. Here, we quantify this uncertainty using a large set of new UV background models with physically motivated toy models of metal-enriched CGM. We find that, the inferred density and metallicity of low-density ($10^\{-5\}$ cm$^\{-3\}$) gas is uncertain by factors of 6.3 and 3.7, whereas high density ($10^\{-3\}$ cm$^\{-3\}$) gas by factors of 3.3 and 2.2, respectively. The variation in the shape of the UV background models is entirely responsible for such a variation in the metallicity while variation in the density arises from both normalization and shape of the UV background. Moreover, we find a harder (softer) UV background infers higher (lower) density and metallicity. We also study warm-hot gas at $T= 10^\{5.5\}$ K and find that metallicity is robustly estimated but the inferred density is uncertain by a factor of 3 to 5.4 for low to high-density gas. Such large uncertainties in density and metallicity may severely limit the studies of the CGM and demand better observational constraints on the input parameters used in synthesizing UV background.},
   author = {Anshuman Acharya and Vikram Khaire},
   issue = {April},
   keywords = {circumgalactic medium,quasars,uv background},
   title = {How Robust are the Inferred Density and Metallicity of the Circumgalactic Medium?},
   url = {http://arxiv.org/abs/2104.01182},
   year = {2021},
}
@article{Lancaster2021,
   abstract = {In a companion paper, we develop a theory for the evolution of stellar wind driven bubbles in dense, turbulent clouds. This theory proposes that turbulent mixing at a fractal bubble-shell interface leads to highly efficient cooling, in which the vast majority of the input wind energy is radiated away. This energy loss renders the majority of the bubble evolution momentum-driven rather than energy-driven, with expansion velocities and pressures orders of magnitude lower than in the classical Weaver77 solution. In this paper, we validate our theory with three-dimensional, hydrodynamic simulations. We show that extreme cooling is not only possible, but is generic to star formation in turbulent clouds over more than three orders of magnitude in density. We quantify the few free parameters in our theory, and show that the momentum exceeds the wind input rate by only a factor ~ 1.2-4. We verify that the bubble/cloud interface is a fractal with dimension ~ 2.5-2.7. The measured turbulent amplitude (v_t ~ 200-400 km/s) in the hot gas near the interface is shown to be consistent with theoretical requirements for turbulent diffusion to efficiently mix and radiate away most of the wind energy. The fraction of energy remaining after cooling is only 1-\Theta ~ 0.1-0.01, decreasing with time, explaining observations that indicate low hot-gas content and weak dynamical effects of stellar winds.},
   author = {Lachlan Lancaster and Eve C. Ostriker and Jeong-Gyu Kim and Chang-Goo Kim},
   keywords = {ism,star forming regions,stellar winds},
   title = {Efficiently Cooled Stellar Wind Bubbles in Turbulent Clouds II. Validation of Theory with Hydrodynamic Simulations},
   url = {http://arxiv.org/abs/2104.07691},
   year = {2021},
}
@article{Quai2021,
   abstract = {Galaxy mergers are traditionally one of the favoured mechanisms for the transformation of spiral galaxies to spheroids and for quenching star formation. To test this paradigm in the context of modern cosmological simulations, we use the IllustrisTNG simulation to investigate the impact of individual merger events on quenching star formation (i.e. star formation rate at least 3σ below the star-forming main sequence) within 500 Myr after the coalescence phase. The rate of quenching amongst recently merged galaxies is compared with a control sample that is matched in redshift, stellar mass, star formation rate (SFR), black hole mass and environment. We find quenching to be uncommon among the descendants of post-merger galaxies, with only $\sim 5\{\{\ \rm per\ cent\}\}$ of galaxies quenching within 500 Myr after the merger. Despite this low absolute rate, we find that quenching occurs in post-mergers at twice the rate of the control galaxies. The fraction of quenched post-merger descendants 1.5 Gyr after the merger becomes statistically indistinguishable from that of non-post-mergers, suggesting that mergers could speed up the quenching process in those post-mergers whose progenitors had physical conditions able to sustain effective active galactic nuclei (AGN) kinetic feedback, thus capable of removing gas from galaxies. Our results indicate that although quenching does not commonly occur promptly after coalescence, mergers none the less do promote the cessation of star formation in some post-mergers. We find that, in IllustrisTNG, it is the implementation of the AGN kinetic feedback that is responsible for quenching post-mergers, as well as non-post-merger controls. As a result of the released kinetic energy, galaxies experience gas loss and eventually, they will quench. Galaxies with an initially low gas fraction show a preferable pre-disposition towards quenching. The primary distinguishing factor between quenched and star-forming galaxies is gas fraction, with a sharp boundary at fgas ∼ 0.1 in TNG.},
   author = {Salvatore Quai and Maan H Hani and Sara L Ellison and David R Patton and Joanna Woo},
   doi = {10.1093/mnras/stab988},
   issn = {0035-8711},
   issue = {April},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {evolution,galaxies,general,interactions,star formation},
   pages = {1-14},
   title = {Interacting galaxies in the IllustrisTNG simulations - III: (the rarity of) quenching in post-merger galaxies},
   volume = {14},
   year = {2021},
}
@article{Ge2021,
   abstract = {Recent studies have highlighted the potential significance of intracluster medium (ICM) clumping and its important implications for cluster cosmology and baryon physics. Many of the ICM clumps can originate from infalling galaxies, as stripped interstellar medium (ISM) mixing into the hot ICM. However, a direct connection between ICM clumping and stripped ISM has not been unambiguously established before. Here we present the discovery of the first and still the only known isolated cloud (or orphan cloud, OC) detected in both X-rays and H$\alpha$ in the nearby cluster Abell 1367. With an effective radius of 30 kpc, this cloud has an average X-ray temperature of 1.6 keV, a bolometric X-ray luminosity of $\sim 3.1\times 10^\{41\}$ erg s$^\{-1\}$ and a hot gas mass of $\sim 10^\{10\}\ \{\rm M\}_\odot$. From the MUSE data, the OC shows an interesting velocity gradient nearly along the east-west direction with a low level of velocity dispersion of $\sim 80$ km/s, which may suggest a low level of the ICM turbulence. The emission line diagnostics suggest little star formation in the main H$\alpha$ cloud and a LI(N)ER-like spectrum, but the excitation mechanism remain unclear. This example shows that the stripped ISM, even long time after the initial removal from the galaxy, can still induce the ICM inhomogeneities. We suggest that magnetic field can stabilize the OC by suppressing hydrodynamic instabilities and thermal conduction. This example also suggests that at least some ICM clumps are multi-phase in nature and implies that the ICM clumps can also be traced in H$\alpha$. Thus, future deep and wide-field H$\alpha$ survey can be used to probe the ICM clumping and turbulence.},
   author = {Chong Ge and Rongxin Luo and Ming Sun and Masafumi Yagi and Pavel Jáchym and Alessandro Boselli and Matteo Fossati and Paul E. J. Nulsen and Craig Sarazin and Tim Edge and Giuseppe Gavazzi and Massimo Gaspari and Jin Koda and Yutaka Komiyama and Michitoshi Yoshida},
   issue = {April},
   keywords = {abell 1367,clusters,galaxies,individual,intracluster,ism,medium,x-rays},
   title = {An H$\alpha$/X-ray orphan cloud as a signpost of the intracluster medium clumping},
   volume = {000},
   url = {http://arxiv.org/abs/2104.03993},
   year = {2021},
}
@article{Lancaster2021,
   abstract = {In a companion paper, we develop a theory for the evolution of stellar wind driven bubbles in dense, turbulent clouds. This theory proposes that turbulent mixing at a fractal bubble-shell interface leads to highly efficient cooling, in which the vast majority of the input wind energy is radiated away. This energy loss renders the majority of the bubble evolution momentum-driven rather than energy-driven, with expansion velocities and pressures orders of magnitude lower than in the classical Weaver77 solution. In this paper, we validate our theory with three-dimensional, hydrodynamic simulations. We show that extreme cooling is not only possible, but is generic to star formation in turbulent clouds over more than three orders of magnitude in density. We quantify the few free parameters in our theory, and show that the momentum exceeds the wind input rate by only a factor ~ 1.2-4. We verify that the bubble/cloud interface is a fractal with dimension ~ 2.5-2.7. The measured turbulent amplitude (v_t ~ 200-400 km/s) in the hot gas near the interface is shown to be consistent with theoretical requirements for turbulent diffusion to efficiently mix and radiate away most of the wind energy. The fraction of energy remaining after cooling is only 1-\Theta ~ 0.1-0.01, decreasing with time, explaining observations that indicate low hot-gas content and weak dynamical effects of stellar winds.},
   author = {Lachlan Lancaster and Eve C. Ostriker and Jeong-Gyu Kim and Chang-Goo Kim},
   keywords = {ism,star forming regions,stellar winds},
   title = {Efficiently Cooled Stellar Wind Bubbles in Turbulent Clouds I. Fractal Theory and Application to Star-Forming Clouds},
   url = {http://arxiv.org/abs/2104.07691},
   year = {2021},
}
@article{Bhat2020,
   author = {Harshitha K Bhat and Susmita Chakravorty and Dhrubojyoti Sengupta and Martin Elvis and Sudeb Ranjan Datta and Nirupam Roy and Caroline Bertemes and Gary Ferland and Savithri H Ezhikode},
   keywords = {accretion,accretion discs,black hole physics,emission lines,galaxies - active,holes,line,physical data and processes,quasars,supermassive black},
   title = {SILCC VI - Multi-phase ISM structure, stellar clustering, and outflows with supernovae, stellar winds, ionising radiation and cosmic rays Tim-Eric},
   year = {2020},
}
@article{,
   abstract = {Both simulations and observations have shown that turbulence is a pervasive phenomenon in cosmic scenarios, yet it is particularly difficult to model numerically due to its intrinsically multiscale character which demands high resolutions. Additionally, turbulence is tightly connected to the dynamical state and the formation history of galaxies and galaxy clusters, producing a diverse phenomenlogy which requires large samples of such structures to attain robust conclusions. In this work, we use an adaptive mesh refinement (AMR) cosmological simulation to explore the generation and dissipation of turbulence in galaxy clusters, in connection to its assembly history. We find that major mergers, and more generally accretion of gas, is the main process driving turbulence in the ICM. We have especially focused on solenoidal turbulence, which can be quantified through enstrophy. Our results seem to confirm a scenario for its generation which involves baroclinicity and compression at the external (accretion) and internal (merger) shocks, followed by vortex stretching downstream of them. We have also looked at the infall of mass to the cluster beyond its virial boundary, finding that gas follows trajectories with some degree of helicity, as it has already developed some vorticity in the external shocks.},
   author = {David Vallés-Pérez and Susana Planelles and Vicent Quilis},
   doi = {10.1093/mnras/stab880},
   issue = {April},
   keywords = {clusters,galaxies,general,hydrodynamics,intracluster medium,methods,numerical,turbulence},
   pages = {1-19},
   title = {Troubled cosmic flows: turbulence, enstrophy and helicity from the assembly history of the intracluster medium},
   volume = {19},
   url = {http://arxiv.org/abs/2103.13449%0Ahttp://dx.doi.org/10.1093/mnras/stab880},
   year = {2021},
}
@article{Hopkins2021,
   abstract = {Previous studies of fueling black holes (BHs) in galactic nuclei have argued (on scales ~0.01-1000pc) accretion is dynamical with inflow rates $\dot\{M\}\sim\eta\,M_\{\rm gas\}/t_\{\rm dyn\}$ in terms of gas mass $M_\{\rm gas\}$, dynamical time $t_\{\rm dyn\}$, and some $\eta$. But these models generally neglected expulsion of gas by stellar feedback, or considered extremely high densities where expulsion is inefficient. Studies of star formation, however, have shown on sub-kpc scales the expulsion efficiency $f_\{\rm wind\}=M_\{\rm ejected\}/M_\{\rm total\}$ scales with the gravitational acceleration as $(1-f_\{\rm wind\})/f_\{\rm wind\}\sim\bar\{a\}_\{\rm grav\}/\langle\dot\{p\}/m_\{\ast\}\rangle\sim \Sigma_\{\rm eff\}/\Sigma_\{\rm crit\}$ where $\bar\{a\}_\{\rm grav\}\equiv G\,M_\{\rm tot\}(<r)/r^\{2\}$ and $\langle\dot\{p\}/m_\{\ast\}\rangle$ is the momentum injection rate from young stars. Adopting this as the simplest correction for stellar feedback, $\eta \rightarrow \eta\,(1-f_\{\rm wind\})$, we show this provides a more accurate description of simulations with stellar feedback at low densities. This has immediate consequences, predicting e.g. the slope and normalization of the $M-\sigma$ and $M-M_\{\rm bulge\}$ relation, $L_\{\rm AGN\}-$SFR relations, and explanations for outliers in compact Es. Most strikingly, because star formation simulations show expulsion is efficient ($f_\{\rm wind\}\sim1$) below total-mass surface density $M_\{\rm tot\}/\pi\,r^\{2\}<\Sigma_\{\rm crit\}\sim3\times10^\{9\}\,M_\{\odot\}\,\{\rm kpc^\{-2\}\}$ (where $\Sigma_\{\rm crit\}=\langle\dot\{p\}/m_\{\ast\}\rangle/(\pi\,G)$), BH mass is predicted to specifically trace host galaxy properties above a critical surface brightness $\Sigma_\{\rm crit\}$ (B-band $\mu_\{\rm B\}^\{\rm crit\}\sim 19\,\{\rm mag\,arcsec^\{-2\}\}$). This naturally explains why BH masses preferentially reflect bulge properties or central surface-densities ($\Sigma_\{1\,\{\rm kpc\}\}$), not 'total' galaxy properties.},
   author = {Philip F. Hopkins and Sarah Wellons and Daniel Angles-Alcazar and Claude-Andre Faucher-Giguere and Michael Y. Grudic},
   issue = {March},
   keywords = {accretion,accretion disks,active,evolution,formation,galaxies,general,quasars,supermassive black holes},
   title = {Why do Black Holes Trace Bulges (& Central Surface Densities), Instead of Galaxies as a Whole?},
   volume = {000},
   url = {http://arxiv.org/abs/2103.10444},
   year = {2021},
}
@article{Anand2021,
   author = {Abhijeet Anand and Dylan Nelson and Guinevere Kauffmann},
   keywords = {evolution,formation,galaxies,large-scale structure of universe},
   title = {Characterizing the abundance, properties, and kinematics of the cool circumgalactic medium of galaxies in absorption with SDSS DR16},
   year = {2021},
}
@article{Stone2009,
   abstract = {We describe a numerical algorithm based on Godunov methods for integrating the equations of compressible magnetohydrodynamics (MHD) in multidimensions. It combines a simple, dimensionally-unsplit integration method with the constrained transport (CT) discretization of the induction equation to enforce the divergence-free constraint. We present the results of a series of fully three-dimensional tests which indicate the method is second-order accurate for smooth solutions in all MHD wave families, and captures shocks, contact and rotational discontinuities well. However, it is also more diffusive than other more complex unsplit integrators combined with CT. Thus, the primary advantage of the method is its simplicity. It does not require a characteristic tracing step to construct interface values for the Riemann solver, it is straightforward to extend with additional physics, and it is suitable for use with nested and adaptive meshes. The method is implemented as one of two dimensionally unsplit MHD integrators in the Athena code, which is freely available for download from the web. © 2008 Elsevier B.V. All rights reserved.},
   author = {James M Stone and Thomas Gardiner},
   doi = {10.1016/j.newast.2008.06.003},
   issn = {13841076},
   issue = {2},
   journal = {New Astronomy},
   keywords = {Hydrodynamics,MHD,Methods: numerical},
   pages = {139-148},
   publisher = {Elsevier B.V.},
   title = {A simple unsplit Godunov method for multidimensional MHD},
   volume = {14},
   url = {http://dx.doi.org/10.1016/j.newast.2008.06.003},
   year = {2009},
}
@inproceedings{Maccone2004,
   abstract = {We develop the mathematical theory for an automatic, space-based system to deflect NEOs by virtue of missiles shot from the Earth-Moon L1 and L3 Lagrangian Points. A patent application has been filed for the relevant code dubbed AsterOFF (=Asteroids OFF !). This code was already implemented, and a copyright for it was registered. In a paper published in Acta Astronautica, Vol. 50, No. 3, pp. 185-199 (2002), this author proved mathematically the following theorem (hereafter called the "confocal conics theorem"): "Within the sphere of influence of the Earth, any NEO could be hit by a missile at just an angle of 90 degrees, was the missile shot from the Lagrangian Points LI or L3 of the Earth-Moon system, rather than from the surface of the Earth". As a consequence, the hitting missile would have to move along a "confocal ellipse" (centered at the Earth) uniquely determined by the NEO's incoming hyperbola. Based on the above theorem, the author further shows in this paper that: 1) The proposed defense system would be ideal to deflect NEOs that are small, i.e. less than one kilometer in diameter. Small NEOs are just the most difficult ones to be detected early enough and to such an orbital accuracy to be positively sure that they are indeed hazardous. 2) The traditional theory of Keplerian orbits can successfully be applied to get an excellent first-order approximation of the (otherwise unknown) mathematical formulae of the energy-momentum requested to achieve the NEO deflection. Many engineering details about the missiles shot from LI and L3, however, still have to be implemented into our simulations, partly because they are classified. 3) Was one missile not enough to deflect the NEO completely, it is a great advantage of the "confocal conics" used here that the new, slightly deflected NEO's hyperbola would certainly be hit at nearly 90 degrees by another and slightly more eccentric elliptical missile trajectory. A sufficient number of missiles could thus be launched in a sequence from the Earth-Moon Lagrangian points LI and L3 with the result that the SUM of all these small and repeated deflections will finally throw the NEO off its collision hyperbola with the Earth.},
   author = {Claudio Maccone},
   doi = {10.2514/6.iac-04-iaa.5.12.3.08},
   isbn = {3901171800},
   journal = {International Astronautical Federation - 55th International Astronautical Congress 2004},
   pages = {3957-3969},
   title = {Automatic planetary defense: Deflecting NEOs by missiles shot from LI and L3 (Earth-Moon)},
   volume = {6},
   year = {2004},
}
@article{Event2020,
   author = {The Event and Horizon Telescope},
   doi = {10.3847/2041-8213/abe71d},
   keywords = {galaxies,individual,m87},
   title = {First M87 Event Horizon Telescope Results VII: polarization of the ring},
   volume = {12},
   year = {2020},
}
@article{Qiu2021,
   abstract = {Outflows driven by active galactic nuclei (AGN) are an important channel for accreting supermassive black holes (SMBHs) to interact with their host galaxies and clusters. Properties of the outflows are however poorly constrained due to the lack of kinetically resolved data of the hot plasma that permeates the circumgalactic and intracluster space. In this work, we use a single parameter, outflow-to-accretion mass-loading factor $m=\dot\{M\}_\{\rm out\}/\dot\{M\}_\{\rm BH\}$, to characterize the outflows that mediate the interaction between SMBHs and their hosts. By modeling both M87 and Perseus, and comparing the simulated thermal profiles with the X-ray observations of these two systems, we demonstrate that $m$ can be constrained between $200-500$. This parameter corresponds to a bulk flow speed between $4,000-7,000\,\{\rm km\,s\}^\{-1\}$ at around 1 kpc, and a thermalized outflow temperature between $10^\{8.7\}-10^\{9\}\,\{\rm K\}$. Our results indicate that the dominant outflow speeds in giant elliptical galaxies and clusters are much lower than in the close vicinity of the SMBH, signaling an efficient coupling with and deceleration by the surrounding medium on length scales below 1 kpc. Consequently, AGNs may be efficient at launching outflows $\sim10$ times more massive than previously uncovered by measurements of cold, obscuring material. We also examine the mass and velocity distribution of the cold gas, which ultimately forms a rotationally supported disk in simulated clusters. The rarity of such disks in observations indicates that further investigations are needed to understand the evolution of the cold gas after it forms.},
   author = {Yu Qiu and Brian R. McNamara and Tamara Bogdanovic and Kohei Inayoshi and Luis C. Ho},
   keywords = {clusters,galaxies,intracluster medium,jets,quasars,supermassive},
   title = {On the Mass Loading of AGN-Driven Outflows in Elliptical Galaxies and Clusters},
   url = {http://arxiv.org/abs/2103.06505},
   year = {2021},
}
@article{Gelles2021,
   abstract = {The recent advent of the Event Horizon Telescope (EHT) has made direct imaging of supermassive black holes a reality. Simulated images of black holes produced via general relativistic ray tracing and radiative transfer provide a key counterpart to these observational efforts. Black hole images have a wide range of physically interesting image structures, ranging from extremely fine scales in their lensed "photon rings" to the very large scales in their relativistic jets. The multi-scale nature of the black hole system is therefore suitable for a multi-scale approach to generating simulated images that capture all key elements of the system. Here, we present a prescription for adaptive ray tracing, which enables efficient computation of extremely high resolution images of black holes. Using the polarized ray-tracing code ipole, we image a combination of semi-analytic and GRMHD models, and we show that images can be reproduced with mean squared error of less than 0.1% even after tracing 12x fewer rays. We then use adaptive ray tracing to explore properties of the photon ring. We illustrate the behavior of individual subrings in GRMHD simulations, and we explore their signatures in interferometric visibilities.},
   author = {Z. Gelles and B. S. Prather and D. C. M. Palumbo and M. D. Johnson and G. N. Wong and B. Georgiev},
   keywords = {center,galaxies,galaxy,individual,interferometric,sgr a,techniques},
   title = {The Role of Adaptive Ray Tracing in Analyzing Black Hole Structure},
   url = {http://arxiv.org/abs/2103.07417},
   year = {2021},
}
@article{Pandya2021,
   abstract = {We characterize mass, momentum, energy and metal outflow rates of multi-phase galactic winds in a suite of FIRE-2 cosmological "zoom-in" simulations from the Feedback in Realistic Environments (FIRE) project. We analyze simulations of low-mass dwarfs, intermediate-mass dwarfs, Milky Way-mass halos, and high-redshift massive halos. Consistent with previous work, we find that dwarfs eject about 100 times more gas from their interstellar medium (ISM) than they form in stars, while this mass "loading factor" drops below one in massive galaxies. Most of the mass is carried by the hot phase ($>10^5$ K) in massive halos and the warm phase ($10^3-10^5$ K) in dwarfs; cold outflows ($<10^3$ K) are negligible except in high-redshift dwarfs. Energy, momentum and metal loading factors from the ISM are of order unity in dwarfs and significantly lower in more massive halos. Hot outflows have $2-5\times$ higher specific energy than needed to escape from the gravitational potential of dwarf halos; indeed, in dwarfs, the mass, momentum, and metal outflow rates increase with radius whereas energy is roughly conserved, indicating swept up halo gas. Instantaneous mass loading factors tend to be larger during more powerful starbursts and when the inner halo is not virialized, but we see effectively no trend with the dense ISM gas fraction. We discuss how our results can guide future controlled numerical experiments that aim to elucidate the key parameters governing galactic winds and the resulting preventative feedback.},
   author = {Viraj Pandya and Drummond Fielding and Daniel Anglés-Alcázar and Rachel S. Somerville and Greg L. Bryan and Christopher C. Hayward and Jonathan Stern and Chang-Goo Kim and Eliot Quataert and John C. Forbes and Claude-André Faucher-Giguère and Robert Feldmann and Zachary Hafen and Philip F. Hopkins and Dušan Kereš and Norman Murray and Andrew Wetzel},
   issue = {March},
   keywords = {evolution,galaxies,haloes,hydrodynamics,ism,jets and outflows,star formation,supernova remnants},
   title = {Characterizing mass, momentum, energy and metal outflow rates of multi-phase galactic winds in the FIRE-2 cosmological simulations},
   url = {http://arxiv.org/abs/2103.06891},
   year = {2021},
}
@article{Pandge2016,
   author = {M B Pandge and Biny Sebastian and Ruchika Seth and Somak Raychaudhury},
   doi = {10.1201/9781315366784},
   issue = {March},
   keywords = {abell 3017-,active-galaxies,clusters,galaxies,general-galaxies,individual,inter-cluster medium-x-rays},
   title = {A detailed study of X-ray cavities in the environment of the cool core cluster Abell 3017},
   year = {2016},
}
@article{Moser2021,
   abstract = {As the signal-to-noise of Sunyaev-Zeldovich (SZ) cross-correlation measurements of galaxies improves our ability to infer properties about the circumgalactic medium (CGM), we will transition from being limited by statistical uncertainties to systematic uncertainties. Using thermodynamic profiles of the CGM created from the IllustrisTNG (The Next Generation) simulations we investigate the importance of specific choices in modeling the galaxy sample. These choices include different sample selections in the simulation (stellar vs. halo mass, color selections) and different fitting models (matching by the shape of the mass distribution, inclusion of a two-halo term). We forward model a mock galaxy sample into projected SZ observable profiles and fit these profiles to a generalized Navarro-Frenk-White profile using forecasted errors of the upcoming Simons Observatory experiment. We test the number of free parameters in the fits and show that this is another modeling choice that yields different results. Finally, we show how different fitting models can reproduce parameters of a fiducial profile, and show that the addition of a two-halo term and matching by the mass distribution of the sample are extremely important modeling choices to consider.},
   author = {Emily Moser and Stefania Amodeo and Nicholas Battaglia and Marcelo A. Alvarez and Simone Ferraro and Emmanuel Schaan},
   issue = {1995},
   title = {The Impacts of Modeling Choices on the Inference of the Circumgalactic Medium Properties from Sunyaev-Zeldovich Observations},
   url = {http://arxiv.org/abs/2103.02469},
   year = {2021},
}
@article{Pasini2021,
   abstract = {We present a multi-wavelength analysis of the galaxy cluster A1668, performed by means of new EVLA and Chandra observations and archival H$\alpha$ data. The radio images exhibit a small central source ($\sim$14 kpc at 1.4 GHz) with L$_\{\text\{1.4 GHz\}\}$ $\sim$6 $\cdot$ 10$^\{23\}$ W Hz$^\{-1\}$. The mean spectral index between 1.4 GHz and 5 GHz is $\sim$ -1, consistent with the usual indices found in BCGs. The cooling region extends for 40 kpc, with bolometric X-ray luminosity L$_\{\text\{cool\}\} = 1.9\pm 0.1 \cdot$ 10$^\{43\}$ erg s$^\{-1\}$. We detect an offset of $\sim$ 6 kpc between the cluster BCG and the X-ray peak, and another offset of $\sim$ 7.6 kpc between the H$\alpha$ and the X-ray peaks. We discuss possible causes for these offsets, which suggest that the coolest gas is not condensing directly from the lowest-entropy gas. In particular, we argue that the cool ICM was drawn out from the core by sloshing, whereas the H$\alpha$ filaments were pushed aside from the expanding radio galaxy lobes. We detect two putative X-ray cavities, spatially associated to the west radio lobe (cavity A) and to the east radio lobe (cavity B). The cavity power and age of the system are P$_\{\text\{cav\}\} \sim$ 9 $\times$10$^\{42\}$ erg s$^\{-1\}$ and t$_\{\text\{age\}\} \sim$5.2 Myr, respectively. Evaluating the position of A1668 in the cooling luminosity-cavity power parameter space, we find that the AGN energy injection is currently consistent within the scatter of the relationship, suggesting that offset cooling is likely not breaking the AGN feedback cycle.},
   author = {Thomas Pasini and Myriam Gitti and Fabrizio Brighenti and Ewan O'Sullivan and Fabio Gastaldello and Pasquale Temi and Stephen Hamer},
   keywords = {a1668,agn,agn feedback,cooling flow,galaxy clusters,offset},
   title = {A first Chandra view of the cool core cluster A1668: offset cooling and AGN feedback cycle},
   url = {http://arxiv.org/abs/2102.11299},
   year = {2021},
}
@article{DeFelippis2021,
   abstract = {The circumgalactic medium (CGM) contains information on gas flows around galaxies, such as accretion and supernova-driven winds, which are difficult to constrain from observations alone. Here, we use the high-resolution TNG50 cosmological magneto-hydrodynamical simulation to study the properties and kinematics of the CGM around star-forming galaxies in $10^\{11.5\}-10^\{12\}\;M_\{\odot\}$ halos at $z\simeq1$ using mock MgII absorption lines, which we generate by post-processing halos to account for photoionization in the presence of a UV background. We find that the MgII gas is a very good tracer of the cold CGM, which is accreting inwards at an inflow velocity of $\sim$50 km s$^\{-1\}$. For sightlines aligned with the galaxy's major axis, we find that MgII absorption lines are kinematically shifted due to the cold CGM's significant corotation at speeds up to 50% of the virial velocity for impact parameters up to 60 kpc. We compare mock MgII spectra to observations from the MusE GAs FLow and Wind (MEGAFLOW) survey of strong MgII absorbers ($EW^\{2796\r\{A\}\}_\{0\}>0.5 \; \r\{A\}$). After matching the equivalent width (EW) selection, we find that the mock MgII spectra reflect the diversity of observed kinematics and EWs from MEGAFLOW, even though the sightlines probe a very small fraction of the CGM. MgII absorption in higher-mass halos is stronger and broader than in lower-mass halos but has qualitatively similar kinematics. The median specific angular momentum of the MgII CGM gas in TNG50 is very similar to that of the entire CGM and only differs from non-CGM components of the halo by normalization factors of $\lesssim$ 1 dex.},
   author = {Daniel DeFelippis and Nicolas F. Bouché and Shy Genel and Greg L. Bryan and Dylan Nelson and Federico Marinacci and Lars Hernquist},
   keywords = {1879,591,595,602,622,767,circumgalactic medium,galaxy,galaxy dynamics,galaxy formation,galaxy kinematics,hydrodynamical simulations,structure},
   title = {A Comparison of Circumgalactic MgII Absorption between the TNG50 Simulation and the MEGAFLOW Survey},
   url = {http://arxiv.org/abs/2102.08383},
   year = {2021},
}
@article{Quataert2021,
   abstract = {The physics of Cosmic ray (CR) transport remains a key uncertainty in assessing whether CRs can produce galaxy-scale outflows consistent with observations. In this paper, we elucidate the physics of CR-driven galactic winds for CR transport dominated by diffusion. A companion paper considers CR streaming. We use analytic estimates validated by time-dependent spherically-symmetric simulations to derive expressions for the mass-loss rate, momentum flux, and speed of CR-driven galactic winds, suitable for cosmological-scale or semi-analytic models of galaxy formation. For CR diffusion coefficients $\kappa \gtrsim r_0 c_i$ where $r_0$ is the base radius of the wind and $c_i$ is the isothermal gas sound speed, the asymptotic wind energy flux is comparable to that supplied to CRs, and the outflow rapidly accelerates to supersonic speeds. By contrast, for $\kappa \lesssim r_0 c_i$, CR-driven winds accelerate more slowly and lose most of their energy to gravity, a CR analogue of photon-tired stellar winds. Given CR diffusion coefficients estimated using Fermi gamma-ray observations of pion decay, we predict mass-loss rates in CR-driven galactic winds of order the star formation rate for dwarf and disc galaxies. The dwarf galaxy mass-loss rates are small compared to the mass-loadings needed to reconcile the stellar and dark matter halo mass functions. For nuclear starbursts (e.g., M82, Arp 220), CR diffusion and pion losses suppress the CR pressure in the galaxy and the strength of CR-driven winds. We discuss the implications of our results for interpreting observations of galactic winds and for the role of CRs in galaxy formation.},
   author = {Eliot Quataert and Todd A. Thompson and Yan-Fei Jiang},
   issue = {February},
   keywords = {cosmic rays,galaxies,winds},
   title = {The Physics of Galactic Winds Driven by Cosmic Rays I: Diffusion},
   volume = {000},
   url = {http://arxiv.org/abs/2102.05696},
   year = {2021},
}
@article{,
   abstract = {Combing hair involves brushing away the topological tangles in a collective curl. Using a combination of experiment and computation, we study this problem that naturally links topology, geometry and mechanics. Observations show that the dominant interactions in hair are those of a two-body nature, corresponding to a braided homochiral double helix. Using this minimal model, we study the detangling of an elastic double helix via a single stiff tine that moves along it, leaving two untangled filaments in its wake. Our results quantify how the forces of detangling are correlated with the magnitude and spatial extent of the link density, a topological quantity, that propagates ahead of the tine. This in turn provides a measure of the maximum characteristic length of a single combing stroke, and thus the trade-offs between comfort, efficiency and speed of combing in the many-body problem on a head of hair.},
   author = {Thomas Bolton Plumb-Reyes and Nicholas Charles and L. Mahadevan},
   pages = {1-5},
   title = {Combing a double helix},
   url = {http://arxiv.org/abs/2103.05211},
   year = {2021},
}
@article{Aminpour2021,
   abstract = {Many experiments have shown large flow enhancement ratios (up to $10^5$) in carbon nanotubes (CNT) with diameter$> 5$nm. However, molecular dynamics simulations have never replicated these results maintaining a three-order-of-magnitude gap with measurements. Our study provides a generic model of slip flow in nanofluidics that fills this significant gap and sheds light on its origin. Compared to 140 literature cases, the model explains the entire range of experimental flow enhancements by finite variations of interfacial energies. The model provides insight into puzzling observations such as differences of CNTs and boron nitride nanotubes, the slip on low-contact-angle surfaces and massive functionalization effects. This study could advance our understanding of nano-scale transport mechanisms and aid the design of tailored nanomembranes.},
   author = {Mohammad Aminpour and Sergio Andres Galindo Torres and Alexander Scheuermann and Ling Li},
   pages = {1-11},
   title = {Slip flow regimes in nanofluidics: a universal super-exponential model},
   url = {http://arxiv.org/abs/2103.05261},
   year = {2021},
}
@article{Dai2021,
   abstract = {Synthetic antiferromagnet, comprised of two ferromagnetic layers separated by a non-magnetic layer, possesses two uniform precession resonance modes: in-phase acoustic mode and out-of-phase optic mode. In this work, we theoretically and numerically demonstrated the strong coupling between acoustic and optic magnon modes. The strong coupling is attributed to the symmetry breaking of the system, which can be realized by tilting the bias field or constructing an asymmetrical synthetic antiferromagnet. It is found that the coupling strength can be highly adjusted by tuning the tilting angle of bias field, the magnitude of antiferromagnetic interlayer exchange coupling, and the thicknesses of ferromagnetic layers. Furthermore, the coupling between acoustic and optic magnon modes can even reach the ultrastrong coupling regime. Our findings show high promise for investigating quantum phenomenon with a magnonic platform.},
   author = {Changting Dai and Fusheng Ma},
   pages = {1-17},
   title = {Strong Magnon-Magnon Coupling in Synthetic Antiferromagnets},
   url = {http://arxiv.org/abs/2103.05153},
   year = {2021},
}
@article{Clarke2021,
   abstract = {There are three regimes of cell membrane interaction with glass - Tight and loose adhesion, separated by repulsion. Explicitly including hydration, this paper evaluates the pressure between the surfaces as functions of distance for ion-correlation and ion-screened electrostatics, and electromagnetic fluctuations. The results agree with data for tight adhesion energy (0.5-3 vs 0.4-4 mJ/m2), detachment pressure (7.9 vs 9 MPa), and peak repulsion (3.4-7.5 vs 5-10 kPa), also matching the repulsion's distance dependence upon renormalization by steric pressure mainly from undulations.},
   author = {Richard W. Clarke},
   doi = {10.1103/PhysRevE.103.032401},
   title = {Theory of cell membrane interaction with glass},
   url = {http://arxiv.org/abs/2103.05125%0Ahttp://dx.doi.org/10.1103/PhysRevE.103.032401},
   year = {2021},
}
@article{Matter2021,
   author = {Condensed Matter and Iisc Bangalore},
   issue = {i},
   pages = {2020-2021},
   title = {PH208 : Condensed Matter Physics I},
   year = {2021},
}
@article{Banfi2021,
   abstract = {The continuous flow of gas and dark matter across scales in the cosmic web can generate correlated dynamical properties of haloes and filaments (and the magnetic fields they contain). With this work, we study the halo spin properties and orientation with respect to filaments, and the morphology of the magnetic field around these objects, for haloes with masses in the range 1e8-1e14 Msun and filaments up to 8 Mpc long. Furthermore, we study how these properties vary in presence, or lack thereof, of different (astro)physical processes and with different magnetic initial conditions. We perform cosmological magnetohydrodynamical simulations with the Eulerian code Enzo and we develop a simple and robust algorithm to study the filamentary connectivity of haloes in three dimensions. We investigate the morphological and magnetic properties and focus on the alignment of the magnetic field along filaments: our analysis suggests that the degree of this alignment is partially dependent on the physical processes involved, as well as on magnetic initial conditions. We discuss the contribution of this effect on a potential attempt to detect the magnetic field surrounding these objects: we find that it introduces a bias in the estimation of the magnetic field from Faraday rotation measure techniques. Specifically, given the strong tendency we find for extragalactic magnetic fields to align with the filaments axis, the value of the magnetic field can be underestimated by a factor 3, because this effect contributes to making the line-of-sight magnetic field (for filaments in the plane of the sky) much smaller than the total one.},
   author = {Serena Banfi and Franco Vazza and Claudio Gheller},
   issue = {March},
   keywords = {clusters,galaxies,intracluster medium,mhd},
   pages = {1-15},
   title = {On the alignment of haloes, filaments and magnetic fields in the simulated cosmic web},
   volume = {15},
   url = {http://arxiv.org/abs/2103.01943},
   year = {2021},
}
@article{Simionescu2019,
   author = {Aurora Simionescu},
   journal = {arXiv},
   title = {Voyage through the hidden physics of the cosmic web},
   year = {2019},
}
@article{,
   abstract = {Galactic outflows driven by starbursts can modify the galactic magnetic fields and drive them away from the galactic planes. Here, we quantify how these fields may magnetize the intergalactic medium. We estimate the strength and structure of the fields in the starburst galaxy M82 using thermal polarized emission observations from SOFIA/HAWC+ and a potential field extrapolation. We modified the Davis-Chandrasekhar-Fermi method to account for the large-scale flow and the turbulent field. Results show that the observed magnetic fields arise from the combination of a large-scale ordered potential field associated with the outflow and a small-scale turbulent field associated with bow-shock-like features. Within the central $900$ pc radius, the potential field accounts for $53\pm4$% of the observed turbulent magnetic energy with a median field strength of $305\pm15$ $\mu$G, while small-scale turbulent magnetic fields account for the remaining $40\pm5$% with a median field strength of $222\pm19$ $\mu$G. We estimate that the turbulent kinetic and turbulent magnetic energies are in close equipartition up to $\sim2$ kpc (measured), while the turbulent kinetic energy dominates at $\sim7$ kpc (extrapolated). We conclude that the fields are frozen into the ionized outflowing medium and driven away kinetically. This indicates that the magnetic field lines in the galactic wind of M82 are `open,' providing a direct channel between the starburst core and the intergalactic medium. Our novel approach offers the tools needed to quantify the effects of outflows on galactic magnetic fields as well as their influence on the intergalactic medium and evolution of energetic particles.},
   author = {Enrique Lopez-Rodriguez and Jordan Guerra and Mahboubeh Asgari-Targhi and Joan T. Schmelz},
   issue = {2017},
   keywords = {- galaxies,galaxies - techniques,individual,infrared,m82,magnetic fields,polarimetric - galaxies},
   title = {The strength and structure of the magnetic field in the galactic outflow of M82},
   url = {http://arxiv.org/abs/2102.03362},
   year = {2021},
}
@article{Das2020,
   abstract = {We test how metallicity variation (a background gradient and fluctuations) affects the physics of local thermal instability using analytical calculations and idealized, high-resolution 1D hydrodynamic simulations. Although the cooling function (Λ[T, Z]) and the cooling time (tcool) depend on gas temperature and metallicity, we find that the growth rate of thermal instability is explicitly dependent only on the derivative of the cooling function relative to temperature (∂ ln Λ/∂ ln T) and not on the metallicity derivative (∂ ln Λ/∂ ln Z). For most of 104 K . T . 107 K, both the isobaric and isochoric modes (occurring at scales smaller and larger than the sonic length covered in a cooling time [cstcool], respectively) grow linearly, and at higher temperatures (& 107 K) the isochoric modes are stable. We show that even the nonlinear evolution depends on whether the isochoric modes are linearly stable or unstable. For the stable isochoric modes, we observe the growth of small-scale isobaric modes but this is distinct from the nonlinear fragmentation of a dense cooling region. For unstable isochoric perturbations we do not observe large density perturbations at small scales. While very small clouds (∼ min[cstcool]) form in the transient state of nonlinear evolution of the stable isochoric thermal instability, most of them merge eventually.},
   author = {Hitesh Kishore Das and Prakriti Pal Choudhury and Prateek Sharma},
   doi = {10.1093/mnras/stab382},
   issn = {23318422},
   journal = {arXiv},
   keywords = {Galaxies:cooling flows,Galaxies:halos,Thermal instabilities},
   pages = {4935-4952},
   publisher = {Oxford University Press},
   title = {Shatter or not: role of temperature and metallicity in the evolution of thermal instability},
   volume = {4952},
   year = {2020},
}
@article{Powers2015,
   abstract = {The supersonic flow of a calorically perfect ideal gas past a two-dimensional blunt body was investigated. An unphysical anomaly known as the carbuncle phenomenon has been predicted by earlier studies of this flow that use so-called high resolution schemes which employ flux limiters within shock-capturing methods applied to the Euler equations. As a remedy, this study introduces physical momentum and energy diffusion via a simple discretization of the ordinary Navier-Stokes equations, employed on a sufficiently fine grid to capture viscous shocks. To check if this cures the anomaly, flow over a cylinder of radius a = 150 microns of viscous air with freestream Mach number M1 = 5.73, pressure p1 = 12.4272 Pa, and temperature T1 = 39.667 K was simulated. The numerical solution was calculated with first order spatial and fourth order temporal discretizations, and it was seen that physical diffusion, appropriately resolved, removes the carbuncle phenomenon.},
   author = {Joseph M. Powers and Jeffery D. Bruns and Aleksandar Jemcov},
   doi = {10.2514/6.2015-0579},
   isbn = {9781624103438},
   issue = {January},
   journal = {53rd AIAA Aerospace Sciences Meeting},
   pages = {1-24},
   title = {Physical diffusion cures the carbuncle phenomenon},
   year = {2015},
}
@article{Moschetta2001,
   abstract = {This paper reviews the class of numerical schemes, known as Godunov Methods, used for the solution of hyperbolic conservation laws. Such numerical schemes can be characterised by the solution (exact or approximate) of a Riemann Problem (classical or generalised) within computational cells in order to obtain the numerical fluxes. Since the original first order scheme, proposed by Godunov in 1959, there has been much development of the idea; for example, the MUSCL scheme of van Leer in 1979, the PPM scheme of Woodward and Colella in 1984 and the Higher Order Godunov schemes of Bell, Colella and Trangen- stein (1989). As well as considering the original scheme and its later variants, we place these developments in historical context, making links with other work in the area.},
   author = {Jean-marc Moschetta and Jean-christophe Robinet},
   doi = {10.1007/978-1-4615-0663-8},
   isbn = {9781461506638},
   issue = {January},
   journal = {Godunov Methods},
   title = {Godunov Methods},
   year = {2001},
}
@article{Jiang2019,
   abstract = {We use global three dimensional radiation magneto-hydrodynamic simulations to study the properties of inner regions of accretion disks around a 5×108MBH black hole with mass accretion rates reaching 7% and 20% of the Eddington value. This region of the disk is supported by magnetic pressure with surface density significantly smaller than the values predicted by the standard thin disk model but with a much larger disk scale height. The disks do not show any sign of thermal instability over many thermal time scales. More than half of the accretion is driven by radiation viscosity in the optically thin corona region for the lower accretion rate case, while accretion in the optically thick part of the disk is driven by the Maxwell and Reynolds stresses from MRI turbulence. Coronae with gas temperatures & 108K are generated only in the inner ≈ 10 gravitational radii in both simulations, being more compact in the higher accretion rate case. In contrast to the thin disk model, surface density increases with increasing mass accretion rate, which causes less dissipation in the optically thin region and a relatively weaker corona. The simulation results may explain the formation of X-ray coronae in Active Galactic Nuclei (AGNs), the compact size of such coronae, and the observed trend of optical to X-ray luminosity with Eddington ratio for many AGNs.},
   author = {Yan Fei Jiang and Omer Blaes and James M. Stone and Shane W. Davis},
   doi = {10.3847/1538-4357/ab4a00},
   issn = {23318422},
   issue = {2},
   journal = {arXiv},
   keywords = {(galaxies:) quasars: supermassive black holes,Accretion, accretion disks,Magnetohydrodynamics (MHD),Methods: numerical,Radiative transfer},
   pages = {144},
   publisher = {IOP Publishing},
   title = {Global radiation magneto-hydrodynamic simulations of sub-eddington accretion disks around supermassive black holes},
   volume = {885},
   url = {http://dx.doi.org/10.3847/1538-4357/ab4a00},
   year = {2019},
}
@article{Ha2021,
   abstract = {Stars form in molecular clouds in the interstellar medium (ISM) with a turbulent kinematic state. Newborn stars therefore should retain the turbulent kinematics of their natal clouds. Gaia DR2 and APOGEE-2 surveys in combination provide three-dimensional (3D) positions and 3D velocities of young stars in the Orion Molecular Cloud Complex. Using the full 6D measurements, we compute the velocity structure functions (VSFs) of the stars in six different groups within the Orion Complex. We find that the motions of stars in all diffuse groups exhibit strong characteristics of turbulence. Their first-order VSFs have a power-law exponent ranging from $\sim0.2-0.5$ on scales of a few to a few tens of pc, generally consistent with Larson's relation. On the other hand, dense star clusters, such as the Orion Nebula Cluster (ONC), have experienced rapid dynamical relaxation, and have lost the memory of the initial turbulent kinematics. The VSFs of several individual groups and the whole Complex all show features supporting local energy injection from supernovae. The measured strength of turbulence depends on the location relative to the supernova epicenters and the formation history of the groups. Our detection of turbulence traced by young stars introduces a new method of probing the turbulent kinematics of the ISM. Unlike previous gas-based studies with only projected measurements accessible to observations, we utilize the full 6D information of stars, presenting a more complete picture of the 3D interstellar turbulence.},
   author = {Trung Ha and Yuan Li and Siyao Xu and Marina Kounkel and Hui Li},
   title = {Measuring Turbulence with Young Stars in the Orion Complex},
   url = {http://arxiv.org/abs/2101.03176},
   year = {2021},
}
@article{Kooij2021,
   abstract = {The large temperature difference between cold gas clouds around galaxies and the hot halos that they are moving through suggests that thermal conduction could play an important role in the circumgalactic medium. However, thermal conduction in the presence of a magnetic field is highly anisotropic, being strongly suppressed in the direction perpendicular to the magnetic field lines. This is commonly modelled by using a simple prescription that assumes that thermal conduction is isotropic at a certain efficiency $f<1$, but its precise value is largely unconstrained. We investigate the efficiency of thermal conduction by comparing the evolution of 3D hydrodynamical (HD) simulations of cold clouds moving through a hot medium, using artificially suppressed isotropic thermal conduction (with $f$), against 3D magnetohydrodynamical (MHD) simulations with (true) anisotropic thermal conduction. Our main diagnostic is the time evolution of the amount of cold gas in conditions representative of the lower (close to the disc) circumgalactic medium of a Milky Way-like galaxy. We find that in almost every HD and MHD run, the amount of cold gas increases with time, indicating that hot gas condensation is an important phenomenon that can contribute to gas accretion onto galaxies. For the most realistic orientations of the magnetic field with respect to the cloud motion we find that $f$ is in the range 0.03 -- 0.15. Thermal conduction is thus always highly suppressed, but its effect on the cloud evolution is generally not negligible.},
   author = {Richard Kooij and Asger Grønnow and Filippo Fraternali},
   issue = {January},
   keywords = {conduction,galaxies,halos,hydrodynamics,magnetic fields,magnetohydrodynamics,methods,mhd,numerical},
   pages = {1-17},
   title = {Efficiency of Thermal Conduction in a Magnetised Circumgalactic Medium},
   volume = {17},
   url = {http://arxiv.org/abs/2101.04684},
   year = {2021},
}
@article{Qiu2018,
   abstract = {Recent observations of giant ellipticals and brightest cluster galaxies (BCGs) provide tentative evidence for a correlation between the luminosity of the Hα emitting gas filaments and the strength of feedback associated with the active galactic nucleus (AGN). Motivated by this, we use 3D radiation-hydrodynamic simulations with the code Enzo to examine and quantify the relationship between the observable properties of the Hα filaments and the kinetic and radiative feedback from supermassive black holes in BCGs. We find that the spatial extent and total mass of the filaments show positive correlations with AGN feedback power and can therefore be used as probes of the AGN activity. We also examine the relationship between the AGN feedback power and velocity dispersion of the Hα filaments and find that the kinetic luminosity shows a statistically significant correlation with the component of the velocity dispersion along the jet axis, but not the components perpendicular to it.},
   author = {Yu Qiu and Tamara Bogdanović and Yuan Li and Michael McDonald},
   doi = {10.3847/2041-8213/ab0375},
   issn = {23318422},
   journal = {arXiv},
   keywords = {Galaxies: clusters: general,Galaxies: clusters: intracluster medium,Hydrodynamics,Radiative transfer},
   pages = {1-6},
   title = {Using Hα Filaments to Probe AGN Feedback in Galaxy Clusters},
   volume = {11},
   year = {2018},
}
@article{Kooij2021,
   abstract = {The large temperature difference between cold gas clouds around galaxies and the hot halos that they are moving through suggests that thermal conduction could play an important role in the circumgalactic medium. However, thermal conduction in the presence of a magnetic field is highly anisotropic, being strongly suppressed in the direction perpendicular to the magnetic field lines. This is commonly modelled by using a simple prescription that assumes that thermal conduction is isotropic at a certain efficiency $f<1$, but its precise value is largely unconstrained. We investigate the efficiency of thermal conduction by comparing the evolution of 3D hydrodynamical (HD) simulations of cold clouds moving through a hot medium, using artificially suppressed isotropic thermal conduction (with $f$), against 3D magnetohydrodynamical (MHD) simulations with (true) anisotropic thermal conduction. Our main diagnostic is the time evolution of the amount of cold gas in conditions representative of the lower (close to the disc) circumgalactic medium of a Milky Way-like galaxy. We find that in almost every HD and MHD run, the amount of cold gas increases with time, indicating that hot gas condensation is an important phenomenon that can contribute to gas accretion onto galaxies. For the most realistic orientations of the magnetic field with respect to the cloud motion we find that $f$ is in the range 0.03 -- 0.15. Thermal conduction is thus always highly suppressed, but its effect on the cloud evolution is generally not negligible.},
   author = {Richard Kooij and Asger Grønnow and Filippo Fraternali},
   issue = {January},
   keywords = {conduction,galaxies,halos,hydrodynamics,magnetic fields,magnetohydrodynamics,methods,mhd,numerical},
   pages = {1-17},
   title = {Efficiency of Thermal Conduction in a Magnetised Circumgalactic Medium},
   volume = {17},
   url = {http://arxiv.org/abs/2101.04684},
   year = {2021},
}
@article{Tafalla2021,
   abstract = {$Context.$ The traditional approach to characterize the structure of molecular clouds is to map their line emission. $Aims.$ We aim to test and apply a stratified random sampling technique that can characterize the line emission from molecular clouds more efficiently than mapping. $Methods.$ We sampled the molecular emission from the Perseus cloud using the H2 column density as a proxy. We divided the cloud into ten logarithmically spaced column density bins, and we randomly selected ten positions from each bin. The resulting 100 cloud positions were observed with the IRAM 30m telescope, covering the 3mm-wavelength band and parts of the 2 and 1mm bands. $Results.$ We focus our analysis on 11 molecular species detected toward most column density bins. In all cases, the line intensity is tightly correlated with the H2 column density. For the CO isotopologs, the trend is relatively flat, while for high-dipole moment species such as HCN, CS, and HCO+ the trend is approximately linear. We reproduce this behavior with a cloud model in which the gas density increases with column density, and where most species have abundance profiles characterized by an outer photodissociation edge and an inner freeze-out drop. The intensity behavior of the high-dipole moment species arises from a combination of excitation effects and molecular freeze out, with some modulation from optical depth. This quasi-linear dependence with the H2 column density makes the gas at low column densities dominate the cloud-integrated emission. It also makes the emission from most high-dipole moment species proportional to the cloud mass inside the photodissociation edge. $Conclusions.$ Stratified random sampling is an efficient technique for characterizing the emission from whole molecular clouds. It shows that despite the complex appearance of Perseus, its molecular emission follows a relatively simple pattern.},
   author = {M. Tafalla and A. Usero and A. Hacar},
   issue = {38727},
   keywords = {abundances,clouds,individual objects,ism,molecules,perseus cloud,stars,structure},
   pages = {1-27},
   title = {Characterizing the line emission from molecular clouds. Stratified random sampling of the Perseus cloud},
   url = {http://arxiv.org/abs/2101.02710},
   year = {2021},
}
@article{Ma2021,
   abstract = {Possible formation scenarios of supermassive black holes (SMBHs) in the early universe include rapid growth from less massive seed black holes (BHs) via super-Eddington accretion or runaway mergers, yet both of these scenarios would require seed BHs to efficiently sink to and be trapped in the galactic center via dynamical friction (DF). This may not be true for their complicated dynamics in clumpy high-$z$ galaxies. In this work we study this "sinking problem" with state-of-the-art high-resolution cosmological simulations, combined with both direct $N$-body integration of seed BH trajectories and post-processing of randomly generated test particles with a newly developed DF estimator. We find that seed BHs less massive than $10^8\,M_\odot$ (i.e., all but the already-supermassive seeds) cannot efficiently sink in typical high-$z$ galaxies. We also discuss two possible solutions: forming a huge number of seeds such that one can end up trapped in the galactic center by chance, or seed BHs being embedded in giant structures (e.g. star clusters) with huge effective masses above the mass threshold. We discuss the limitations of both solutions.},
   author = {Linhao Ma and Philip F Hopkins and Xiangcheng Ma and Daniel Anglés-Alcázar and Claude-André Faucher-Giguère and Luke Zoltan Kelley},
   issue = {January},
   keywords = {black hole physics,evolution,formation,galaxies,high-redshift,kinematics and dynamics,quasars,supermassive black holes},
   title = {Seeds Don't Sink: Even Massive Black Hole "Seeds" Cannot Migrate to Galaxy Centers Efficiently},
   volume = {000},
   url = {http://arxiv.org/abs/2101.02727},
   year = {2021},
}
@article{Wirtz2021,
   abstract = {We present a novel method to search for structures of coherently aligned patterns in ultra-high energy cosmic-ray arrival directions simultaneously across the entire sky. This method can be used to obtain information on the Galactic magnetic field, in particular the integrated component perpendicular to the line of sight, from cosmic-ray data only. Using a likelihood-ratio approach, neighboring cosmic rays are related by rotatable, elliptically shaped density distributions and the significance of their alignment with respect to circular distributions is evaluated. In this way, a vector field tangential to the celestial sphere is fitted which approximates the local deflections in cosmic magnetic fields if significant deflection structures are detected. The sensitivity of the method is evaluated on the basis of astrophysical simulations of the ultra-high energy cosmic-ray sky, where a discriminative power between isotropic and signal-induced scenarios is found.},
   author = {Marcus Wirtz and Teresa Bister and Martin Erdmann},
   title = {Towards extracting cosmic magnetic field structures from cosmic-ray arrival directions},
   url = {http://arxiv.org/abs/2101.02890},
   year = {2021},
}
@article{Denissenya2021,
   abstract = {Ultra Fast Astronomy is a new frontier becoming enabled by improved detector technology allowing discovery of optical transients on millisecond to nanosecond time scales. These may reveal counterparts of energetic processes such as fast radio bursts, gamma ray bursts, gravitational wave events, or play a role in the optical search for extraterrestrial intelligence (oSETI). We explore three science cases and their optimization under constrained resources, basically how to distribute observations along the spectrum of short duration searches of many targets or long searches over fewer targets. We present some analytic and some numerical optimizations, of both raw detections and science characterization such as a Fisher information analysis of constraining a burst delay - flash duration relation.},
   author = {Mikhail Denissenya and Eric V. Linder},
   pages = {1-11},
   title = {Ultra Fast Astronomy: Optimized Detection of Multimessenger Transients},
   url = {http://arxiv.org/abs/2101.02714},
   year = {2021},
}
@generic{Pacheco1997,
   author = {Peter S. Pacheco},
   title = {Parallel Programming with MPI},
   year = {1997},
}
@article{Mallama2021,
   author = {Anthony Mallama},
   title = {The Brightness of VisorSat-Design Starlink Satellites},
   year = {2021},
}
@book{Schutz2554,
   author = {Bernard Schutz},
   isbn = {9780521455060},
   title = {Gravity from the ground up},
   url = {http://library1.nida.ac.th/termpaper6/sd/2554/19755.pdf},
   year = {2554},
}
@article{Kaiser2005,
   abstract = {The buoyant rise of hot plasma bubbles inflated by active galactic nuclei outflows in galaxy clusters can heat the cluster gas and thereby compensate radiative energy losses of this material. Numerical simulations of this effect often show the complete disruption of the bubbles followed by the mixing of the bubble material with the surrounding cluster gas due to fluid instabilities on the bubble surface. This prediction is inconsistent with the observations of apparently coherent bubble structures in clusters. We derive a general description in the linear regime of the growth of instabilities on the surface between two fluids under the influence of a gravitational field, viscosity, surface tension provided by a magnetic field and relative motion of the two fluids with respect to each other. We demonstrate that Kelvin - Helmholtz instabilities are always suppressed, if the fluids are viscous. They are also suppressed in the inviscid case for fluids of very different mass densities. We show that the effects of shear viscosity as well as a magnetic field in the cluster gas can prevent the growth of Rayleigh - Taylor instabilities on relevant scalelengths. Rayleigh - Taylor instabilities on parsec scales are suppressed even if the kinematic viscosity of the cluster gas is reduced by two orders of magnitude compared to the value given by Spitzer for a fully ionized, unmagnetized gas. Similarly, magnetic fields exceeding a few μG result in an effective surface tension preventing the disruption of bubbles. For more massive clusters, instabilities on the bubble surface grow faster. This may explain the absence of thermal gas in the north-west bubble observed in the Perseus cluster compared to the apparently more disrupted bubbles in the Virgo cluster. © 2005 RAS.},
   author = {Christian R. Kaiser and Georgi Pavlovski and Edward C.D. Pope and Hans Fangohr},
   doi = {10.1111/j.1365-2966.2005.08902.x},
   issn = {00358711},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Cooling flows,Galaxies: active,Galaxies: clusters: individual: Perseus,Galaxies: clusters: individual: Virgo,Instabilities},
   pages = {493-503},
   title = {The stability of buoyant bubbles in the atmospheres of galaxy clusters},
   volume = {359},
   year = {2005},
}
@article{Tanaka2021,
   abstract = {In spite of their importance as standard candles in cosmology and as major major sites of nucleosynthesis in the Universe, what kinds of progenitor systems lead to type Ia supernovae (SN) remains a subject of considerable debate in the literature. This is true even for the case of Tycho's SN exploded in 1572 although it has been deeply studied both observationally and theoretically. Analyzing X-ray data of Tycho's supernova remnant (SNR) obtained with Chandra in 2003, 2007, 2009, and 2015, we discover that the expansion before 2007 was substantially faster than radio measurements reported in the past decades and then rapidly decelerated during the last ~ 15 years. The result is well explained if the shock waves recently hit a wall of dense gas surrounding the SNR. Such a gas structure is in fact expected in the so-called single-degenerate scenario, in which the progenitor is a binary system consisting of a white dwarf and a stellar companion, whereas it is not generally predicted by a competing scenario, the double-degenerate scenario, which has a binary of two white dwarfs as the progenitor. Our result thus favors the former scenario. This work also demonstrates a novel technique to probe gas environments surrounding SNRs and thus disentangle the two progenitor scenarios for Type Ia SNe.},
   author = {Takaaki Tanaka and Tomoyuki Okuno and Hiroyuki Uchida and Hiroya Yamaguchi and Shiu-Hang Lee and Keiichi Maeda and Brian J. Williams},
   doi = {10.3847/2041-8213/abd6cf},
   issn = {2041-8213},
   issue = {1},
   journal = {The Astrophysical Journal},
   keywords = {1072,1667,1728,1822,238,847,circumstellar gas,interstellar medium,molecular clouds,supernova remnants,type ia supernovae,x-ray sources},
   pages = {L3},
   title = {Rapid Deceleration of Blast Waves Witnessed in Tycho’s Supernova Remnant},
   volume = {906},
   year = {2021},
}
@article{Kumar2020,
   abstract = {We present detailed photometric observations of the Galactic globular cluster NGC 7492 using the data obtained with two far-ultraviolet (FUV: 1300 - 1800 \AA) and three near-ultraviolet (NUV: 2000 - 3000 \AA) filters of Ultraviolet Imaging Telescope (UVIT) on-board the \textit\{AstroSat\} satellite. We confirmed the cluster membership of the extracted sources using GAIA data release 2 (Gaia DR2) proper motion data. We have used color-magnitude diagrams (CMDs) using UVIT and GAIA filters to separate out different evolutionary stages of the stars present in the cluster. We have identified a new extreme horizontal branch (EHB) star at the core of the cluster using UV and UV-optical CMDs. The estimated distance-modulus of the cluster is $16.95\pm0.05$ obtained by fitting BaSTI isochrones with cluster parameters, $[Fe/H] = -1.8$ dex and age $= 12.0$ Gyr on the V $-$ I vs V CMD. Interestingly, only the EHB star and blue horizontal branch stars (BHBs) among the UV-bright hot sources are detected in FUV filters of UVIT. We have derived the effective temperature of BHBs using color-temperature relation and spectral energy distributions (SEDs) of multi-band filters, which are in the range from 8,000 K to 10,500 K. We find a variation of He abundance of BHBs by fitting the BaSTI ZAHB. The range in the He abundance of the BHBs corresponding to the best fit isochrones is 0.247 to 0.350. We have estimated various physical parameters of the newly identified EHB star in the cluster using SED fit and post-HB evolutionary tracks. We have studied the radial distribution of all the sources of the cluster detected in UVIT. The sources detected in FUV filters extend beyond the half light radius (1.15$'$) of the cluster, whereas the sources detected in NUV filters extend beyond the tidal radius (9.2$'$) of the cluster.},
   author = {Ranjan Kumar and Ananta C. Pradhan and Abhisek Mohapatra and Ayush Moharana and Devendra K. Ojha and M. Parthasarathy and Jayant Murthy},
   issue = {December},
   keywords = {evolution,galaxy,globular clusters,hertzsprung-russell and colour-magnitude diagrams,hor-,individual,izontal branch,ngc 7492 - stars,stars,stars -,ultraviolet},
   pages = {1-16},
   title = {Ultraviolet Imaging Telescope (UVIT) observation of the Galactic Globular Cluster NGC 7492},
   volume = {16},
   url = {http://arxiv.org/abs/2012.13712},
   year = {2020},
}
@article{Ghosh2021,
   abstract = {We attempt to address the old problem of plane shear flows: the origin of turbulence and hence transport of angular momentum in accretion flows as well as laboratory flows, such as plane Couette flow. We undertake the problem by introducing an extra force in Orr-Sommerfeld and Squire equations along with the Coriolis force mimicking the local region of the accretion disk. For plane Couette flow, the Coriolis term drops. Subsequently we solve the equations with the WKB approximation method. We investigate the dispersion relation for the Keplerian flow and plane Couette flow for all possible combinations of wave vectors. Due to the very presence of extra force, we show that both flows are unstable for a certain range of wave vectors. However, the nature of instability between the flows is different. We also study the Argand diagrams of the perturbation eigenmodes. This helps us to compare the different timescales corresponding to the perturbations as well as accretion. We ultimately conclude with this formalism that fluid gets enough time to be unstable and hence plausibly turbulent particularly in the local regime of the Keplerian accretion disks. Repetition of the analysis throughout the disk explains the transport of angular momentum and matter along outward and inward directions, respectively.},
   author = {Subham Ghosh and Banibrata Mukhopadhyay},
   doi = {10.1103/PhysRevFluids.6.013903},
   issn = {2469990X},
   issue = {1},
   journal = {Physical Review Fluids},
   pages = {1-13},
   title = {Origin of hydrodynamic instability from noise: From laboratory flow to accretion disk},
   volume = {6},
   year = {2021},
}
@generic{Ghosh2020,
   abstract = {© 2020, CC BY-NC-ND. Over the last 5 years, UVIT has completed observations of more than 500 proposals with ∼ 800 unique pointings. In addition, regular planned monitoring observations have been made and from their analysis various key parameters related to in orbit performance of UVIT have been quantified. The sensitivities of the UV channels have remained steady indicating no effect of potential molecular contamination confirming the adequacy of all the protocols implemented for avoiding contamination. The quality of the PSF through the years confirms adequacy of thermal control measures. The early calibrations obtained during the Performance Verification (PV) phase have been further revised for more subtle effects. These include flat fields and detector distortions with greater precision. The operations of UVIT have also evolved through in orbit experience, e.g. tweaking of operational sequencing, protocol for recovery from bright object detection (BOD) shutdowns, parameters for BOD thresholds, etc. Finally, some effects of charged particle hits on electronics led to opimised strategy for regular resetting. The Near-UV channel was lost in one of such operations. All the above in-orbit experiences are presented here.},
   author = {S.K. Ghosh and P Joseph and A Kumar and J Postma and C.S. Stalin and A Subramaniam and S.N. Tandon and I.V. Barve and A. Devaraj and K. George and V. Girish and J.B. Hutchings and P.U. Kamath and S. Kathiravan and J.P. Lancelot and D. Leahy and P.K. Mahesh and R. Mohan and S. Nagabhushana and A.K. Pati and N. Kameswara Rao and K. Sankarasubramanian and P. Sreekumar and S. Sriram},
   issn = {23318422},
   issue = {0000},
   journal = {arXiv},
   keywords = {Instrumentation: Astronomical imaging,Space vehicles: AstroSat,Telescopes: UVIT},
   pages = {1-11},
   title = {In orbit performance of UVIT over the 5 years},
   year = {2020},
}
@article{Boccardi2021,
   abstract = {Aims. The collimation of relativistic jets in galaxies is a poorly understood process. Detailed radio studies of the jet collimation region have been performed so far in few individual objects, providing important constraints for jet formation models. However, the extent of the collimation zone as well as the nature of the external medium possibly confining the jet are still debated. Methods. In this article we present a multi-frequency and multi-scale analysis of the radio galaxy NGC 315, including the use of mm-VLBI data up to 86 GHz, aimed at revealing the evolution of the jet collimation profile. We then consider results from the literature to compare the jet expansion profile in a sample of 27 low-redshift sources, mainly comprising radio galaxies and BL Lacs, classified based on the accretion properties as low-excitation (LEG) and high-excitation (HEG) galaxies. Results.The jet collimation in NGC 315 is completed on sub-parsec scales. A transition from a parabolic to conical jet shape is detected at $z_\{t\}=0.58\pm0.28$ parsecs or $\{\sim\}5\times 10^3$ Schwarzschild radii ($R_\{S\}$) from the central engine, a distance which is much smaller than the Bondi radius, $r_\{B\}\{\sim\}92$ $\rm pc$, estimated based on X-ray data. The jet in this and in few other LEGs in our sample may be initially confined by a thick disk extending out to $\{\sim\}10^3$-$10^4$ $R_\{S\}$. A comparison between the mass-scaled jet expansion profiles of all sources indicates that jets in HEGs are surrounded by thicker disk-launched sheaths and collimate on larger scales with respect to jets in LEGs. These results suggest that disk winds play an important role in the jet collimation mechanism, particularly in high-luminosity sources. The impact of winds for the origin of the FRI/FRII dichotomy in radio galaxies is also discussed.},
   author = {B Boccardi and M Perucho and C Casadio and P Grandi and D Macconi and E Torresi and S Pellegrini and T P Krichbaum and M. Kadler and G. Giovannini and V. Karamanavis and L. Ricci and E. Madika and U. Bach and E. Ros and M. Giroletti and J.A. Zensus},
   doi = {10.1051/0004-6361/202039612},
   issn = {0004-6361},
   journal = {Astronomy & Astrophysics},
   keywords = {active,high angular resolution,jets},
   title = {Jet collimation in NGC 315 and other nearby AGN},
   year = {2021},
}
@article{Henney2021,
   abstract = {We carry out a comprehensive kinematic and morphological study of the asymmetrical planetary nebula: NGC 6210, known as the Turtle. The nebula’s spectacularly chaotic appearance has led to proposals that it was shaped by mass transfer in a triple star system. We study the three-dimensional structure and kinematics of its shells, lobes, knots, and haloes by combining radial velocity mapping from multiple long-slit spectra with proper motion measurements from multi-epoch imaging. We find that the nebula has five distinct ejection axes. The first is the axis of the bipolar, wind-blown inner shell, while the second is the axis of the lop-sided, elliptical, fainter, but more massive intermediate shell. A further two axes are bipolar flows that form the point symmetric, high-ionization outer lobes, all with inclinations close to the plane of the sky. The final axis, which is inclined close to the line of sight, traces collimated outflows of low-ionization knots. We detect major changes in outflow directions during the planetary nebula phase, starting at or before the initial ionization of the nebula 3500 yr ago. Most notably, the majority of redshifted low-ionization knots have kinematic ages greater than 2000 yr, whereas the majority of blueshifted knots have ages younger than 2000 yr. Such a sudden and permanent 180° flip in the ejection axis at a relatively late stage in the nebular evolution is a challenge to models of planetary nebula formation and shaping.},
   author = {William J Henney and J A López and Ma T García-Díaz and M G Richer},
   doi = {10.1093/mnras/staa4014},
   issn = {0035-8711},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {agb and post-agb,imaging spectroscopy,individual,jets,mass-loss,ngc 6210,planetary nebulae,stars,techniques},
   pages = {1070-1094},
   title = {The five axes of the Turtle: symmetry and asymmetry in NGC 6210},
   volume = {502},
   year = {2021},
}
@article{Zhang2021,
   abstract = {Relativistic jets from supermassive black holes are among the most powerful and luminous astrophysical systems in Universe. We propose that the open magnetic field lines through the black hole, which drive a strongly magnetized jet, may have their polarity reversing over time scales related to the growth of the magnetorotational dynamo in the disc, resulting in dissipative structures in the jet characterized by reversing toroidal field polarities, referred to as ‘stripes’. The magnetic reconnection between the stripes dissipates the magnetic energy and powers jet acceleration. The striped jet model can explain the jet acceleration, large-scale jet emission, and blazar emission signatures consistently in a unified physical picture. Specifically, we find that the jet accelerates to the bulk Lorentz factor Γ ≳ 10 within 1-parsec distance from the central engine. The acceleration slows down but continues at larger distances, with intrinsic acceleration rate $\dot\{\Gamma \}/\Gamma$ between $0.0005$ and $0.005~\rm \{yr^\{-1\}\}$ at tens of parsecs, which is in very good agreement with recent radio observations. Magnetic reconnection continuously accelerates non-thermal particles over large distances from the central engine, resulting in the core-shift effect and overall flat-to-inverted synchrotron spectrum. The large-scale spectral luminosity peak νpeak is antiproportional to the location of the peak of the dissipation, which is set by the minimal stripe width lmin. The blazar zone is approximately at the same location. At this distance, the jet is moderately magnetized, with the comoving magnetic field strength and dissipation power consistent with typical leptonic blazar model parameters.},
   author = {Haocheng Zhang and Dimitrios Giannios},
   doi = {10.1093/mnras/stab008},
   issn = {0035-8711},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {galaxies,jets,magnetic reconnection,non-thermal,radiation mechanisms,relativistic processes},
   pages = {1145-1157},
   title = {Radiation signatures from striped blazar jet},
   volume = {502},
   year = {2021},
}
@article{Moravec2020,
   abstract = {Creating a website to promote one's scientific work has become commonplace in many scientific disciplines. A plethora of options exist for framework to generate your website content, hosting it, and registering a domain name. The goal of this document is to provide early career scientists (1) an overview of the current options for creating a website to promote their professional persona, and (2) general advice concerning website written content and one's web presence. To get a sense of how other scientists created their websites, I created a survey asking colleagues about the services they used to create their websites and advice they have for someone creating a website. I received 54 responses from 53 astronomers and one computer scientist of which 23 were in an academic position beyond postdoc (faculty, scientist, etc.), 1 was an individual research fellow, 4 were in their third postdoc, 4 were in their second postdoc, 16 were in their first postdoc, and 6 were graduate students. I report the results of this survey here.},
   author = {Emily Moravec},
   doi = {10.3847/25c2cfeb.53f6dcad},
   title = {A Resource for Creating a Website to Promote Your Scientific Work},
   url = {http://arxiv.org/abs/2012.08553%0Ahttp://dx.doi.org/10.3847/25c2cfeb.53f6dcad},
   year = {2020},
}
@article{Inoue2015,
   abstract = {We examine the linear stability and nonlinear growth of the thermal instability in isobarically contracting background gas with various metallicities and far-UV (FUV) field strengths. Such a background medium can be expected for protogalactic clouds and shocked gas with metallicity Z/Z⊙ > 10-4. When the H2 cooling is suppressed by FUV fields (G0 > 10-3) or the metallicity is high enough (Z/Z⊙ > 10-3), the interstellar medium (ISM) is thermally unstable in the temperature range 100-7000 K owing to the cooling by C II and O I fine-structure lines. In this case, a bi-phasic medium with a bimodal density probability distribution is formed as a consequence of the thermal instability. The characteristic scales of the thermal instability become smaller with increasing metallicity. Comparisons of the nonlinear simulations with different resolution indicates that the maximum scale of the thermal instability should be resolved with more than 60 cells to follow runaway cooling driven by the thermal instability. Under sufficiently weak FUV fields and with low metallicity, the density range of the thermal instability shrinks owing to the dominance of H2 cooling. As the FUV intensity is reduced, the bi-phasic structure becomes less remarkable and eventually disappears. Our basic results suggest that, in early galaxies, (i) fragmentation by the nonlinear growth of thermal instability could determine the mass spectrum of star clusters for Z/Z⊙ ≲ 0.04, and (ii) a thermally bistable turbulent ISM like our galaxy becomes ubiquitous for Z/Z⊙ ≳ 0.04, although the threshold metallicity depends on conditions such as thermal pressure, FUV strength, and redshift.},
   author = {Tsuyoshi Inoue and Kazuyuki Omukai},
   doi = {10.1088/0004-637X/805/1/73},
   issn = {15384357},
   issue = {1},
   journal = {Astrophysical Journal},
   keywords = {galaxies: formation,instabilities,shock waves,stars: formation},
   pages = {73},
   publisher = {IOP Publishing},
   title = {Thermal Instability and Multi-Phase Interstellar Medium in the First Galaxies},
   volume = {805},
   url = {http://dx.doi.org/10.1088/0004-637X/805/1/73},
   year = {2015},
}
@article{Prasad2015,
   abstract = {Using high-resolution 3D and 2D (axisymmetric) hydrodynamic simulations in spherical geometry, we study the evolution of cool cluster cores heated by feedback-driven bipolar active galactic nuclei (AGNs) jets. Condensation of cold gas, and the consequent enhanced accretion, is required for AGN feedback to balance radiative cooling with reasonable efficiencies, and to match the observed cool core properties. A feedback efficiency (mechanical luminosity ≈ EMacc c2 where M acc is the mass accretion rate at 1 kpc) as small as 610-5 is sufficient to reduce the cooling/accretion rate by ∼ 10 compared to a pure cooling flow in clusters (with M200≲7x1014 M⊙). This value is much smaller compared to the ones considered earlier, and is consistent with the jet efficiency and the fact that only a small fraction of gas at 1 kpc is accreted onto the supermassive black hole (SMBH). The feedback efficiency in earlier works was so high that the cluster core reached equilibrium in a hot state without much precipitation, unlike what is observed in cool-core clusters. We find hysteresis cycles in all our simulations with cold mode feedback: condensation of cold gas when the ratio of the cooling-time to the free-fall time (tcool tff) is ≲10 leads to a sudden enhancement in the accretion rate; a large accretion rate causes strong jets and overheating of the hot intracluster medium such that tcool tff>10; further condensation of cold gas is suppressed and the accretion rate falls, leading to slow cooling of the core and condensation of cold gas, restarting the cycle. Therefore, there is a spread in core properties, such as the jet power, accretion rate, for the same value of core entropy or tcool tff. A smaller number of cycles is observed for higher efficiencies and for lower mass halos because the core is overheated to a longer cooling time. The 3D simulations show the formation of a few-kpc scale, rotationally supported, massive (∼1011M⊙) cold gas torus. Since the torus gas is not accreted onto the SMBH, it is largely decoupled from the feedback cycle. The radially dominant cold gas (T <5104K|vr|>vf) consists of fast cold gas uplifted by AGN jets and freely infalling cold gas condensing out of the core. The radially dominant cold gas extends out to 25 kpc for the fiducial run (halo mass 7x1014 M⊙ and feedback efficiency 6 10-5), with the average mass inflow rate dominating the outflow rate by a factor of≈2. We compare our simulation results with recent observations.},
   author = {Deovrat Prasad and Prateek Sharma and Arif Babul},
   doi = {10.1088/0004-637X/811/2/108},
   issn = {15384357},
   issue = {2},
   journal = {Astrophysical Journal},
   keywords = {clusters,galaxies,galaxies: clusters: intracluster medium,galaxies: halos,galaxies: jets,halos,intracluster medium,jets},
   pages = {108},
   publisher = {IOP Publishing},
   title = {COOL CORE CYCLES: COLD GAS and AGN JET FEEDBACK in CLUSTER CORES},
   volume = {811},
   url = {http://dx.doi.org/10.1088/0004-637X/811/2/108},
   year = {2015},
}
@article{Tang2017,
   abstract = {We consider the evolution of an outburst in a uniform medium under spherical symmetry, having in mind active galactic nucleus feedback in the intracluster medium. For a given density and pressure of the medium, the spatial structure and energy partition at a given time tage (since the onset of the outburst) are fully determined by the total injected energy Einj and the duration tb of the outburst. We are particularly interested in the late phase evolution when the strong shock transforms into a sound wave. We studied the energy partition during such transition with different combinations of Einj and tb. For an instantaneous outburst with tb → 0, which corresponds to the extension of classic Sedov-Taylor solution with counter-pressure, the fraction of energy that can be carried away by sound waves is ≲12 per cent of Einj. As tb increases, the solution approaches the 'slow piston' limit, with the fraction of energy in sound waves approaching zero. We then repeat the simulations using radial density and temperature profiles measured in Perseus and M87/Virgo clusters. We find that the results with a uniform medium broadly reproduce an outburst in more realistic conditions once proper scaling is applied. We also develop techniques to map intrinsic properties of an outburst (Einj, tb and tage) to the observables like the Mach number of the shock and radii of the shock and ejecta. For the Perseus cluster and M87, the estimated (Einj, tb and tage) agree with numerical simulations tailored for these objects with 20-30 per cent accuracy.},
   author = {Xiaping Tang and Eugene Churazov},
   doi = {10.1093/mnras/stx590},
   issn = {13652966},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: active,Galaxies: clusters: individual: M87 and Perseus cl,Galaxies: clusters: intracluster medium,Shock waves,X-rays: galaxies: clusters},
   pages = {3516-3532},
   title = {Sound wave generation by a spherically symmetric outburst and AGN feedback in galaxy clusters},
   volume = {468},
   year = {2017},
}
@article{Fabian2017,
   abstract = {The level of random motions in the intracluster gas lying between 20 and 60 kpc radius in the core of the Perseus cluster has been measured by the Hitomi Soft X-ray Spectrometer at 164 +/- 10 km/s. The maximum energy density in turbulent motions on that scale is therefore low. If dissipated as heat the turbulent energy will be radiated away in less than 80 Myr and cannot spread across the core. A higher velocity is needed to prevent a cooling collapse. Gravity waves are shown to travel too slowly in a radial direction. Here we investigate propagation of energy by sound waves. The energy travels at about 1000 km/s and can cross the core in a cooling time. We show that the displacement velocity amplitude of the gas required to carry the power is consistent with the Hitomi result and that the inferred density and temperature variations are consistent with Chandra observations.},
   author = {A. C. Fabian and S. A. Walker and H. R. Russell and C. Pinto and J. S. Sanders and C. S. Reynolds},
   doi = {10.1093/mnrasl/slw170},
   issn = {1745-3925},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society: Letters},
   keywords = {clusters,galaxies,x-rays},
   pages = {L1-L5},
   title = {Do sound waves transport the AGN energy in the Perseus cluster?},
   volume = {464},
   year = {2017},
}
@article{Jennings2020,
   abstract = {Thermal instability (TI) plays a crucial role in the formation of multiphase structures and their dynamics in the Interstellar Medium (ISM) and is a leading theory for cold cloud creation in various astrophysical environments. In this paper we investigate thermal instability under the influence of various initial conditions and physical processes. We experiment with Gaussian random field (GRF) density perturbations of different initial power spectra. We also enroll thermal conduction and physical viscosity in isotropic hydrodynamic and anisotropic magnetohydrodynamic (MHD) simulations. We find that the initial GRF spectral index $\alpha$ has a dramatic impact on the pure hydrodynamic development of thermal instability, influencing the size, number and motions of clouds. Cloud fragmentation happens due to two mechanisms: tearing and contraction rebound. In the runs with isotropic conduction and viscosity, the structures and dynamics of the clouds are dominated by evaporation and condensation flows in the non-linear regime, and the flow speed is regulated by viscosity. Cloud disruptions happen as a result of the Darrieus--Landau instability (DLI). Although at very late times, all individual clouds merge into one cold structure in all hydrodynamic runs. In the MHD case, the cloud structure is determined by both the initial perturbations and the initial magnetic field strength. In high $\beta$ runs, anisotropic conduction causes dense filaments to align with the local magnetic fields and the field direction can become reoriented. Strong magnetic fields suppress cross-field contraction and cold filaments can form along or perpendicular to the initial fields.},
   author = {R. Michael Jennings and Yuan Li},
   issue = {December},
   keywords = {clouds,instabilities,ism,mhd,plasmas},
   pages = {1-15},
   title = {Thermal Instability and Multiphase Gas in the Simulated Interstellar Medium with Conduction, Viscosity and Magnetic Fields},
   volume = {15},
   url = {http://arxiv.org/abs/2012.05252},
   year = {2020},
}
@generic{,
   abstract = {Bernard convection pg 177},
   title = {Advances in Chemical Physics, vol 26},
}
@article{Koschmieder1974,
   abstract = {The heat transfer through a shallow, horizontal, circular fluid layer, heated uniformly from below and cooled uniformly from above, has been measured. The lid of the silicone oil layer was a sapphire crystal which permitted visual observation of the flow during the heat-transfer measurements. A pattern of circular concentric rolls formed at the critical Rayleigh number. This pattern persisted to about 6Rc, to be replaced by an irregular pattern at high R and an unsteady irregular pattern at very high Rayleigh number. The heat flux measurements confirmed a theoretical prediction of Schlüter, Lortz and Busse concerning the initial slope of the heat-transfer curve after onset of convection. The measurements seem also to confirm recent numerical studies of Plows regarding the amount of heat transferred by convection at moderately high supercritical Rayleigh numbers. At high supercritical Rayleigh numbers the measurements did not reproduce any of the slope changes in the heat-transfer curve which have been observed by other investigators. © 1974. Bernard convection},
   author = {E. L. Koschmieder and S. G. Pallas},
   doi = {10.1016/0017-9310(74)90181-1},
   issn = {00179310},
   issue = {9},
   journal = {International Journal of Heat and Mass Transfer},
   pages = {991-1002},
   title = {Heat transfer through a shallow, horizontal convecting fluid layer},
   volume = {17},
   year = {1974},
}
@article{Lee2020,
   abstract = {We investigate the impact of ram pressure stripping due to the intracluster medium (ICM) on star-forming disk galaxies with a multi-phase interstellar medium (ISM) maintained by strong stellar feedback. We carry out radiation-hydrodynamics simulations of an isolated disk galaxy embedded in a 10^11 Msun dark matter halo with various ICM winds mimicking the cluster outskirts (moderate) and the central environment (strong). We find that both star formation quenching and triggering occur in ram pressure-stripped galaxies, depending on the strength of the winds. HI and H$_2$ in the outer galactic disk are significantly stripped in the presence of the moderate winds, whereas turbulent pressure provides support against ram pressure in the central region where star formation is active. Moderate ICM winds facilitate gas collapsing, increasing the total star formation rates by ~40% when the wind is oriented face-on or ~80% when it is edge-on. In contrast, strong winds rapidly blow away neutral and molecular hydrogen gas from the galaxy, suppressing the star formation by a factor of two within ~200 Myr. Dense gas clumps with N_H > 10 Msun pc^-2 are easily identified in extraplanar regions, but no significant young stellar populations are found in such clumps. In our attempts to enhance radiative cooling by adopting a colder ICM of T=10^6K, only a few additional stars are formed in the tail region, even if the amount of newly cooled gas increases by an order of magnitude.},
   author = {Jaehyun Lee and Taysun Kimm and Harley Katz and Joakim Rosdahl and Julien Devriendt and Adrianne Slyz},
   doi = {10.3847/1538-4357/abc3b8},
   issn = {1538-4357},
   issue = {1},
   journal = {The Astrophysical Journal},
   keywords = {Galaxies},
   pages = {31},
   publisher = {IOP Publishing},
   title = {Dual Effects of Ram Pressure on Star Formation in Multi-phase Disk Galaxies with Strong Stellar Feedback},
   volume = {905},
   url = {http://arxiv.org/abs/2010.11028},
   year = {2020},
}
@article{,
   abstract = {Jellyfish galaxies have long tails of gas that is stripped from the disk by ram pressure due to the motion of galaxies in the intracluster medium in galaxy clusters. Here, we present the magnetic field strength and orientation within the disk and the (90-kpc-long) Hα-emitting tail of the jellyfish galaxy JO206. The tail has a large-scale magnetic field (>4.1 μG), a steep radio spectral index (α ≈ −2.0), indicating an ageing of the electrons propagating away from the star-forming regions, and extremely high fractional polarization (>50 %), indicating low turbulent motions. The magnetic field vectors are aligned with (parallel to) the direction of the ionized-gas tail and stripping direction. High-resolution simulations of a large, cold gas cloud that is exposed to a hot, magnetized turbulent wind show that the fractional polarization and ordered magnetic field can be explained by accretion of draped magnetized plasma from the hot wind that condenses onto the external layers of the tail, where it is adiabatically compressed and sheared. The ordered magnetic field, preventing heat and momentum exchange, may be a key factor in allowing in situ star formation in the tail.},
   author = {Ancla Müller and Bianca Maria Poggianti and Christoph Pfrommer and Björn Adebahr and Paolo Serra and Alessandro Ignesti and Martin Sparre and Myriam Gitti and Ralf Jürgen Dettmar and Benedetta Vulcani and Alessia Moretti},
   doi = {10.1038/s41550-020-01234-7},
   issn = {23973366},
   journal = {Nature Astronomy},
   title = {Highly ordered magnetic fields in the tail of the jellyfish galaxy JO206},
   year = {2020},
}
@article{Drake2020,
   abstract = {Transport equations for electron thermal energy in the high βe intracluster medium (ICM) are developed that include scattering from both classical collisions and self-generated whistler waves. The calculation employs an expansion of the kinetic electron equation along the ambient magnetic field in the limit of strong scattering and assumes whistler waves with low phase speeds Vw ∼ vte/βe ≪ vte dominate the turbulent spectrum, with vte the electron thermal speed and βe ≫ 1 the ratio of electron thermal to magnetic pressure. We find: (1) temperature-gradient-driven whistlers dominate classical scattering when Lc > L/βe, with Lc the classical electron mean-free-path and L the electron temperature scale length, and (2) in the whistler dominated regime the electron thermal flux is controlled by both advection at Vw and a comparable diffusive term. The findings suggest whistlers limit electron heat flux over large regions of the ICM, including locations unstable to isobaric condensation. Consequences include: (1) the Field length decreases, extending the domain of thermal instability to smaller length-scales, (2) the heat flux temperature dependence changes from Te7/2/L to VwnTe ∼ Te1/2, (3) the magneto-thermal and heat-flux driven buoyancy instabilities are impaired or completely inhibited, and (4) sound waves in the ICM propagate greater distances, as inferred from observations. This description of thermal transport can be used in macroscale ICM models.},
   author = {J. F. Drake and C. Pfrommer and C. S. Reynolds and M. Ruszkowski and M. Swisdak and A. Einarsson and A. B. Hassam and G. T. Roberg-Clark},
   issue = {Icm},
   journal = {arXiv},
   keywords = {Conduction,Galaxies: clusters: intracluster medium,Methods: numerical,Plasmas,Turbulence},
   title = {Whistler-regulated MHD: Transport equations for electron thermal conduction in the high β intracluster medium of galaxy clusters},
   year = {2020},
}
@article{Choudhury2019,
   abstract = {We perform a suite of simulations with realistic gravity and thermal balance in shells to quantify the role of the ratio of cooling time to the free-fall time (tcool/tff) and the amplitude of density perturbations (δρ/ρ) in the production of multiphase gas in the circumgalactic medium (CGM). Previous idealized simulations, focusing on small amplitude perturbations in the intracluster medium (ICM), found that cold gas can condense out of the hot ICM in global thermal balance when the background tcool/tff ≲ 10. Recent observations suggest the presence of cold gas even when the background profiles have somewhat large values of tcool/tff. This partly motivates a better understanding of additional factors such as large density perturbations that can enhance the propensity for cooling and condensation even when the background tcool/tff is high. Such large density contrasts can be seeded by galaxy wakes or dense cosmological filaments. From our simulations, we introduce a condensation curve in the (δρ/ρ) – min(tcool/tff) space, which defines the threshold for condensation of multiphase gas in the CGM. We show that this condensation curve corresponds to (tcool/tff)blob ≲ 10 applied to the overdense blob instead of the background for which tcool/tff can be higher. We also study the modification in the condensation curve by varying entropy stratification. Steeper (positive) entropy gradients shift the condensation curve to higher amplitudes of perturbations (i.e. make condensation difficult). A constant entropy core, applicable to the CGM in smaller haloes, shows condensation over a larger range of radii as compared to the steeper entropy profiles in the ICM.},
   author = {Prakriti Pal Choudhury and Prateek Sharma and Eliot Quataert},
   doi = {10.1093/mnras/stz1857},
   issn = {13652966},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: clusters: intracluster medium,Galaxies: haloes},
   pages = {3195-3210},
   publisher = {Oxford University Press},
   title = {Multiphase gas in the circumgalactic medium: Relative role of Tcool/TFF and density fluctuations},
   volume = {488},
   year = {2019},
}
@article{Mccourt2012,
   abstract = {We study the interplay among cooling, heating, conduction and magnetic fields in gravitationally stratified plasmas using simplified, plane-parallel numerical simulations. Since the physical heating mechanism remains uncertain in massive haloes such as groups or clusters, we adopt a simple, phenomenological prescription which enforces global thermal equilibrium and prevents a cooling flow. The plasma remains susceptible to local thermal instability, however, and cooling drives an inward flow of material. For physically plausible heating mechanisms in clusters, the thermal stability of the plasma is independent of its convective stability. We find that the ratio of the cooling time-scale to the dynamical time-scale t cool/t ff controls the non-linear evolution and saturation of the thermal instability: when t cool/t ff≲ 1, the plasma develops extended multiphase structure, whereas when t cool/t ff≳ 1 it does not. (In a companion paper, we show that the criterion for thermal instability in a more realistic, spherical potential is somewhat less stringent, t cool/t ff≲ 10.) When thermal conduction is anisotropic with respect to the magnetic field, the criterion for multiphase gas is essentially independent of the thermal conductivity of the plasma. Our criterion for local thermal instability to produce multiphase structure is an extension of the cold versus hot accretion modes in galaxy formation that applies at all radii in hot haloes, not just to the virial shock. We show that this criterion is consistent with data on multiphase gas in galaxy groups and clusters; in addition, when t cool/t ff≳ 1, the net cooling rate to low temperatures and the mass flux to small radii are suppressed enough relative to models without heating to be qualitatively consistent with star formation rates and X-ray line emission in groups and clusters. © 2011 The Authors Monthly Notices of the Royal Astronomical Society © 2011 RAS.},
   author = {Michael Mccourt and Prateek Sharma and Eliot Quataert and Ian J. Parrish},
   doi = {10.1111/j.1365-2966.2011.19972.x},
   issn = {00358711},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: clusters: intracluster medium,Galaxies: evolution,Galaxies: haloes},
   pages = {3319-3337},
   title = {Thermal instability in gravitationally stratified plasmas: Implications for multiphase structure in clusters and galaxy haloes},
   volume = {419},
   year = {2012},
}
@article{Choudhury2016,
   abstract = {We perform global linear stability analysis and idealized numerical simulations in globalthermal balance to understand the condensation of cold gas from hot/virial atmospheres(coronae), in particular the intraclustermedium (ICM).We pay particular attention to geometry(e.g. spherical versus plane-parallel) and the nature of the gravitational potential. Global linearanalysis gives a similar value for the fastest growing thermal instability modes in spherical andCartesian geometries. Simulations and observations suggest that cooling in haloes criticallydepends on the ratio of the cooling time to the free-fall time (tcool/tff). Extended cold gascondenses out of the ICM only if this ratio is smaller than a threshold value close to 10.Previous works highlighted the difference between the nature of cold gas condensation inspherical and plane-parallel atmospheres; namely, cold gas condensation appeared easier inspherical atmospheres. This apparent difference due to geometry arises because the previousplane-parallel simulations focused on in situ condensation of multiphase gas but sphericalsimulations studied condensation anywhere in the box. Unlike previous claims, our non-linearsimulations show that there are only minor differences in cold gas condensation, either in situor anywhere, for different geometries. The amount of cold gas depends on the shape of tcool/tff;gas has more time to condense if gravitational acceleration decreases towards the centre. Inour idealized plane-parallel simulations with heating balancing cooling in each layer, therecan be significant mass/energy/momentum transfer across layers that can trigger condensationand drive tcool/tff far beyond the critical value close to 10.},
   author = {Prakriti Pal Choudhury and Prateek Sharma},
   doi = {10.1093/mnras/stw152},
   issn = {13652966},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Clusters,Formation - galaxies,Haloes,Instabilities - methods,Intracluster medium - galaxies,Numerical - galaxies},
   pages = {2554-2568},
   title = {Cold gas in cluster cores: Global stability analysis and non-linear simulations of thermal instability},
   volume = {457},
   year = {2016},
}
@article{Aung2020,
   abstract = {Recent advances in simulations and observations of galaxy clusters suggest that there exists a physical outer boundary of massive cluster-size dark matter haloes. In this work, we investigate the locations of the outer boundaries of dark matter and gas around cluster-size dark matter haloes, by analyzing a sample of 65 massive dark matter halos extracted from the Omega500 zoom-in hydrodynamical cosmological simulations. We show that the location of accretion shock is offset from that of the dark matter splashback radius, contrary to the prediction of the self-similar models. The accretion shock radius is larger than all definitions of the splashback radius in the literature by 20-100%. The accretion shock radius defined using the steepest drop in the entropy pressure profiles is approximately 2 times larger than the splashback radius defined by the steepest slope in the dark matter density profile, and it is ~1.2 times larger than the edge of the dark matter phase-space structure. We discuss implications of our results for multi-wavelength studies of galaxy clusters.},
   author = {Han Aung and Daisuke Nagai and Erwin T Lau},
   issue = {December},
   keywords = {clusters,cosmology,dark matter,galaxies,general,groups,large-scale structure of universe,methods,numerical,theory},
   pages = {1-7},
   title = {Shock and Splash: Gas and Dark Matter Halo Boundaries around LambdaCDM Galaxy Clusters},
   volume = {7},
   url = {http://arxiv.org/abs/2012.00977},
   year = {2020},
}
@article{,
   abstract = {Context: Main-sequence late-type stars with masses less than $0.35 M_\odot$ are fully convective. Aims: To study convection, differential rotation, and dynamos as functions of rotation in fully convective stars. Methods: Three-dimensional hydrodynamic and magnetohydrodynamic numerical simulations in a star-in-a-box model, where a spherical star is immersed inside of a Cartesian cube, are used. The model corresponds to a $0.2M_\odot$ main-sequence M5 dwarf. A range of rotation periods ($P_\{\rm rot\}$) between 4.3 and 430 days is explored. Results: The slowly rotating model with $P_\{\rm rot\}=430$ days produces anti-solar differential rotation with a slow equator and fast poles, along with predominantly axisymmetric quasi-steady large-scale magnetic fields. For intermediate rotation ($P_\{\rm rot\}=144$ and $43$ days) the differential rotation is solar-like (fast equator, slow poles) and the large-scale magnetic fields are mostly axisymmetric and either quasi-stationary or cyclic. The latter occurs in a similar parameter regime as in other numerical studies in spherical shells, and the cycle period is similar to observed cycles in fully convective stars with comparable $P_\{\rm rot\}$. In the rapid rotation regime the differential rotation is weak and the large-scale magnetic fields are increasingly non-axisymmetric with a dominating $m=1$ mode. This large-scale non-axisymmetric field also exhibits azimuthal dynamo waves. Conclusions: The results of the star-in-a-box models agree with simulations of partially convective late-type stars in spherical shells in that the transitions in differential rotation and dynamo regimes occur at similar rotational regimes in terms of the Coriolis (inverse Rossby) number. This similarity between partially and fully convective stars suggests that the processes generating differential rotation and large-scale magnetism are insensitive to the geometry of the star.},
   author = {Petri J. Käpylä},
   keywords = {Stars},
   pages = {1-15},
   title = {Star-in-a-box simulations of fully convective stars},
   url = {http://arxiv.org/abs/2012.01259},
   year = {2020},
}
@article{Contigiani2020,
   abstract = {The outskirts of accreting dark matter haloes exhibit a sudden drop in density delimiting their multi-stream region. Due to the dynamics of accretion, the location of this physically motivated edge strongly correlates with the halo growth rate. Using hydrodynamical zoom-in simulations of high-mass clusters, we explore this definition in realistic simulations and find an explicit connection between this feature in the dark matter and galaxy profiles. We also show that the depth of the splashback feature correlates well with the direction of filaments and, surprisingly, the orientation of the brightest cluster galaxy. Our findings suggest that galaxy profiles and weak-lensing masses can define an observationally viable mass-size scaling relation for galaxy clusters, which can be used to extract cosmological information.},
   author = {O Contigiani and Y M Bahé and H Hoekstra},
   issue = {December},
   keywords = {clusters,galaxies,general,large-scale structure of universe,methods,numerical},
   pages = {1-9},
   title = {The mass-size relation of galaxy clusters},
   volume = {9},
   url = {http://arxiv.org/abs/2012.01336},
   year = {2020},
}
@article{Yao2020,
   abstract = {In a previous work, we have proposed a sub-grid model of active galactic nucleus (AGN) feedback by taking into account the state-of-the-art AGN physics, and used that model to study the effect of AGN feedback on the evolution of an isolated elliptical galaxy by performing two dimensional high-resolution (i.e., the Bondi radius is well resolved) simulations. In that work, typical values of model parameters were adopted. In the present work, we extend that study by exploring the effects of uncertainties of parameter values. Such a study is also useful for us to understand the respective roles of various components of the model. These parameters include the mass flux and velocity of AGN wind and radiative efficiency in both the hot and cold feedback modes, and the initial black hole (BH) mass. We find that the velocity of AGN wind in the hot mode is the most important quantity to control the typical accretion rate and luminosity of AGN, and the mass growth of the BH. The effect of the wind on star formation is less sensitive. Within the limited parameter range explored in the current work, a stronger AGN wind suppresses star formation within ~100 pc but enhances star formation beyond this radius, while the star formation integrated over the evolution time and the whole galaxy roughly remain unchanged. AGN radiation suppresses the BH accretion in a mild way, but dust is not considered here. Finally, a smaller initial BH mass results in a more violent evolution of the BH accretion rate. The corresponding AGN spends more time in the high-luminosity state and the percentage of BH mass growth is higher. Our results indicate the robustness of AGN feedback in keeping the galaxy quenched.},
   author = {Zhiyuan Yao and Feng Yuan and Jeremiah P Ostriker},
   issue = {December},
   keywords = {accretion,accretion disks,active,black hole physics,evolution,galaxies,nuclei},
   pages = {1-14},
   title = {Active Galactic Nucleus Feedback in an Elliptical Galaxy with the Most Updated AGN Physics: Parameter Explorations},
   volume = {14},
   url = {http://arxiv.org/abs/2011.15024},
   year = {2020},
}
@article{Agostini2020,
   abstract = {For most of their existence, stars are fuelled by the fusion of hydrogen into helium. Fusion proceeds via two processes that are well understood theoretically: the proton–proton (pp) chain and the carbon–nitrogen–oxygen (CNO) cycle1,2. Neutrinos that are emitted along such fusion processes in the solar core are the only direct probe of the deep interior of the Sun. A complete spectroscopic study of neutrinos from the pp chain, which produces about 99 per cent of the solar energy, has been performed previously3; however, there has been no reported experimental evidence of the CNO cycle. Here we report the direct observation, with a high statistical significance, of neutrinos produced in the CNO cycle in the Sun. This experimental evidence was obtained using the highly radiopure, large-volume, liquid-scintillator detector of Borexino, an experiment located at the underground Laboratori Nazionali del Gran Sasso in Italy. The main experimental challenge was to identify the excess signal—only a few counts per day above the background per 100 tonnes of target—that is attributed to interactions of the CNO neutrinos. Advances in the thermal stabilization of the detector over the last five years enabled us to develop a method to constrain the rate of bismuth-210 contaminating the scintillator. In the CNO cycle, the fusion of hydrogen is catalysed by carbon, nitrogen and oxygen, and so its rate—as well as the flux of emitted CNO neutrinos—depends directly on the abundance of these elements in the solar core. This result therefore paves the way towards a direct measurement of the solar metallicity using CNO neutrinos. Our findings quantify the relative contribution of CNO fusion in the Sun to be of the order of 1 per cent; however, in massive stars, this is the dominant process of energy production. This work provides experimental evidence of the primary mechanism for the stellar conversion of hydrogen into helium in the Universe.},
   author = {M. Agostini and K. Altenmüller and S. Appel and V. Atroshchenko and Z. Bagdasarian and D. Basilico and G. Bellini and J. Benziger and R. Biondi and D. Bravo and B. Caccianiga and F. Calaprice and A. Caminata and P. Cavalcante and A. Chepurnov and D. D’Angelo and S. Davini and A. Derbin and A. Di Giacinto and V. Di Marcello and X. F. Ding and A. Di Ludovico and L. Di Noto and I. Drachnev and A. Formozov and D. Franco and C. Galbiati and C. Ghiano and M. Giammarchi and A. Goretti and A. S. Göttel and M. Gromov and D. Guffanti and Aldo Ianni and Andrea Ianni and A. Jany and D. Jeschke and V. Kobychev and G. Korga and S. Kumaran and M. Laubenstein and E. Litvinovich and P. Lombardi and I. Lomskaya and L. Ludhova and G. Lukyanchenko and L. Lukyanchenko and I. Machulin and J. Martyn and E. Meroni and M. Meyer and L. Miramonti and M. Misiaszek and V. Muratova and B. Neumair and M. Nieslony and R. Nugmanov and L. Oberauer and V. Orekhov and F. Ortica and M. Pallavicini and L. Papp and L. Pelicci and Penek and L. Pietrofaccia and N. Pilipenko and A. Pocar and G. Raikov and M. T. Ranalli and G. Ranucci and A. Razeto and A. Re and M. Redchuk and A. Romani and N. Rossi and S. Schönert and D. Semenov and G. Settanta and M. Skorokhvatov and A. Singhal and O. Smirnov and A. Sotnikov and Y. Suvorov and R. Tartaglia and G. Testera and J. Thurn and E. Unzhakov and F. L. Villante and A. Vishneva and R. B. Vogelaar and F. von Feilitzsch and M. Wojcik and M. Wurm and S. Zavatarelli and K. Zuber and G. Zuzel},
   doi = {10.1038/s41586-020-2934-0},
   issn = {14764687},
   issue = {7835},
   journal = {Nature},
   pages = {577-582},
   pmid = {33239797},
   title = {Experimental evidence of neutrinos produced in the CNO fusion cycle in the Sun},
   volume = {587},
   year = {2020},
}
@article{Tagawa2020,
   abstract = {The recently discovered gravitational wave sources GW190521 and GW190814 have shown evidence of BH mergers with masses and spins that could be outside of the range expected from isolated stellar evolution. These merging objects could have undergone previous mergers. Such hierarchical mergers are predicted to be frequent in active galactic nuclei (AGN) disks, where binaries form and evolve efficiently by dynamical interactions and gaseous dissipation. Here we compare the properties of these observed events to the theoretical models of mergers in AGN disks, which are obtained by performing one-dimensional $N$-body simulations combined with semi-analytical prescriptions. The high BH masses in GW190521 are consistent with mergers of high-generation (high-g) BHs where the initial progenitor stars had high metallicity, 2g BHs if the original progenitors were metal-poor, or 1g BHs that had gained mass via super-Eddington accretion. Other measured properties related to spin parameters in GW190521 are also consistent with mergers in AGN disks. Furthermore, mergers in the lower mass gap or those with low mass ratio as found in GW190814 and GW190412 are also reproduced by mergers of 2g-1g or 1g-1g objects with significant accretion in AGN disks. Finally, due to gas accretion, the massive neutron star merger reported in GW190425 can be produced in an AGN disk.},
   author = {Hiromichi Tagawa and Bence Kocsis and Zoltan Haiman and Imre Bartos and Kazuyuki Omukai and Johan Samsing},
   keywords = {active,binaries,black,close,galaxies,gravitational waves,methods,numerical,stars},
   title = {Mass-gap Mergers in Active Galactic Nuclei},
   url = {http://arxiv.org/abs/2012.00011},
   year = {2020},
}
@article{Afruni2020,
   abstract = {The characterization of the large amount of gas residing in the galaxy halos, the so called circumgalactic medium (CGM), is crucial to understand galaxy evolution across cosmic time. We focus here on the the cool ($T\sim10^4$ K) phase of this medium around star-forming galaxies in the local universe, whose properties and dynamics are poorly understood. We developed semi-analytical parametric models to describe the cool CGM as an outflow of gas clouds from the central galaxy, as a result of supernova explosions in the disc (galactic wind). The cloud motion is driven by the galaxy gravitational pull and by the interactions with the hot ($T\sim10^6$ K) coronal gas. Through a bayesian analysis, we compare the predictions of our models with the data of the COS-Halos and COS-GASS surveys, which provide accurate kinematic information of the cool CGM around more than 40 low-redshift star-forming galaxies, probing distances up to the galaxy virial radii. Our findings clearly show that a supernova-driven outflow model is not suitable to describe the dynamics of the cool circumgalactic gas. Indeed, to reproduce the data, we need extreme scenarios, with initial outflow velocities and mass loading factors that would lead to unphysically high energy coupling from the supernovae to the gas and with supernova efficiencies largely exceeding unity. This strongly suggests that, since the outflows cannot reproduce most of the cool gas absorbers, the latter are likely the result of cosmological inflow in the outer galaxy halos, in analogy to what we have previously found for early-type galaxies.},
   author = {Andrea Afruni and Filippo Fraternali and Gabriele Pezzulli},
   issue = {December},
   keywords = {analytical,evolution,galaxies,haloes,hydrodynamics,methods},
   pages = {1-18},
   title = {Most of the cool CGM of star-forming galaxies is not produced by supernova feedback},
   volume = {18},
   url = {http://arxiv.org/abs/2012.00770},
   year = {2020},
}
@article{Moretti2020,
   abstract = {Within the GASP survey, aimed at studying the effect of the ram-pressure stripping on the star formation quenching in cluster galaxies, we analyze here ALMA observations of the jellyfish galaxy JW100. We find an unexpected large amount of molecular gas ($\sim 2.5 \times 10^\{10\} M_\{\odot\}$), 30\% of which is located in the stripped gas tail out to $\sim$35 kpc from the galaxy center. The overall kinematics of molecular gas is similar to the one shown by the ionized gas, but for clear signatures of double components along the stripping direction detected only out to 2 kpc from the disk. The line ratio $r_\{21\}$ has a clumpy distribution and in the tail can reach large values ($\geq 1$), while its average value is low (0.58 with a 0.15 dispersion). All these evidence strongly suggest that the molecular gas in the tail is newly born from stripped HI gas or newly condensed from stripped diffuse molecular gas. The analysis of interferometric data at different scales reveals that a significant fraction ($\sim 40\%$) of the molecular gas is extended over large scales ($\geq 8$ kpc) in the disk, and this fraction becomes predominant in the tail ($\sim 70\%$). By comparing the molecular gas surface density with the star formation rate surface density derived from the \Ha emission from MUSE data, we find that the depletion time on 1 kpc scale is particularly large ($5-10$ Gyr) both within the ram-pressure disturbed region in the stellar disk, and in the complexes along the tail.},
   author = {Alessia Moretti and Rosita Paladino and Bianca M. Poggianti and Paolo Serra and Elke Roediger and Marco Gullieuszik and Neven Tomičić and Mario Radovich and Benedetta Vulcani and Yara L. Jaffé and Jacopo Fritz and Daniela Bettoni and Mpati Ramatsoku and Anna Wolter},
   doi = {10.3847/1538-4357/ab616a},
   issn = {1538-4357},
   issue = {1},
   journal = {The Astrophysical Journal},
   pages = {9},
   title = { GASP. XXII. The Molecular Gas Content of the JW100 Jellyfish Galaxy at z ∼ 0.05: Does Ram Pressure Promote Molecular Gas Formation? },
   volume = {889},
   year = {2020},
}
@article{Moretti2020,
   abstract = {In the disks of four jellyfish galaxies from the GASP sample at redshift ∼0.05 we detect molecular gas masses systematically higher than in field galaxies. These galaxies are being stripped of their gas by ram pressure from the intracluster medium and are, in general, forming stars at a high rate with respect to nonstripped galaxies of similar stellar masses. We find that, unless giant molecular clouds in the disk are unbound by ram pressure leading to exceptionally high CO–to–H2 conversion factors, these galaxies have a molecular gas content 4–5 times higher than normal galaxies of similar masses, and molecular gas depletion times ranging from ∼1 to 9 Gyr, corresponding to generally very low star formation efficiencies. The molecular gas mass within the disk is a factor between 4 and ∼100 times higher than the neutral gas mass, as opposed to the disks of normal spirals that contain similar amounts of molecular and neutral gas. Intriguingly, the molecular plus neutral total amount of gas is similar to that in normal spiral galaxies of similar stellar mass. These results strongly suggest that ram pressure in disks of galaxies during the jellyfish phase leads to a very efficient conversion of H i into H2.},
   author = {Alessia Moretti and Rosita Paladino and Bianca M. Poggianti and Paolo Serra and Mpati Ramatsoku and Andrea Franchetto and Tirna Deb and Marco Gullieuszik and Neven Tomičić and Matilde Mingozzi and Benedetta Vulcani and Mario Radovich and Daniela Bettoni and Jacopo Fritz},
   doi = {10.3847/2041-8213/ab9f3b},
   issn = {2041-8205},
   issue = {2},
   journal = {The Astrophysical Journal Letters},
   pages = {L30},
   title = {The High Molecular Gas Content, and the Efficient Conversion of Neutral into Molecular Gas, in Jellyfish Galaxies},
   volume = {897},
   year = {2020},
}
@article{Shabala2007,
   abstract = {We investigate the possibility of explaining the observed ripples in the X-ray gas in the Perseus and Virgo clusters through natural oscillations of a perturbed radio cocoon. Such a perturbation would result from an expanding overpressured cocoon of radio plasma overshooting its pressure equilibrium point with the cluster gas. The oscillations are heavily acoustically damped, and energy injection rates required to sustain them are consistent with observed AGN powers. Viscous dissipation of sound waves generated by these oscillations heats the cluster gas. By comparing our model with observations in Perseus and Virgo, we reproduce the observed ripple separations and amplitudes. Spitzer viscosity is largely sufficient in explaining the gas density profile, suggesting that thermal conductivity is likely to be heavily suppressed. In the central regions, viscous heating can suppress cooling flows on timescales exceeding the radio source lifetime. © 2007 Springer Science+Business Media B.V.},
   author = {Stanislav Shabala and Paul Alexander},
   doi = {10.1007/s10509-007-9521-9},
   issn = {0004640X},
   issue = {1-3},
   journal = {Astrophysics and Space Science},
   keywords = {Cooling flows,Galaxies: active,Galaxies: clusters: general,Intergalactic medium},
   pages = {311-315},
   title = {AGN feedback through sound wave dissipation},
   volume = {311},
   year = {2007},
}
@article{,
   abstract = {Galactic winds are crucial to the cosmic cycle of matter, transporting material out of the dense regions of galaxies. Observations show the coexistence of different temperature phases in such winds, which is not easy to explain. We present a set of 3D shock-multicloud simulations that account for radiative heating and cooling at temperatures between $10^2\,\rm K$ and $10^7\,\rm K$. The interplay between shock heating, dynamical instabilities, turbulence, and radiative heating and cooling creates a complex multi-phase flow with a rain-like morphology. Cloud gas fragments and is continuously eroded, becoming efficiently mixed and mass loaded. The resulting warm mixed gas then cools down and precipitates into new dense cloudlets, which repeat the process. Thus, radiative cooling is able to sustain fast-moving dense gas by aiding condensation of gas from warm clouds and the hot wind. In the ensuing outflow, hot gas with temperatures $\gtrsim 10^6\,\rm K$ outruns the warm and cold phases, which reach thermal equilibrium near $\approx 10^4\,\rm K$ and $\approx 10^2\,\rm K$, respectively. Although the volume filling factor of hot gas is higher in the outflow, most of the mass is concentrated in dense gas cloudlets and filaments with these temperatures. More porous multicloud layers result in more vertically extended outflows, and dense gas is more efficiently produced in more compact layers. The cold phase is not accelerated by ram-pressure, but, instead, precipitates from warm and mixed gas out of thermal equilibrium. This cycle can explain the presence of high-velocity H\,\{\sc i\} gas with $N_\{\rm H\,\{\scriptstyle I\}\}=10^\{19-21\}\,\rm cm^\{-2\}$ and $\Delta v_\{\{\rm FWHM\}\}\lesssim37\,\rm km\,s^\{-1\}$ in the Galactic centre outflow.},
   author = {Wladimir Banda-Barragán and Marcus Brüggen and Volker Heesen and Evan Scannapieco and J'Neil Cottle and Christoph Federrath and Alexander Y. Wagner},
   issue = {November},
   keywords = {galaxies,hydrodynamics,methods,numerical,starburst,turbulence},
   pages = {1-20},
   title = {Shock-multicloud interactions in galactic outflows -- II. Radiative fractal clouds and cold gas thermodynamics},
   volume = {20},
   url = {http://arxiv.org/abs/2011.05240},
   year = {2020},
}
@article{Sarkar2020,
   abstract = {Understanding the Fe II emission from Active Galactic Nuclei (AGN) has been a grand challenge for many decades. The rewards from understanding the AGN spectra would be immense, involving both quasar classification schemes such as "Eigenvector 1" and tracing the chemical evolution of the cosmos. Recently, three large Fe II atomic datasets with radiative and electron collisional rates have become available. We have incorporated these into the spectral synthesis code Cloudy and examine predictions using a new generation of AGN Spectral Energy Distribution (SED), which indicates that the UV emission can be quite different depending on the dataset utilized. The Smyth et al dataset better reproduces the observed Fe II template of the I ZW 1 Seyfert galaxy in the UV and optical regions, and we adopt these data. We consider both thermal and microturbulent clouds and show that a microturbulence of $\approx$ 100 km/s reproduces the observed shape and strength of the so-called Fe II "UV bump". Comparing our predictions with the observed Fe II template, we derive a typical cloud density of $10^\{11\}$ cm$^\{-3\}$ and photon flux of $10^\{20\}$ cm$^\{-2\}$ s$^\{-1\}$, and show that these largely reproduce the observed Fe II emission in the UV and optical. We calculate the $I$(Fe II)/$I$(Mg II) emission-line intensity ratio using our best-fitting model and obtain log($I$(Fe II)/$I$(Mg II)) $\sim$ 0.7, suggesting many AGNs have a roughly solar Fe/Mg abundance ratio. Finally, we vary the Eddington ratio and SED shape as a step in understanding the Eigenvector 1 correlation.},
   author = {A. Sarkar and G. J. Ferland and M. Chatzikos and F. Guzmán and P. A. M. van Hoof and R. T. Smyth and C. A. Ramsbottom and F. P. Keenan and C. P. Ballance},
   keywords = {active galactic nuclei,atomic physics,ionization,photoionization,quasar,seyfert},
   pages = {1-14},
   title = {Improved Fe II emission line models for AGN using new atomic datasets},
   url = {http://arxiv.org/abs/2011.09007},
   year = {2020},
}
@article{Nyland2020,
   abstract = {We have performed a search over 3440 deg$^2$ of Epoch 1 (2017-2019) of the Very Large Array Sky Survey to identify unobscured quasars in the optical ($0.2 < z < 3.2$) and obscured active galactic nuclei (AGN) in the infrared that have brightened dramatically in the radio over the past one to two decades. These sources would have been previously classified as "radio-quiet" quasars based on upper limits from the Faint Images of the Radio Sky at Twenty Centimeters survey (1993-2011), but they are now consistent with "radio-loud" quasars ($L_\{\rm 3\,GHz\} = 10^\{40 - 42\} \,\, \{\rm erg\} \,\{\rm s\}^\{-1\}$). A quasi-simultaneous, multiband ($\sim1-18$ GHz) follow-up study of 14 sources with the VLA has revealed compact sources ($<0.1^\{\prime \prime\}$ or $<1$ kpc) with peaked radio spectral shapes. The high-amplitude variability over decadal timescales at 1.5 GHz (100% to $>$2500%), but roughly steady fluxes over a few months at 3 GHz, are inconsistent with extrinsic variability due to propagation effects, thus favoring an intrinsic origin. We conclude that our sources are powerful quasars hosting compact/young jets. This challenges the generally accepted idea that "radio-loudness" is a property of the quasar/AGN population that remains fixed on human timescales. Our study suggests that frequent episodes of short-lived AGN jets that do not necessarily grow to large scales may be common at high redshift. We speculate that intermittent but powerful jets on subgalactic scales could interact with the interstellar medium, possibly driving feedback capable of influencing galaxy evolution.},
   author = {Kristina Nyland and Dillon Z. Dong and Pallavi Patil and Mark Lacy and Sjoert van Velzen and Amy E. Kimball and Sumit Sarbadhicary and Gregg Hallinan and Vivienne Baldassare and Tracy Clarke and Andy D. Goulding and Jenny E. Greene and Andrew Hughes and Namir Kassim and Magdalena Kunert-Bajraszewska and Thomas J. Maccarone and Kunal Mooley and Dipanjan Mukherjee and Wendy Peters and Leonid Petrov and Emil Polisensky and Wiphu Rujopakarn and Mark Whittle and Mattia Vaccari},
   keywords = {active,evolution,galaxies,radio continuum},
   title = {Quasars That Have Transitioned from Radio-quiet to Radio-loud on Decadal Timescales Revealed by VLASS and FIRST},
   url = {http://arxiv.org/abs/2011.08872},
   year = {2020},
}
@article{,
   abstract = {'Lockdown' periods in response to COVID-19 have provided a unique opportunity to study the impacts of economic activity on environmental pollution (e.g. NO$_2$, aerosols, noise, light). The effects on NO$_2$ and aerosols have been very noticeable and readily demonstrated, but that on light pollution has proven challenging to determine. The main reason for this difficulty is that the primary source of nighttime satellite imagery of the earth is the SNPP-VIIRS/DNB instrument, which acquires data late at night after most human nocturnal activity has already occurred and much associated lighting has been turned off. Here, to analyze the effect of lockdown on urban light emissions, we use ground and satellite data for Granada, Spain, during the COVID-19 induced confinement of the city's population from March 14 until May 31, 2020. We find a clear decrease in light pollution due both to a decrease in light emissions from the city and to a decrease in anthropogenic aerosol content in the atmosphere which resulted in less light being scattered. A clear correlation between the abundance of PM10 particles and sky brightness is observed, such that the more polluted the atmosphere the brighter the urban night sky. An empirical expression is determined that relates PM10 particle abundance and sky brightness at three different wavelength bands.},
   author = {Máximo Bustamante-Calabria and Alejandro Sánchez de Miguel and Susana Martín-Ruiz and Jose-Luis Ortiz and J. M. Vílchez and Alicia Pelegrina and Antonio García and Jaime Zamorano and Jonathan Bennie and Kevin J. Gaston},
   title = {Effects of the COVID-19 lockdown on urban light emissions: ground and satellite comparison},
   url = {http://arxiv.org/abs/2011.09252},
   year = {2020},
}
@article{Audibert2020,
   abstract = {We report ALMA observations of CO(3-2) emission in the Seyfert2/starburst galaxy NGC1808, at a spatial resolution of 4pc. Our aim is to investigate the morphology and dynamics of the gas inside the central 0.5kpc, and to probe nuclear feeding and feedback phenomena. We discovered a nuclear spiral of radius 1"=45pc and inside it a decoupled circumnuclear disk, or molecular torus of radius 0.13"=6pc. The HCN(4-3) and HCO$\rm^+$(4-3) and CS(7-6) dense gas line tracers were simultaneously mapped and detected in the nuclear spiral and present the same misalignment in the molecular torus. At the nucleus the HCN/HCO$^+$ and HCN/CS ratios indicate the presence of an AGN. The molecular gas shows regular rotation, within a radius of 400pc, except for the misaligned disk inside the nuclear spiral arms. The computations of the torques exerted on the gas by the barred stellar potential reveal that the gas within a radius of 50pc is feeding the nucleus, on a time-scale of $\sim$60Myr. Some non-circular motions are observed towards the center, corresponding to the nuclear spiral arms. We cannot rule out that small extra kinematic perturbations could be interpreted as a weak outflow due to the AGN feedback. The molecular outflow detected at $\geqslant$250pc in the NE direction is likely due to supernovae feedback and it is connected to the kpc scale superwind.},
   author = {A. Audibert and F. Combes and S. García-Burillo and L. Hunt and A. Eckart and S. Aalto and V. Casasola and F. Boone and M. Krips and S. Viti and S. Muller and K. Dasyra and P. van der Werf and S. Martín},
   keywords = {active,dynamics,galaxies,individual,ism,kinematics and,ngc 1808,nuclei,starburst},
   pages = {1-14},
   title = {Smoking-gun evidence of black hole feeding in NGC1808},
   url = {http://arxiv.org/abs/2011.09133},
   year = {2020},
}
@article{Tomicic2020,
   abstract = {The diffuse ionized gas (DIG) is an important component of the interstellar medium and it can be affected by many physical processes in galaxies. Measuring its distribution and contribution in emission allows us to properly study both its ionization and star formation in galaxies. Here, we measure for the first time the DIG emission in 38 gas-stripped galaxies in local clusters drawn from the GAs Stripping Phenomena in galaxies with MUSE survey (GASP). These galaxies are at different stages of stripping. We also compare the DIG properties to those of 33 normal galaxies from the same survey. To estimate the DIG fraction (C$_\{DIG\}$) and derive its maps, we combine attenuation corrected H$\alpha$ surface brightness with $\rm [SII]/H\alpha$ line ratio. Our results indicate that we cannot use neither a single H$\alpha$ or $\rm [SII]/H\alpha$ value, nor a threshold in equivalent width of H$\alpha$ emission line to separate spaxels dominated by DIG and non-DIG emission. Assuming a constant surface brightness of the DIG across galaxies underestimates C$_\{DIG\}$. Contrasting stripped and non-stripped galaxies, we find no clear differences in C$_\{DIG\}$. The DIG emission contributes between 20\% and 90\% of the total integrated flux, and does not correlate with the galactic stellar mass and star-formation rate (SFR). The C$_\{DIG\}$ anti-correlates with the specific SFR, which may indicate an older ($>10^8$ yr) stellar population as ionizing source of the DIG. The DIG fraction shows anti-correlations with the SFR surface density, which could be used for a robust estimation of integrated C$_\{DIG\}$ in galaxies.},
   author = {Neven Tomicic and Benedetta Vulcani and Bianca M. Poggianti and Matilde Mingozzi and Ariel Werle and Daniela Bettoni and Andrea Franchetto and Marco Gullieuszik and Alessia Moretti and Jacopo Fritz and Callum Bellhouse},
   keywords = {clusters,galaxies,general,groups},
   title = {GASP XXXII. Measuring the diffuse ionized gas fraction in ram-pressure stripped galaxies},
   url = {http://arxiv.org/abs/2011.08869},
   year = {2020},
}
@article{Yao2020,
   abstract = {In this work we propose a new coupled generalized three-form dark energy model, in which dark energy are represented by a three-form field and other components are represented by ideal fluids. We first perform a dynamical analysis on the new model and obtain four fixed points, including a saddle point representing a radiation dominated Universe, a saddle point representing a matter dominated Universe, and two attractors representing two dark energy dominated Universes. We then use the observational data, including cosmic microwave background (CMB) data, baryon acoustic oscillations (BAO) data, and Type Ia supernovae (SN Ia) data to constrain the model parameters of the coupled generalized three-form dark energy model. For comparison, we also consider the coupled three-form dark energy model, generalized three-form dark energy model, and $\Lambda$CDM model, we find that the coupled generalized three-form dark energy model is the only one model that can reduce the $H_0$ tension to a more acceptable level, with $H_0=70.1_\{-1.5\}^\{+1.4\}$ km/s/Mpc, which is consistent with R19 at $2.0\sigma$ confidence level. We also investigate the best-fit dynamical behavior of the coupled generalized three-form dark energy model, and show that our model is equivalent to a quintom dark energy model, in which dark energy, at early epoch, behaves like some form of early dark energy with a small positive equation of state.},
   author = {Yanhong Yao and Xinhe Meng},
   pages = {1-19},
   title = {Relieve the $H_0$ tension with a new coupled generalized three-form dark energy model},
   url = {http://arxiv.org/abs/2011.09160},
   year = {2020},
}
@article{,
   abstract = {We report on the population properties of the 47 compact binary mergers detected with a false-alarm rate < 1 yr$^\{-1\}$ in the second LIGO--Virgo Gravitational-Wave Transient Catalog, GWTC-2. We investigate the binary black hole (BBH) mass distribution, spin distribution, and merger rate as a function of redshift, observing several BBH population characteristics not discernible until now. First, we find the primary mass spectrum contains structure beyond a power-law with a sharp high-mass cut-off; it is more consistent with a broken power law with a break at $39.7^\{+20.3\}_\{-9.1\}\,M_\odot$, or a power law with a Gaussian feature peaking at $33.5^\{+4.5\}_\{5.5\}\,M_\odot$ (90% crediblity). While the primary mass distribution must extend past $65\,M_\odot$, only $2.9^\{+3.4\}_\{-1.7\}\%$ of systems have primary masses greater than $45\,M_\odot$. At low masses, the primary mass spectrum is consistent with a gap between $\sim2.6\,M_\odot$ and $\sim6\,M_\odot$. Second, we find that a fraction of BBH systems have component spins misaligned with the orbital angular momentum, giving rise to precession of the orbital plane. Moreover, 12% to 44% of BBH systems have spins tilted by more than $90^\circ$, giving rise to a negative effective inspiral spin parameter. Third, we estimate merger rates, finding $R_\mathrm\{BBH\} = 23.9^\{+14.9\}_\{-8.6\}\,\mathrm\{Gpc\}^\{-3\}\,\mathrm\{yr\}^\{-1\}$ for BBH and $R_\mathrm\{BNS\} = \{320\}^\{+490\}_\{-240\}\,\mathrm\{Gpc\}^\{-3\}\,\mathrm\{yr\}^\{-1\}$ for binary neutron stars (BNS). The BBH rate likely increases with redshift (85% credibility), but not faster than the star-formation rate (87% credibility). Additionally, we examine recent exceptional events in the context of our population models, finding that the asymmetric masses of GW190412 and the high component masses of GW190521 are consistent with our models, but the low secondary mass of GW190814 makes it an outlier.},
   author = {The LIGO Scientific Collaboration and the Virgo Collaboration and R. Abbott and T. D. Abbott and S. Abraham and F. Acernese and K. Ackley and A. Adams and C. Adams and R. X. Adhikari and V. B. Adya and C. Affeldt and M. Agathos and K. Agatsuma and N. Aggarwal and O. D. Aguiar and L. Aiello and A. Ain and P. Ajith and G. Allen and A. Allocca and P. A. Altin and A. Amato and S. Anand and A. Ananyeva and S. B. Anderson and W. G. Anderson and S. V. Angelova and S. Ansoldi and J. M. Antelis and S. Antier and S. Appert and K. Arai and M. C. Araya and J. S. Areeda and M. Arène and N. Arnaud and S. M. Aronson and K. G. Arun and Y. Asali and S. Ascenzi and G. Ashton and S. M. Aston and P. Astone and F. Aubin and P. Aufmuth and K. AultONeal and C. Austin and V. Avendano and S. Babak and F. Badaracco and M. K. M. Bader and S. Bae and A. M. Baer and S. Bagnasco and J. Baird and M. Ball and G. Ballardin and S. W. Ballmer and A. Bals and A. Balsamo and G. Baltus and S. Banagiri and D. Bankar and R. S. Bankar and J. C. Barayoga and C. Barbieri and B. C. Barish and D. Barker and P. Barneo and S. Barnum and F. Barone and B. Barr and L. Barsotti and M. Barsuglia and D. Barta and J. Bartlett and I. Bartos and R. Bassiri and A. Basti and M. Bawaj and J. C. Bayley and M. Bazzan and B. R. Becher and B. Bécsy and V. M. Bedakihale and M. Bejger and I. Belahcene and D. Beniwal and M. G. Benjamin and T. F. Bennett and J. D. Bentley and F. Bergamin and B. K. Berger and G. Bergmann and S. Bernuzzi and C. P. L. Berry and D. Bersanetti and A. Bertolini and J. Betzwieser and R. Bhandare and A. V. Bhandari and D. Bhattacharjee and J. Bidler and I. A. Bilenko and G. Billingsley and R. Birney and O. Birnholtz and S. Biscans and M. Bischi and S. Biscoveanu and A. Bisht and M. Bitossi and M. -A. Bizouard and J. K. Blackburn and J. Blackman and C. D. Blair and D. G. Blair and R. M. Blair and O. Blanch and F. Bobba and N. Bode and M. Boer and Y. Boetzel and G. Bogaert and M. Boldrini and F. Bondu and E. Bonilla and R. Bonnand and P. Booker and B. A. Boom and R. Bork and V. Boschi and S. Bose and V. Bossilkov and V. Boudart and Y. Bouffanais and A. Bozzi and C. Bradaschia and P. R. Brady and A. Bramley and M. Branchesi and J. E. Brau and M. Breschi and T. Briant and J. H. Briggs and F. Brighenti and A. Brillet and M. Brinkmann and P. Brockill and A. F. Brooks and J. Brooks and D. D. Brown and S. Brunett and G. Bruno and R. Bruntz and A. Buikema and T. Bulik and H. J. Bulten and A. Buonanno and R. Buscicchio and D. Buskulic and R. L. Byer and M. Cabero and L. Cadonati and M. Caesar and G. Cagnoli and C. Cahillane and J. Calderón Bustillo and J. D. Callaghan and T. A. Callister and E. Calloni and J. B. Camp and M. Canepa and K. C. Cannon and H. Cao and J. Cao and G. Carapella and F. Carbognani and M. F. Carney and M. Carpinelli and G. Carullo and T. L. Carver and J. Casanueva Diaz and C. Casentini and S. Caudill and M. Cavaglià and F. Cavalier and R. Cavalieri and G. Cella and P. Cerdá-Durán and E. Cesarini and W. Chaibi and K. Chakravarti and C. -L. Chan and C. Chan and K. Chandra and P. Chanial and S. Chao and P. Charlton and E. A. Chase and E. Chassande-Mottin and D. Chatterjee and D. Chattopadhyay and M. Chaturvedi and K. Chatziioannou and A. Chen and H. Y. Chen and X. Chen and Y. Chen and H. -P. Cheng and C. K. Cheong and H. Y. Chia and F. Chiadini and R. Chierici and A. Chincarini and A. Chiummo and G. Cho and H. S. Cho and M. Cho and S. Choate and N. Christensen and Q. Chu and S. Chua and K. W. Chung and S. Chung and G. Ciani and P. Ciecielag and M. Cieślar and M. Cifaldi and A. A. Ciobanu and R. Ciolfi and F. Cipriano and A. Cirone and F. Clara and E. N. Clark and J. A. Clark and L. Clarke and P. Clearwater and S. Clesse and F. Cleva and E. Coccia and P. -F. Cohadon and D. E. Cohen and M. Colleoni and C. G. Collette and C. Collins and M. Colpi and M. Constancio and L. Conti and S. J. Cooper and P. Corban and T. R. Corbitt and I. Cordero-Carrión and S. Corezzi and K. R. Corley and N. Cornish and D. Corre and A. Corsi and S. Cortese and C. A. Costa and R. Cotesta and M. W. Coughlin and S. B. Coughlin and J. -P. Coulon and S. T. Countryman and P. Couvares and P. B. Covas and D. M. Coward and M. J. Cowart and D. C. Coyne and R. Coyne and J. D. E. Creighton and T. D. Creighton and M. Croquette and S. G. Crowder and J. R. Cudell and T. J. Cullen and A. Cumming and R. Cummings and L. Cunningham and E. Cuoco and M. Cury\{l\}o and T. Dal Canton and G. Dálya and A. Dana and L. M. DaneshgaranBajastani and B. D'Angelo and S. L. Danilishin and S. D'Antonio and K. Danzmann and C. Darsow-Fromm and A. Dasgupta and L. E. H. Datrier and V. Dattilo and I. Dave and M. Davier and G. S. Davies and D. Davis and E. J. Daw and R. Dean and D. DeBra and M. Deenadayalan and J. Degallaix and M. De Laurentis and S. Deléglise and V. Del Favero and F. De Lillo and N. De Lillo and W. Del Pozzo and L. M. DeMarchi and F. De Matteis and V. D'Emilio and N. Demos and T. Denker and T. Dent and A. Depasse and R. De Pietri and R. De Rosa and C. De Rossi and R. DeSalvo and O. de Varona and S. Dhurandhar and M. C. Díaz and M. Diaz-Ortiz and N. A. Didio and T. Dietrich and L. Di Fiore and C. DiFronzo and C. Di Giorgio and F. Di Giovanni and M. Di Giovanni and T. Di Girolamo and A. Di Lieto and B. Ding and S. Di Pace and I. Di Palma and F. Di Renzo and A. K. Divakarla and A. Dmitriev and Z. Doctor and L. D'Onofrio and F. Donovan and K. L. Dooley and S. Doravari and I. Dorrington and T. P. Downes and M. Drago and J. C. Driggers and Z. Du and J. -G. Ducoin and P. Dupej and O. Durante and D. D'Urso and P. -A. Duverne and S. E. Dwyer and P. J. Easter and G. Eddolls and B. Edelman and T. B. Edo and O. Edy and A. Effler and J. Eichholz and S. S. Eikenberry and M. Eisenmann and R. A. Eisenstein and A. Ejlli and L. Errico and R. C. Essick and H. Estellés and D. Estevez and Z. B. Etienne and T. Etzel and M. Evans and T. M. Evans and B. E. Ewing and V. Fafone and H. Fair and S. Fairhurst and X. Fan and A. M. Farah and S. Farinon and B. Farr and W. M. Farr and E. J. Fauchon-Jones and M. Favata and M. Fays and M. Fazio and J. Feicht and M. M. Fejer and F. Feng and E. Fenyvesi and D. L. Ferguson and A. Fernandez-Galiana and I. Ferrante and T. A. Ferreira and F. Fidecaro and P. Figura and I. Fiori and D. Fiorucci and M. Fishbach and R. P. Fisher and J. M. Fishner and R. Fittipaldi and M. Fitz-Axen and V. Fiumara and R. Flaminio and E. Floden and E. Flynn and H. Fong and J. A. Font and P. W. F. Forsyth and J. -D. Fournier and S. Frasca and F. Frasconi and Z. Frei and A. Freise and R. Frey and V. Frey and P. Fritschel and V. V. Frolov and G. G. Fronzé and P. Fulda and M. Fyffe and H. A. Gabbard and B. U. Gadre and S. M. Gaebel and J. R. Gair and J. Gais and S. Galaudage and R. Gamba and D. Ganapathy and A. Ganguly and S. G. Gaonkar and B. Garaventa and C. García-Quirós and F. Garufi and B. Gateley and S. Gaudio and V. Gayathri and G. Gemme and A. Gennai and D. George and J. George and L. Gergely and S. Ghonge and Abhirup Ghosh and Archisman Ghosh and S. Ghosh and B. Giacomazzo and L. Giacoppo and J. A. Giaime and K. D. Giardina and D. R. Gibson and C. Gier and K. Gill and P. Giri and J. Glanzer and A. E. Gleckl and P. Godwin and E. Goetz and R. Goetz and N. Gohlke and B. Goncharov and G. González and A. Gopakumar and S. E. Gossan and M. Gosselin and R. Gouaty and B. Grace and A. Grado and M. Granata and V. Granata and A. Grant and S. Gras and P. Grassia and C. Gray and R. Gray and G. Greco and A. C. Green and R. Green and E. M. Gretarsson and H. L. Griggs and G. Grignani and A. Grimaldi and E. Grimes and S. J. Grimm and H. Grote and S. Grunewald and P. Gruning and J. G. Guerrero and G. M. Guidi and A. R. Guimaraes and G. Guixé and H. K. Gulati and Y. Guo and Anchal Gupta and Anuradha Gupta and P. Gupta and E. K. Gustafson and R. Gustafson and F. Guzman and L. Haegel and O. Halim and E. D. Hall and E. Z. Hamilton and G. Hammond and M. Haney and M. M. Hanke and J. Hanks and C. Hanna and O. A. Hannuksela and H. Hansen and T. J. Hansen and J. Hanson and T. Harder and T. Hardwick and K. Haris and J. Harms and G. M. Harry and I. W. Harry and D. Hartwig and R. K. Hasskew and C. -J. Haster and K. Haughian and F. J. Hayes and J. Healy and A. Heidmann and M. C. Heintze and J. Heinze and J. Heinzel and H. Heitmann and F. Hellman and P. Hello and A. F. Helmling-Cornell and G. Hemming and M. Hendry and I. S. Heng and E. Hennes and J. Hennig and M. H. Hennig and F. Hernandez Vivanco and M. Heurs and S. Hild and P. Hill and A. S. Hines and S. Hochheim and E. Hofgard and D. Hofman and J. N. Hohmann and A. M. Holgado and N. A. Holland and I. J. Hollows and Z. J. Holmes and K. Holt and D. E. Holz and P. Hopkins and C. Horst and J. Hough and E. J. Howell and C. G. Hoy and D. Hoyland and Y. Huang and M. T. Hübner and A. D. Huddart and E. A. Huerta and B. Hughey and V. Hui and S. Husa and S. H. Huttner and B. M. Hutzler and R. Huxford and T. Huynh-Dinh and B. Idzkowski and A. Iess and S. Imperato and H. Inchauspe and C. Ingram and G. Intini and M. Isi and B. R. Iyer and V. JaberianHamedan and T. Jacqmin and S. J. Jadhav and S. P. Jadhav and A. L. James and K. Jani and K. Janssens and N. N. Janthalur and P. Jaranowski and D. Jariwala and R. Jaume and A. C. Jenkins and M. Jeunon and J. Jiang and G. R. Johns and A. W. Jones and D. I. Jones and J. D. Jones and P. Jones and R. Jones and R. J. G. Jonker and L. Ju and J. Junker and C. V. Kalaghatgi and V. Kalogera and B. Kamai and S. Kandhasamy and G. Kang and J. B. Kanner and S. J. Kapadia and D. P. Kapasi and C. Karathanasis and S. Karki and R. Kashyap and M. Kasprzack and W. Kastaun and S. Katsanevas and E. Katsavounidis and W. Katzman and K. Kawabe and F. Kéfélian and D. Keitel and J. S. Key and S. Khadka and F. Y. Khalili and I. Khan and S. Khan and E. A. Khazanov and N. Khetan and M. Khursheed and N. Kijbunchoo and C. Kim and G. J. Kim and J. C. Kim and K. Kim and W. S. Kim and Y. -M. Kim and C. Kimball and P. J. King and M. Kinley-Hanlon and R. Kirchhoff and J. S. Kissel and L. Kleybolte and S. Klimenko and T. D. Knowles and E. Knyazev and P. Koch and S. M. Koehlenbeck and G. Koekoek and S. Koley and M. Kolstein and K. Komori and V. Kondrashov and A. Kontos and N. Koper and M. Korobko and W. Z. Korth and M. Kovalam and D. B. Kozak and C. Krämer and V. Kringel and N. V. Krishnendu and A. Królak and G. Kuehn and A. Kumar and P. Kumar and Rahul Kumar and Rakesh Kumar and K. Kuns and S. Kwang and B. D. Lackey and D. Laghi and E. Lalande and T. L. Lam and A. Lamberts and M. Landry and B. B. Lane and R. N. Lang and J. Lange and B. Lantz and R. K. Lanza and I. La Rosa and A. Lartaux-Vollard and P. D. Lasky and M. Laxen and A. Lazzarini and C. Lazzaro and P. Leaci and S. Leavey and Y. K. Lecoeuche and H. M. Lee and H. W. Lee and J. Lee and K. Lee and J. Lehmann and E. Leon and N. Leroy and N. Letendre and Y. Levin and A. Li and J. Li and K. J. L. Li and T. G. F. Li and X. Li and F. Linde and S. D. Linker and J. N. Linley and T. B. Littenberg and J. Liu and X. Liu and M. Llorens-Monteagudo and R. K. L. Lo and A. Lockwood and L. T. London and A. Longo and M. Lorenzini and V. Loriette and M. Lormand and G. Losurdo and J. D. Lough and C. O. Lousto and G. Lovelace and H. Lück and D. Lumaca and A. P. Lundgren and Y. Ma and R. Macas and M. MacInnis and D. M. Macleod and I. A. O. MacMillan and A. Macquet and I. Magaña Hernandez and F. Magaña-Sandoval and C. Magazzù and R. M. Magee and E. Majorana and I. Maksimovic and S. Maliakal and A. Malik and N. Man and V. Mandic and V. Mangano and G. L. Mansell and M. Manske and M. Mantovani and M. Mapelli and F. Marchesoni and F. Marion and S. Márka and Z. Márka and C. Markakis and A. S. Markosyan and A. Markowitz and E. Maros and A. Marquina and S. Marsat and F. Martelli and I. W. Martin and R. M. Martin and M. Martinez and V. Martinez and D. V. Martynov and H. Masalehdan and K. Mason and E. Massera and A. Masserot and T. J. Massinger and M. Masso-Reid and S. Mastrogiovanni and A. Matas and M. Mateu-Lucena and F. Matichard and M. Matiushechkina and N. Mavalvala and E. Maynard and J. J. McCann and R. McCarthy and D. E. McClelland and S. McCormick and L. McCuller and S. C. McGuire and C. McIsaac and J. McIver and D. J. McManus and T. McRae and S. T. McWilliams and D. Meacher and G. D. Meadors and M. Mehmet and A. K. Mehta and A. Melatos and D. A. Melchor and G. Mendell and A. Menendez-Vazquez and R. A. Mercer and L. Mereni and K. Merfeld and E. L. Merilh and J. D. Merritt and M. Merzougui and S. Meshkov and C. Messenger and C. Messick and R. Metzdorff and P. M. Meyers and F. Meylahn and A. Mhaske and A. Miani and H. Miao and I. Michaloliakos and C. Michel and H. Middleton and L. Milano and A. L. Miller and S. Miller and M. Millhouse and J. C. Mills and E. Milotti and M. C. Milovich-Goff and O. Minazzoli and Y. Minenkov and Ll. M. Mir and A. Mishkin and C. Mishra and T. Mistry and S. Mitra and V. P. Mitrofanov and G. Mitselmakher and R. Mittleman and G. Mo and K. Mogushi and S. R. P. Mohapatra and S. R. Mohite and I. Molina and M. Molina-Ruiz and M. Mondin and M. Montani and C. J. Moore and D. Moraru and F. Morawski and G. Moreno and S. Morisaki and B. Mours and C. M. Mow-Lowry and S. Mozzon and F. Muciaccia and Arunava Mukherjee and D. Mukherjee and Soma Mukherjee and Subroto Mukherjee and N. Mukund and A. Mullavey and J. Munch and E. A. Muñiz and P. G. Murray and S. L. Nadji and A. Nagar and I. Nardecchia and L. Naticchioni and R. K. Nayak and B. F. Neil and J. Neilson and G. Nelemans and T. J. N. Nelson and M. Nery and A. Neunzert and K. Y. Ng and S. Ng and C. Nguyen and P. Nguyen and T. Nguyen and S. A. Nichols and S. Nissanke and F. Nocera and M. Noh and C. North and D. Nothard and L. K. Nuttall and J. Oberling and B. D. O'Brien and J. O'Dell and G. Oganesyan and G. H. Ogin and J. J. Oh and S. H. Oh and F. Ohme and H. Ohta and M. A. Okada and C. Olivetto and P. Oppermann and R. J. Oram and B. O'Reilly and R. G. Ormiston and N. Ormsby and L. F. Ortega and R. O'Shaughnessy and S. Ossokine and C. Osthelder and D. J. Ottaway and H. Overmier and B. J. Owen and A. E. Pace and G. Pagano and M. A. Page and G. Pagliaroli and A. Pai and S. A. Pai and J. R. Palamos and O. Palashov and C. Palomba and H. Pan and P. K. Panda and T. H. Pang and C. Pankow and F. Pannarale and B. C. Pant and F. Paoletti and A. Paoli and A. Paolone and W. Parker and D. Pascucci and A. Pasqualetti and R. Passaquieti and D. Passuello and M. Patel and B. Patricelli and E. Payne and T. C. Pechsiri and M. Pedraza and M. Pegoraro and A. Pele and S. Penn and A. Perego and C. J. Perez and C. Périgois and A. Perreca and S. Perriès and J. Petermann and D. Petterson and H. P. Pfeiffer and K. A. Pham and K. S. Phukon and O. J. Piccinni and M. Pichot and M. Piendibene and F. Piergiovanni and L. Pierini and V. Pierro and G. Pillant and F. Pilo and L. Pinard and I. M. Pinto and K. Piotrzkowski and M. Pirello and M. Pitkin and E. Placidi and W. Plastino and C. Pluchar and R. Poggiani and E. Polini and D. Y. T. Pong and S. Ponrathnam and P. Popolizio and E. K. Porter and A. Poverman and J. Powell and M. Pracchia and A. K. Prajapati and K. Prasai and R. Prasanna and G. Pratten and T. Prestegard and M. Principe and G. A. Prodi and L. Prokhorov and P. Prosposito and A. Puecher and M. Punturo and F. Puosi and P. Puppo and M. Pürrer and H. Qi and V. Quetschke and P. J. Quinonez and R. Quitzow-James and F. J. Raab and G. Raaijmakers and H. Radkins and N. Radulesco and P. Raffai and H. Rafferty and S. X. Rail and S. Raja and C. Rajan and B. Rajbhandari and M. Rakhmanov and K. E. Ramirez and T. D. Ramirez and A. Ramos-Buades and J. Rana and K. Rao and P. Rapagnani and U. D. Rapol and B. Ratto and V. Raymond and M. Razzano and J. Read and T. Regimbau and L. Rei and S. Reid and D. H. Reitze and P. Rettegno and F. Ricci and C. J. Richardson and J. W. Richardson and L. Richardson and P. M. Ricker and G. Riemenschneider and K. Riles and M. Rizzo and N. A. Robertson and F. Robinet and A. Rocchi and J. A. Rocha and S. Rodriguez and R. D. Rodriguez-Soto and L. Rolland and J. G. Rollins and V. J. Roma and M. Romanelli and R. Romano and C. L. Romel and A. Romero and I. M. Romero-Shaw and J. H. Romie and S. Ronchini and C. A. Rose and D. Rose and K. Rose and M. J. B. Rosell and D. Rosińska and S. G. Rosofsky and M. P. Ross and S. Rowan and S. J. Rowlinson and Santosh Roy and Soumen Roy and P. Ruggi and K. Ryan and S. Sachdev and T. Sadecki and J. Sadiq and M. Sakellariadou and O. S. Salafia and L. Salconi and M. Saleem and A. Samajdar and E. J. Sanchez and J. H. Sanchez and L. E. Sanchez and N. Sanchis-Gual and J. R. Sanders and K. A. Santiago and E. Santos and T. R. Saravanan and N. Sarin and B. Sassolas and B. S. Sathyaprakash and O. Sauter and R. L. Savage and V. Savant and D. Sawant and S. Sayah and D. Schaetzl and P. Schale and M. Scheel and J. Scheuer and A. Schindler-Tyka and P. Schmidt and R. Schnabel and R. M. S. Schofield and A. Schönbeck and E. Schreiber and B. W. Schulte and B. F. Schutz and O. Schwarm and E. Schwartz and J. Scott and S. M. Scott and M. Seglar-Arroyo and E. Seidel and D. Sellers and A. S. Sengupta and N. Sennett and D. Sentenac and V. Sequino and A. Sergeev and Y. Setyawati and T. Shaffer and M. S. Shahriar and S. Sharifi and A. Sharma and P. Sharma and P. Shawhan and H. Shen and M. Shikauchi and R. Shink and D. H. Shoemaker and D. M. Shoemaker and K. Shukla and S. ShyamSundar and M. Sieniawska and D. Sigg and L. P. Singer and D. Singh and N. Singh and A. Singha and A. Singhal and A. M. Sintes and V. Sipala and V. Skliris and B. J. J. Slagmolen and T. J. Slaven-Blair and J. Smetana and J. R. Smith and R. J. E. Smith and S. N. Somala and E. J. Son and S. Soni and B. Sorazu and V. Sordini and F. Sorrentino and N. Sorrentino and R. Soulard and T. Souradeep and E. Sowell and A. P. Spencer and M. Spera and A. K. Srivastava and V. Srivastava and K. Staats and C. Stachie and D. A. Steer and M. Steinke and J. Steinlechner and S. Steinlechner and D. Steinmeyer and S. P. Stevenson and G. Stolle-McAllister and D. J. Stops and M. Stover and K. A. Strain and G. Stratta and A. Strunk and R. Sturani and A. L. Stuver and J. Südbeck and S. Sudhagar and V. Sudhir and H. G. Suh and T. Z. Summerscales and H. Sun and L. Sun and S. Sunil and A. Sur and J. Suresh and P. J. Sutton and B. L. Swinkels and M. J. Szczepańczyk and M. Tacca and S. C. Tait and C. Talbot and A. J. Tanasijczuk and D. B. Tanner and D. Tao and A. Tapia and E. N. Tapia San Martin and J. D. Tasson and R. Taylor and R. Tenorio and L. Terkowski and M. P. Thirugnanasambandam and L. Thomas and M. Thomas and P. Thomas and J. E. Thompson and S. R. Thondapu and K. A. Thorne and E. Thrane and Shubhanshu Tiwari and Srishti Tiwari and V. Tiwari and K. Toland and A. E. Tolley and M. Tonelli and Z. Tornasi and A. Torres-Forné and C. I. Torrie and I. Tosta e Melo and D. Töyrä and A. T. Tran and A. Trapananti and F. Travasso and G. Traylor and M. C. Tringali and A. Tripathee and A. Trovato and R. J. Trudeau and D. S. Tsai and K. W. Tsang and M. Tse and R. Tso and L. Tsukada and D. Tsuna and T. Tsutsui and M. Turconi and A. S. Ubhi and R. P. Udall and K. Ueno and D. Ugolini and C. S. Unnikrishnan and A. L. Urban and S. A. Usman and A. C. Utina and H. Vahlbruch and G. Vajente and A. Vajpeyi and G. Valdes and M. Valentini and V. Valsan and N. van Bakel and M. van Beuzekom and J. F. J. van den Brand and C. Van Den Broeck and D. C. Vander-Hyde and L. van der Schaaf and J. V. van Heijningen and M. Vardaro and A. F. Vargas and V. Varma and S. Vass and M. Vasúth and A. Vecchio and G. Vedovato and J. Veitch and P. J. Veitch and K. Venkateswara and J. Venneberg and G. Venugopalan and D. Verkindt and Y. Verma and D. Veske and F. Vetrano and A. Viceré and A. D. Viets and V. Villa-Ortega and J. -Y. Vinet and S. Vitale and T. Vo and H. Vocca and C. Vorvick and S. P. Vyatchanin and A. R. Wade and L. E. Wade and M. Wade and R. C. Walet and M. Walker and G. S. Wallace and L. Wallace and S. Walsh and J. Z. Wang and S. Wang and W. H. Wang and Y. F. Wang and R. L. Ward and J. Warner and M. Was and N. Y. Washington and J. Watchi and B. Weaver and L. Wei and M. Weinert and A. J. Weinstein and R. Weiss and F. Wellmann and L. Wen and P. Weßels and J. W. Westhouse and K. Wette and J. T. Whelan and D. D. White and L. V. White and B. F. Whiting and C. Whittle and D. M. Wilken and D. Williams and M. J. Williams and A. R. Williamson and J. L. Willis and B. Willke and D. J. Wilson and M. H. Wimmer and W. Winkler and C. C. Wipf and G. Woan and J. Woehler and J. K. Wofford and I. C. F. Wong and J. Wrangel and J. L. Wright and D. S. Wu and D. M. Wysocki and L. Xiao and H. Yamamoto and L. Yang and Y. Yang and Z. Yang and M. J. Yap and D. W. Yeeles and A. Yoon and Hang Yu and Haocun Yu and S. H. R. Yuen and A. Zadrożny and M. Zanolin and T. Zelenova and J. -P. Zendri and M. Zevin and J. Zhang and L. Zhang and R. Zhang and T. Zhang and C. Zhao and G. Zhao and M. Zhou and Z. Zhou and X. J. Zhu and A. B. Zimmerman and M. E. Zucker and J. Zweizig},
   pages = {1-48},
   title = {Population Properties of Compact Objects from the Second LIGO-Virgo Gravitational-Wave Transient Catalog},
   url = {http://arxiv.org/abs/2010.14533},
   year = {2020},
}
@article{Novak2020,
   abstract = {We study the interstellar medium in a sample of 27 high-redshift quasar host galaxies at z>6, using the [CII] 158um emission line and the underlying dust continuum observed at ~1kpc resolution with ALMA. By performing uv-plane spectral stacking of both the high and low spatial resolution data, we investigate the spatial and velocity extent of gas, and the size of the dust-emitting regions. We find that the average surface brightness profile of both the [CII] and the dust continuum emission can be described by a steep component within a radius of 2kpc, and a shallower component with a scale length of 2kpc, detected up to ~10kpc. The surface brightness of the extended emission drops below ~1% of the peak at radius of ~5kpc, beyond which it constitutes 10-20% of the total measured flux density. Although the central component of the dust continuum emission is more compact than that of the [CII] emission, the extended components have equivalent profiles. The observed extended components are consistent with those predicted by hydrodynamical simulations of galaxies with similar infrared luminosities, where the dust emission is powered by star formation. The [CII] spectrum measured in the mean uv-plane stacked data can be described by a single Gaussian, with no observable [CII] broad-line emission (velocities in excess of >500km/s), that would be indicative of outflows. Our findings suggest that we are probing the interstellar medium and associated star formation in the quasar host galaxies up to radii of 10kpc, whereas we find no evidence for halos or outflows.},
   author = {Mladen Novak and Bram P. Venemans and Fabian Walter and Marcel Neeleman and Melanie Kaasinen and Lichen Liang and Robert Feldmann and Eduardo Banados and Chris Carilli and Roberto Decarli and Alyssa B. Drake and Xiaohui Fan and Emanuele P. Farina and Chiara Mazzucchelli and Hans-Walter Rix and Ran Wang},
   keywords = {agn host galaxies,dust continuum emission,high-redshift galaxies,interstellar line emis-},
   title = {No evidence for [CII] halos or high-velocity outflows in z>6 quasar host galaxies},
   url = {http://arxiv.org/abs/2010.14875},
   year = {2020},
}
@article{,
   abstract = {We present the study of gas phases around cosmic-web filaments detected in the TNG300-1 hydro-dynamical simulation at redshift z=0. We separate the gas in five different phases according to temperature and density. We show that filaments are essentially dominated by gas in the warm-hot intergalactic medium (WHIM), which accounts for more than 86% of the baryon budget at r~1 Mpc. Apart from WHIM gas, cores of filaments (r<1 Mpc) also host large contributions other hotter and denser gas phases, whose fractions depend on the filament population. By building temperature and pressure profiles, we find that gas in filaments is isothermal up to r~1.5 Mpc, with average temperatures of T_core = 4-13 * 10^5 K, depending on the large scale environment. Pressure at cores of filaments is on average P_core = 4-12 * 10^(-7) keV.cm^(-3), which is ~1000 times lower than pressure measured in observed clusters. We also estimate that the observed Sunyaev-Zel'dovich (SZ) signal from cores of filaments should range between 0.5 < y < 4.1 * 10^(-8), and these results are compared with recent observations. Our findings show that the state of the gas in filaments depend on the presence of haloes, and on the large scale environment.},
   author = {Daniela Galárraga-Espinosa and Nabila Aghanim and Mathieu Langer and Hideki Tanimura},
   keywords = {cosmology,large-scale structure of universe,methods,numerical,statistical},
   title = {Properties of gas phases around cosmic filaments at z=0 in the Illustris-TNG simulation},
   url = {http://arxiv.org/abs/2010.15139},
   year = {2020},
}
@article{Thompson2020,
   abstract = {In the light of the recent announcement of the discovery of the potential biosignature phosphine in the atmosphere of Venus I present an independent reanalysis of the original JCMT data to assess the statistical reliability of the detection. Two line detection methods are explored, low order polynomial fits and higher order multiple polynomial fits. It is found that, similar to other reanalyses of ALMA Venus spectra, the polynomial fitting process results in false positive detections in the JCMT spectrum. Furthermore, a non-parametric bootstrap analysis reveals that neither line detection method is able to recover a statistically significant detection. There is thus no significant evidence for phosphine absorption in the JCMT Venus spectra.},
   author = {M. A. Thompson},
   issue = {October},
   keywords = {astrobiology,atmospheres,methods,planets and satellites,statistical,venus},
   pages = {1-4},
   title = {The statistical reliability of 267 GHz JCMT observations of Venus},
   volume = {4},
   url = {http://arxiv.org/abs/2010.15188},
   year = {2020},
}
@article{Calura2020,
   abstract = {We present a suite of three-dimensional, high-resolution hydrodynamic simulations that follow the evolution of a massive (107 M⊙) pressure confined, star-forming neutral gas cloud moving through a hot intra-cluster medium (ICM). The main goal of the analysis is to get theoretical insight into the lifetimes and evolution of stellar systems like the recently discovered star-forming cloud SECCO 1 in the Virgo cluster of galaxies, but it may be of general interest for the study of the star forming gas clumps that are observed in the tails of ram pressure stripped galaxies. Building up on a previous, simple simulation, we explored the effect of different relative velocity of the cloud and larger temperature of the ICM, as well as the effect of the cloud self-gravity. Moreover, we performed a simulation including star-formation and stellar feedback, allowing for a first time a direct comparison with the observed properties of the stars in the system. The survivability of the cold gas in the simulated clouds is granted on timescales of the order of 1 Gyr, with final cold gas fractions generally &gt;0.75. In all cases, the simulated systems end up, after 1 Gyr of evolution, as symmetric clouds in pressure equilibrium with the external hot gas. We also confirm that gravity played a negligible role at the largest scales on the evolution of the clouds. In our simulation with star formation, star formation begins immediately, it peaks at the earliest times and decreases monotonically with time. Inhomogeneous supernova explosions are the cause of an asymmetric shape of the gas cloud, facilitating the development of instabilities and the decrease of the cold gas fraction.},
   author = {Francesco Calura and Michele Bellazzini and Annibale D’Ercole},
   doi = {10.1093/mnras/staa3133},
   issn = {0035-8711},
   issue = {October},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {galaxies,individual,numerical - hydrodynamics -,star formation - methods},
   pages = {1-20},
   title = {Hydrodynamic simulations of an isolated star-forming gas cloud in the Virgo cluster},
   volume = {20},
   year = {2020},
}
@article{Glines2020,
   author = {Forrest W Glines and Brian W O Shea and G Mark Voit},
   doi = {10.3847/1538-4357/abb08c},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   keywords = {AGN host galaxies,Active galactic nuclei,Cooling flows,Galaxy clusters,Hydrodynamical simulations},
   pages = {117},
   publisher = {IOP Publishing},
   title = {Tests of AGN Feedback Kernels in Simulated Galaxy Clusters},
   volume = {901},
   url = {http://dx.doi.org/10.3847/1538-4357/abb08c},
   year = {2020},
}
@article{Spinelli2020,
   abstract = {Among the most powerful cosmic events, supernovae (SNe) and gamma-ray bursts (GRBs) can be highly disruptive for life: their radiation can be harmful for biota or induce extinction by removing most of the protective atmospheric ozone layer on terrestrial planets. Nearby high-energy transient astrophysical events have been proposed as possible triggers of mass extinctions on Earth. We aim at assessing the habitability of the Milky Way (MW) along its cosmic history against potentially disruptive astrophysical transients with the scope of identifying the safest places and epochs within our Galaxy. We also test the hypothesis that long GRBs had a leading role in the late Ordovician mass extinction event (~440 Myrs ago). We characterise the habitability of the MW along its cosmic history as a function of galactocentric distance of terrestrial planets. We estimate the dangerous effects of transient astrophysical events (long/short GRBs and SNe) with a model which binds their rate to the specific star formation and metallicity evolution within the Galaxy along its cosmic history. Our model also accounts for the probability of forming terrestrial planets around FGK and M stars. Until ~6 billion years ago the outskirts of the Galaxy were the safest places to live, despite the relatively low density of terrestrial planets. In the last ~4 billion years, regions between 2 and 8 kpc from the center, featuring a higher density of terrestrial planets, became the best places for a relatively safer biotic life growth. We confirm the hypothesis that one long GRB had a leading role in the late Ordovician mass extinction event. In the last 500 Myrs, the safest galactic region is comprised between 2 and 8 kpc from the center of the MW, whereas the outskirts of the Galaxy have been sterilized by 2-5 long GRBs.},
   author = {R. Spinelli and G. Ghirlanda and F. Haardt and G. Ghisellini and G. Scuderi},
   keywords = {astrobiology,evolution,galaxy,gamma-ray-burst,general},
   title = {The best place and time to live in the Milky Way},
   url = {http://arxiv.org/abs/2009.13539},
   year = {2020},
}
@article{,
   abstract = {We study the multi-phase feedback processes in the central ~3 kpc of the barred Sy 2 galaxy NGC 5643. We use observations of the cold molecular gas (ALMA CO(2-1)) and ionized gas (MUSE IFU). We study different regions along the outflow zone which extends out to ~2.3 kpc in the same direction (east-west) as the radio jet, as well as nuclear/circumnuclear regions in the host galaxy disk. The deprojected outflowing velocities of the cold molecular gas (median Vcentral~189 km s^-1) are generally lower than those of the outflowing ionized gas, which reach deprojected velocities of up to 750 km s^-1 close to the AGN, and their spatial profiles follow those of the ionized phase. This suggests that the outflowing molecular gas in the galaxy disk is being entrained by the AGN wind. We derive molecular and ionized outflow masses of ~5.2x10^7 Msun and 8.5x10^4 Msun and molecular and ionized outflow mass rates of ~51 Msun yr^-1 and 0.14 Msun yr^-1. Therefore, the molecular phase dominates the outflow mass and outflow mass rate, while the outflow kinetic power and momentum are similar in both phases. However, the wind momentum load for the molecular and ionized outflow phases are ~27-5 and <1, which suggests that the molecular phase is not momentum conserving while the ionized one most certainly is. The molecular gas content (~1.5x10^7 Msun) of the eastern spiral arm is approximately 50-70% of the content of the western one. We interpret this as destruction/clearing of the molecular gas produced by the AGN wind impacting in the host galaxy. The increase of the molecular phase momentum implies that part of the kinetic energy from the AGN wind is transmitted to the molecular outflow. This suggest that in Sy-like AGN such as NGC 5643, the radiative/quasar and the kinetic/radio AGN feedback modes coexist and may shape the host galaxies even at kpc-scales via both positive and (mild) negative feedback.},
   author = {I. García-Bernete and A. Alonso-Herrero and S. García-Burillo and M. Pereira-Santaella and B. García-Lorenzo and F. J. Carrera and D. Rigopoulou and C. Ramos Almeida and M. Villar Martín and O. González-Martín and E. K. S. Hicks and A. Labiano and C. Ricci and S. Mateos},
   issue = {2017},
   title = {Multi-phase feedback processes in the Sy2 galaxy NGC 5643},
   url = {http://arxiv.org/abs/2009.12385},
   year = {2020},
}
@article{Yang2020,
   abstract = {Gravitational waves from neutron star mergers have long been considered a promising way to measure the Hubble constant, $H_0$, which describes the local expansion rate of the Universe. While black hole mergers are more abundantly observed, their expected lack of electromagnetic emission and poor gravitational-wave localization makes them less suited for measuring $H_0$. Black hole mergers within the disks of Active Galactic Nuclei (AGN) could be an exception. Accretion from the AGN disk may produce an electromagnetic signal, pointing observers to the host galaxy. Alternatively, the low number density of AGNs could help identify the host galaxy of $1-5\%$ of mergers. Here we show that black hole mergers in AGN disks may be the most sensitive way to determine $H_0$ with gravitational waves. If 1% of LIGO/Virgo's observations occur in AGN disks with identified host galaxies, we could measure $H_0$ with 1% uncertainty within five years, likely beyond the sensitivity of neutrons star mergers.},
   author = {Y. Yang and V. Gayathri and S. M arka and Z. M arka and I. Bartos},
   pages = {1-4},
   title = {Determining the Hubble Constant with Black Hole Mergers in Active Galactic Nuclei},
   url = {http://arxiv.org/abs/2009.13739},
   year = {2020},
}
@article{Truong2020,
   abstract = {We propose an abiotic geological mechanism that accounts for the abundance of phosphine detected by Greaves et al., 2020. We hypothesize that trace amounts of phosphides formed in the mantle would be brought to the surface by volcanism, and then subsequently ejected into the atmosphere, where they could react with water or sulfuric acid to form phosphine. To investigate the plausibility of this hypothesis, we carry out an order of magnitude calculation. We suggest that active volcanism today could produce a rate comparable to that required to produce the phosphide-source of the phosphine. Our hypothesis requires that Venus be currently experiencing a high rate of basaltic volcanism, one that is consistent with spacecraft observations and laboratory experiments.},
   author = {Ngoc Truong and Jonathan I. Lunine},
   pages = {1-8},
   title = {Hypothesis Perspectives: Might active volcanisms today contribute to the presence of phosphine in Venus's atmosphere?},
   url = {http://arxiv.org/abs/2009.11904},
   year = {2020},
}
@article{Mogul2020,
   abstract = {Considering the implications of the reported single spectral line detection of phosphine (PH3) by Greaves et al., we were inspired to re-examine data obtained from the Pioneer-Venus Large Probe Neutral Mass Spectrometer (LNMS) to search for evidence of phosphorus compounds. The LNMS obtained masses of neutral gases (and their fragments) at different altitudes within Venus' clouds. Published mass spectral data correspond to gases at altitudes of 50-60 km, or within the lower and middle clouds of Venus - which has been identified as a potential habitable. We find that LMNS data support the presence of phosphine; although, the origins of phosphine remain unknown.},
   author = {Rakesh Mogul and Sanjay S. Limaye and M. J. Way and Jamie A. Cordova,},
   title = {Is Phosphine in the Mass Spectra from Venus' Clouds?},
   url = {http://arxiv.org/abs/2009.12758},
   year = {2020},
}
@article{Bochenek2020,
   abstract = {With the localization of fast radio bursts (FRBs) to galaxies similar to the Milky Way and the detection of a bright radio burst from SGR J1935+2154 with energy comparable to extragalactic radio bursts, a magnetar origin for FRBs is evident. By studying the environments of FRBs, evidence for magnetar formation mechanisms not observed in the Milky Way may become apparent. In this paper, we use a sample of FRB host galaxies and a complete sample of core-collapse supernova (CCSN) hosts to determine whether FRB progenitors are consistent with a population of magnetars born in CCSNe. We also compare the FRB hosts to the hosts of hydrogen-poor superluminous supernovae (SLSNe-I) and long gamma-ray bursts (LGRBs) to determine whether the population of FRB hosts is compatible with a population of transients that may be connected to millisecond magnetars. After using a novel approach to scale the stellar masses and star-formation rates of each host galaxy to be statistically representative of $z=0$ galaxies, we find that the CCSN hosts and FRBs are consistent with arising from the same distribution. Furthermore, the FRB host distribution is inconsistent with the distribution of SLSNe-I and LGRB hosts. With the current sample of FRB host galaxies, our analysis shows that FRBs are consistent with a population of magnetars born through the collapse of giant, highly magnetic stars.},
   author = {Christopher D. Bochenek and Vikram Ravi and Dillon Dong},
   keywords = {fast radio bursts,neutron stars,supernovae},
   title = {Localized FRBs are Consistent with Magnetar Progenitors Formed in Core-Collapse Supernovae},
   url = {http://arxiv.org/abs/2009.13030},
   year = {2020},
}
@article{Bains2020,
   abstract = {The recent candidate detection of 20 ppb of phosphine in the middle atmosphere of Venus is so unexpected that it requires an exhaustive search for explanations of its origin. Phosphorus-containing species have not been modelled for Venusian atmosphere before and our work represents the first attempt to model phosphorus species in Venusian atmosphere. We thoroughly explore the potential pathways of formation of phosphine in a Venusian environment, including in the planet's atmosphere, cloud and haze layers, surface, and subsurface. We investigate gas reactions, geochemical reactions, photochemistry, and other non-equilibrium processes. None of these potential phosphine production pathways are sufficient to explain the presence of ppb phosphine levels on Venus. The presence of PH3, therefore, must be the result of a process not previously considered plausible for Venusian conditions. The process could be unknown geochemistry, photochemistry, or even aerial microbial life, given that on Earth phosphine is exclusively associated with anthropogenic and biological sources. The detection of phosphine adds to the complexity of chemical processes in the Venusian environment and motivates in situ follow up sampling missions to Venus.},
   author = {William Bains and Janusz J Petkowski and Sara Seager and Sukrit Ranjan and Clara Sousa-Silva and Paul B Rimmer and Zhuchang Zhan and Jane S Greaves and Anita M S Richards},
   title = {Phosphine on Venus Cannot be Explained by Conventional Processes},
   url = {http://arxiv.org/abs/2009.06499},
   year = {2020},
}
@article{Holz1800,
   author = {Daniel E Holz},
   title = {Don ’ t fall into the gap : GW190521 as a straddling binary},
   year = {1800},
}
@article{Zhao2020,
   abstract = {Almost two-thirds of disk galaxies in the local universe host bars, which serve as important drivers of secular evolutionary processes. While cosmological simulations are powerful tools to study the formation and evolution of galaxies, they have often struggled to generate reasonable bar populations. We measure the fraction, size, and strength of bars in 3866 disk galaxies from the TNG100 run of the advanced cosmological simulation IllustrisTNG. Consistent with observations, about 55% of disk galaxies with stellar mass $M_* \approx 10^\{10.6\}\, M_\odot$ are barred, and the relation between bar size and total stellar mass is similar to that found in near-infrared surveys. However, the formation of bars is suppressed in galaxies with $M_* < 10^\{10.6\}\, M_\odot$, which may result from the difficulty TNG100 has in resolving short bars with radius <1.4 kpc. In contrast, up to 75% of massive disk galaxies with $M_* > 10^\{10.6\}\, M_\odot$ have bars, ~10%-20% higher than observed. TNG100 overproduces relatively short bars (radius ~1.4-3 kpc) with respect to the mass-bar size relation observed in near-infrared surveys. Tracing the progenitors of z=0 massive galaxies we find that the bar fraction increases from 25% to 63% between z=1 and 0. Instead if we select all disk galaxies during z=0-1 with a constant mass cut of $M_* \geqslant 10^\{10.6\}\, M_\odot$ we find that the bar fraction is a nearly constant 60%.},
   author = {Dongyao Zhao and Min Du and Luis C. Ho and Victor P. Debattista and Jingjing Shi},
   title = {Barred Galaxies in the IllustrisTNG Simulation},
   url = {http://arxiv.org/abs/2009.06895},
   year = {2020},
}
@article{,
   abstract = {We report three-dimensional hydrodynamical simulations of shocks ($\{\cal M_\{\rm shock\}\}\geq 4$) interacting with fractal multicloud layers. The evolution of shock-multicloud systems consists of four stages: a shock-splitting phase in which reflected and refracted shocks are generated, a compression phase in which the forward shock compresses cloud material, an expansion phase triggered by internal heating and shock re-acceleration, and a mixing phase in which shear instabilities generate turbulence. We compare multicloud layers with narrow ($\sigma_\{\rho\}=1.9\bar\{\rho\}$) and wide ($\sigma_\{\rho\}=5.9\bar\{\rho\}$) log-normal density distributions characteristic of Mach $\approx 5$ supersonic turbulence driven by solenoidal and compressive modes. Our simulations show that outflowing cloud material contains imprints of the density structure of their native environments. The dynamics and disruption of multicloud systems depend on the porosity and the number of cloudlets in the layers. `Solenoidal' layers mix less, generate less turbulence, accelerate faster, and form a more coherent mixed-gas shell than the more porous `compressive' layers. Similarly, multicloud systems with more cloudlets quench mixing via a shielding effect and enhance momentum transfer. Mass loading of diffuse mixed gas is efficient in all models, but direct dense gas entrainment is highly inefficient. Dense gas only survives in compressive clouds, but has low speeds. If normalised with respect to the shock-passage time, the evolution shows invariance for shock Mach numbers $\geq10$ and different cloud-generating seeds, and slightly weaker scaling for lower Mach numbers and thinner cloud layers. Multicloud systems also have better convergence properties than single-cloud systems, with a resolution of $8$ cells per cloud radius being sufficient to capture their overall dynamics.},
   author = {Wladimir Banda-Barragán and Marcus Brüggen and Christoph Federrath and Alexander Y Wagner and Evan Scannapieco and J'Neil Cottle},
   issue = {September},
   keywords = {galaxies,hydrodynamics,methods,numerical,starburst,turbulence},
   pages = {1-20},
   title = {Shock-multicloud interactions in galactic outflows -- I. Cloud layers with log-normal density distributions},
   volume = {20},
   url = {http://arxiv.org/abs/2009.07718},
   year = {2020},
}
@article{Greaves2017,
   author = {Jane S Greaves and Anita M S Richards and William Bains and Paul B Rimmer and Hideo Sagawa and David L Clements and Sara Seager and Janusz J Petkowski and Clara Sousa-silva and Sukrit Ranjan and Emily Drabek-maunder and Helen J Fraser and Annabel Cartwright and Ingo Mueller-wodarg},
   doi = {10.1038/s41550-020-1174-4},
   title = {Phosphine gas in the cloud decks of Venus},
   year = {2017},
}
@article{Perna2020,
   abstract = {Arp220 is the nearest and prototypical ULIRG, and shows evidence of pc-scale molecular outflows in its nuclear regions and strongly perturbed ionised gas kinematics on kpc scales. It is therefore the ideal system for investigating outflows and feedback phenomena in details. We investigate the feedback effects on the Arp220 ISM, deriving a detailed picture of the atomic gas in terms of physical and kinematic properties, with a spatial resolution never obtained before (0.56", i.e. ~ 210 pc). We use optical IFS observations from VLT/MUSE-AO to obtain spatially resolved stellar and gas kinematics, for both ionised ([N II]6583) and neutral (Na ID5891,96) components; we also derive dust attenuation, electron density, ionisation conditions and hydrogen column density maps to characterise the ISM properties. Arp220 kinematics reveal the presence of a disturbed, kpc-scale disk in the innermost nuclear regions, and highly perturbed, multi-phase (neutral and ionised) gas along the minor-axis of the disk, which we interpret as a galactic-scale outflow emerging from the Arp220 eastern nucleus. This outflow involves velocities up to ~ 1000 km/s at galactocentric distances of ~ 5 kpc, and has a mass rate of ~ 50 Msun/yr, and kinetic and momentum power of ~ 1e43 erg/s and ~ 1e35 dyne, respectively. The inferred energetics do not allow us to distinguish the origin of the outflows, i.e. whether they are AGN-driven or starburst-driven. We also present evidence for enhanced star formation at the edges of - and within - the outflow, with a star formation rate SFR ~ 5 Msun/yr (i.e. ~ 2% of the total SFR). Our findings suggest the presence of powerful winds in Arp220: they might be capable of removing or heating large amounts of gas from the host ("negative feedback"), but could be also responsible for triggering star formation ("positive feedback").},
   author = {M. Perna and S. Arribas and C. Catalan-Torrecilla and L. Colina and E. Bellocchi and A. Fluetsch and R. Maiolino and S. Cazzoli and A. Hernan Caballero and M. Pereira Santaella and J. Piqueras Lopez and B. Rodriguez del Pino},
   keywords = {active - galaxies,arp 220 - galaxies,galaxies,individual,ism,starburst - galaxies},
   title = {MUSE view of Arp220: Kpc-scale multi-phase outflow and evidence for positive feedback},
   url = {http://arxiv.org/abs/2009.03353},
   year = {2020},
}
@article{Wittor2020,
   abstract = {Turbulence in the intracluster, intragroup, and circumgalactic medium plays a crucial role in the self-regulated feeding and feedback loop of central supermassive black holes. We dissect the three-dimensional turbulent `weather' in a high-resolution Eulerian simulation of active galactic nucleus (AGN) feedback, shown to be consistent with multiple multi-wavelength observables of massive galaxies. We carry out post-processing simulations of Lagrangian tracers to track the evolution of enstrophy, a proxy of turbulence, and its related sinks and sources. This allows us to isolate in depth the physical processes that determine the evolution of turbulence during the recurring strong and weak AGN feedback events, which repeat self-similarly over the Gyr evolution. We find that the evolution of enstrophy/turbulence in the gaseous halo is highly dynamic and variable over small temporal and spatial scales, similar to the chaotic weather processes on Earth. We observe major correlations between the enstrophy amplification and recurrent AGN activity, especially via its kinetic power. While advective and baroclinc motions are always sub-dominant, stretching motions are the key sources of the amplification of enstrophy, in particular along the jet/cocoon, while rarefactions decrease it throughout the bulk of the volume. This natural self-regulation is able to preserve, as ensemble, the typically-observed subsonic turbulence during cosmic time, superposed by recurrent spikes via impulsive anisotropic AGN features (wide outflows, bubbles, cocoon shocks). This study facilitates the preparation and interpretation of the thermo-kinematical observations enabled by new revolutionary X-ray IFU telescopes, such as XRISM and Athena.},
   author = {D. Wittor and M. Gaspari},
   issue = {September},
   keywords = {active - methods,clusters,galaxies,intracluster medium - hydrodynamics,numerical,quasars,supermassive black holes -,turbulence -},
   title = {Dissecting the turbulent weather driven by mechanical AGN feedback},
   volume = {000},
   url = {http://arxiv.org/abs/2009.03344},
   year = {2020},
}
@article{Gross1999,
   author = {Richard Gross and Norman Jensen},
   doi = {10.1063/1.4903718},
   issn = {00436542},
   issue = {2},
   journal = {Wisconsin Medical Journal},
   keywords = {02,50,bayesian evidence,cw,decision theory,le,pacs,weight of evidence},
   pages = {53-55},
   pmid = {10235064},
   title = {Using evidence to make decisions},
   volume = {98},
   year = {1999},
}
@article{Tadaki2020,
   abstract = {We present 0.2arcsec-resolution Atacama Large Millimeter/submillimeter Array observations at 870 $\mu$m in a stellar mass-selected sample of 85 massive ($M_\mathrm\{star\}>10^\{11\}~M_\odot$) star-forming galaxies (SFGs) at z=1.9-2.6 in the 3D-HST/CANDELS fields of UDS and GOODS-S. We measure the effective radius of the rest-frame far-infrared (FIR) emission for 62 massive SFGs. They are distributed over wide ranges of FIR size from $R_\mathrm\{e,FIR\}=$0.4 kpc to $R_\mathrm\{e,FIR\}=$6 kpc. The effective radius of the FIR emission is smaller by a factor of 2.3$^\{+1.9\}_\{-1.0\}$ than the effective radius of the optical emission and by a factor of 1.9$^\{+1.9\}_\{-1.0\}$ smaller than the half-mass radius. Even with taking into account potential extended components, the FIR size would change by ~10%. By combining the spatial distributions of the FIR and optical emission, we investigate how galaxies change the effective radius of the optical emission and the stellar mass within a radius of 1 kpc, $M_\mathrm\{1kpc\}$. The compact starburst puts most of massive SFGs on the mass--size relation for quiescent galaxies (QGs) at z~2 within 300 Myr if the current star formation activity and its spatial distribution are maintained. We also find that within 300 Myr, ~38% of massive SFGs can reach the central mass of $M_\mathrm\{1kpc\}=10^\{10.5\}~M_\odot$, which is around the boundary between massive SFGs and QGs. These results suggest an outside-in transformation scenario in which a dense core is formed at the center of a more extended disk, likely via dissipative in-disk inflows. Synchronized observations at ALMA 870 $\mu$m and JWST 3-4 $\mu$m will explicitly verify this scenario.},
   author = {Ken-ichi Tadaki and Sirio Belli and Andreas Burkert and Avishai Dekel and Natascha M. Förster Schreiber and Reinhard Genzel and Masao Hayashi and Rodrigo Herrera-Camus and Tadayuki Kodama and Kotaro Kohno and Yusei Koyama and Minju M. Lee and Dieter Lutz and Lamiya Mowla and Erica J. Nelson and Alvio Renzini and Tomoko L. Suzuki and Linda J. Tacconi and Hannah Übler and Emily Wisnioski and Stijn Wuyts},
   keywords = {galaxies,high-redshift,ism,starburst},
   title = {Structural evolution in massive galaxies at z~2},
   url = {http://arxiv.org/abs/2009.01976},
   year = {2020},
}
@article{Parekh2020,
   abstract = {We present the discovery of a single radio relic located at the edge of the galaxy cluster A2384, using the MeerKAT radio telescope. A2384 is a nearby ($z$ = 0.092), low mass, complex bimodal, merging galaxy cluster that displays a dense X-ray filament ($\sim$ 700 kpc in length) between A2384(N) (Northern cluster) and A2384(S) (Southern cluster). The origin of the radio relic is puzzling. By using the MeerKAT observation of A2384, we estimate that the physical size of the radio relic is 824 $\times$ 264 kpc$^\{2\}$ and that it is a steep spectrum source. The radio power of the relic is $P_\{1.4\mathrm\{GHz\}\}$ $\sim$ (3.87 $\pm$ 0.40) $\times$ 10$^\{23\}$ W Hz$^\{-1\}$. This radio relic could be the result of shock wave propagation during the passage of the low-mass A2384(S) cluster through the massive A2384(N) cluster, creating a trail appearing as a hot X-ray filament. In the previous GMRT 325 MHz observation we detected a peculiar FR I radio galaxy interacting with the hot X-ray filament of A2384, but the extended radio relic was not detected; it was confused with the southern lobe of the FR I galaxy. This newly detected radio relic is elongated and perpendicular to the merger axis, as seen in other relic clusters. In addition to the relic, we notice a candidate radio ridge in the hot X-ray filament. The physical size of the radio ridge source is $\sim$ 182 $\times$ 129 kpc$^\{2\}$. Detection of the diffuse radio sources in the X-ray filament is a rare phenomenon, and could be a new class of radio source found between the two merging clusters of A2384(N) and A2384(S).},
   author = {V. Parekh and K. Thorat and R. Kale and B. Hugo and N. Oozeer and S. Makhathini and D. Kleiner and S. V. White and G. I. G. Józsa and O. Smirnov and K. van der Heyden and S. Perkins and L. Andati and A. Ramaila and M. Ramatsoku},
   issue = {September},
   keywords = {clusters of galaxies,intra-cluster medium,radio galaxies},
   title = {MeerKAT's discovery of a radio relic in the bimodal merging cluster A2384},
   url = {http://arxiv.org/abs/2009.02724},
   year = {2020},
}
@article{Boardman2020,
   abstract = {Our Milky Way provides a unique test case for galaxy evolution models, thanks to our privileged position within the Milky Way's disc. This position also complicates comparisons between the Milky Way and external galaxies, due to our inability to observe the Milky Way from an external point of view. Milky Way analog galaxies offer us a chance to bridge this divide by providing the external perspective that we otherwise lack. However, over-precise definitions of "analog" yield little-to-no galaxies, so it is vital to understand which selection criteria produce the most meaningful analog samples. To address this, we compare the properties of complementary samples of Milky Way analogs selected using different criteria. We find the Milky Way to be within 1$\sigma$ of its analogs in terms of star-formation rate and bulge-to-total ratio in most cases, but we find larger offsets between the Milky Way and its analogs in terms of disc scale length; this suggests that scale length must be included in analog selections in addition to other criteria if the most accurate analogs are to be selected. We also apply our methodology to the neighbouring Andromeda galaxy. We find analogs selected on the basis of strong morphological features to display much higher star-formation rates than Andromeda, and we also find analogs selected on Andromeda's star-formation rate to over-predict Andromeda's bulge extent. This suggests both structure and star-formation rate should be considered when selecting the most stringent Andromeda analogs.},
   author = {Nicholas Fraser Boardman and Gail Zasowski and Jeffrey Newman and Brett Andrews and Catherine Fielder and Matthew Bershady and Jonathan Brinkmann and Niv Drory and Dhanesh Krishnarao and Richard Lane and Ted Mackereth and Karen Masters and Guy Stringfellow},
   issue = {September},
   keywords = {galaxies,general,general galaxies,ism,spiral,statistics,stellar content,structure},
   pages = {1-13},
   title = {Are the Milky Way and Andromeda unusual? A comparison with Milky Way and Andromeda Analogs},
   volume = {13},
   url = {http://arxiv.org/abs/2009.02576},
   year = {2020},
}
@article{Werk2014,
   abstract = {We analyze the physical conditions of the cool, photoionized (T 10 4 K) circumgalactic medium (CGM) using the COS-Halos suite of gas column density measurements for 44 gaseous halos within 160 kpc of LL* galaxies at z0.2. These data are well described by simple photoionization models, with the gas highly ionized (n H II /n H ≳ 99%) by the extragalactic ultraviolet background. Scaling by estimates for the virial radius, R vir, we show that the ionization state (tracked by the dimensionless ionization parameter, U) increases with distance from the host galaxy. The ionization parameters imply a decreasing volume density profile n H = (10-4.2 ± 0.25)(R/R vir) -0.8 ± 0.3. Our derived gas volume densities are several orders of magnitude lower than predictions from standard two-phase models with a cool medium in pressure equilibrium with a hot, coronal medium expected in virialized halos at this mass scale. Applying the ionization corrections to the H I column densities, we estimate a lower limit to the cool gas mass M ⊙ for the volume within R < R vir. Allowing for an additional warm-hot, O VI-traced phase, the CGM accounts for at least half of the baryons purported to be missing from dark matter halos at the 10 12 M ⊙ scale. © 2014. The American Astronomical Society. All rights reserved.},
   issue = {September},
   keywords = {cosmology,dwarf,formation,galaxies,theory},
   pages = {1-12},
   title = {Totally Metal: A Relationship Between Stellar Metallicity Gradients and Galaxy Age in Dwarf Galaxies},
   volume = {12},
   url = {http://arxiv.org/abs/2009.01241},
   year = {2020},
}
@article{McLeod2020,
   abstract = {We present a new determination of the galaxy stellar mass function (GSMF) over the redshift interval $0.25 \leq z \leq 3.75$, derived from a combination of ground-based and Hubble Space Telescope (HST) imaging surveys. Based on a near-IR selected galaxy sample selected over an area of 3 deg$^\{2\}$ and spanning $\geq 4$ dex in stellar mass, we fit the GSMF with both single and double Schechter functions, carefully accounting for Eddington bias to derive both observed and intrinsic parameter values. We find that a double Schechter function is a better fit to the GSMF at all redshifts, although the single and double Schechter function fits are statistically indistinguishable by $z=3.25$. We find no evidence for significant evolution in $M^\{\star\}$, with the intrinsic value consistent with $\log_\{10\}(M^\{\star\} / M_\{\odot\})=10.55\pm\{0.1\}$ over the full redshift range. Overall, our determination of the GSMF is in good agreement with recent simulation results, although differences persist at the highest stellar masses. Splitting our sample according to location on the UVJ plane, we find that the star-forming GSMF can be adequately described by a single Schechter function over the full redshift range, and has not evolved significantly since $z\simeq 2.5$. In contrast, both the normalization and functional form of the passive GSMF evolves dramatically with redshift, switching from a single to a double Schechter function at $z \leq 1.5$. As a result, we find that while passive galaxies dominate the integrated stellar-mass density at $z \leq 0.75$, they only contribute $\lesssim 10$ per cent by $z\simeq 3$. Finally, we provide a simple parameterization that provides an accurate estimate of the GSMF, both observed and intrinsic, at any redshift within the range $0 \leq z \leq 4$.},
   author = {D. J. McLeod and R. J. McLure and J. S. Dunlop and F. Cullen and A. C. Carnall and K. Duncan},
   issue = {September},
   keywords = {evolution,formation,galaxies,high-redshift},
   pages = {1-24},
   title = {The evolution of the galaxy stellar mass function over the last twelve billion years from a combination of ground-based and HST surveys},
   volume = {24},
   url = {http://arxiv.org/abs/2009.03176},
   year = {2020},
}
@article{Pontzen2020,
   abstract = {We introduce a new method to mitigate numerical diffusion in adaptive mesh refinement (AMR) simulations of cosmological galaxy formation, and study its impact on a simulated dwarf galaxy as part of the 'EDGE' project. The target galaxy has a maximum circular velocity of 21 km/s but evolves in a region which is moving at up to 90 km/s relative to the hydrodynamic grid. In the absence of any mitigation, diffusion softens the filaments feeding our galaxy. As a result, gas is unphysically held in the circumgalactic medium around the galaxy for 320 Myr, delaying the onset of star formation until cooling and collapse eventually triggers an initial starburst at z=9. Using genetic modification, we produce 'velocity-zeroed' initial conditions in which the grid-relative streaming is strongly suppressed; by design, the change does not significantly modify the large scale structure or dark matter accretion history. The resulting simulation recovers a more physical, gradual onset of star formation starting at z=17. While the final stellar masses are nearly consistent ($4.8 \times 10^6\,M_\odot$ and $4.4\times 10^6\,M_\odot$ for unmodified and velocity-zeroed respectively), the dynamical and morphological structure of the z=0 dwarf galaxies are markedly different due to the contrasting histories. Our approach to diffusion suppression is suitable for any AMR zoom cosmological galaxy formation simulations, and is especially recommended for those of small galaxies at high redshift.},
   author = {Andrew Pontzen and Martin P. Rey and Corentin Cadiou and Oscar Agertz and Romain Teyssier and Justin I. Read and Matthew D. A. Orkney},
   keywords = {cosmology,dwarf,galaxies,methods,miscellaneous,numerical},
   title = {EDGE: A new approach to suppressing numerical diffusion in adaptive mesh simulations of galaxy formation},
   volume = {000},
   url = {http://arxiv.org/abs/2009.03313},
   year = {2020},
}
@article{Bologna2020,
   author = {Università Bologna and Dipartimento Astronomia and Mario Radovich and Fabio Bellagamba and Matteo Maturi and Lauro Moscardini and Emanuella Puddu and Mauro Roncarelli and Nivya Roy and Crescenzo Tortora and Sandro Bardelli and Federico Marulli and Mauro Sereno and Fedor Getman and Nicola R Napolitano},
   issue = {September},
   keywords = {clusters,galaxies,general},
   pages = {1-14},
   title = {AMICO galaxy clusters in KiDS-DR3 : galaxy population properties and their dependence with redshift AMICO galaxy clusters in KiDS-DR3 : galaxy population properties and their dependence with redshift},
   volume = {14},
   year = {2020},
}

@article{Tan2021,
   abstract = {Radiative mixing layers arise wherever multiphase gas, shear, and radiative cooling are present. Simulations show that in steady state, thermal advection from the hot phase balances radiative cooling. However, many features are puzzling. For instance, hot gas entrainment appears to be numerically converged despite the scale-free, fractal structure of such fronts being unresolved. Additionally, the hot gas heat flux has a characteristic velocity vin ≈ cs, cold(tcool/tsc, cold)−1/4 whose strength and scaling are not intuitive. We revisit these issues in 1D and 3D hydrodynamic simulations. We find that over-cooling only happens if numerical diffusion dominates thermal transport; convergence is still possible even when the Field length is unresolved. A deeper physical understanding of radiative fronts can be obtained by exploiting parallels between mixing layers and turbulent combustion, which has well-developed theory and abundant experimental data. A key parameter is the Damköhler number Da = τturb/tcool, the ratio of the outer eddy turnover time to the cooling time. Once Da &gt; 1, the front fragments into a multiphase medium. Just as for scalar mixing, the eddy turnover time sets the mixing rate, independent of small scale diffusion. For this reason, thermal conduction often has limited impact. We show that vin and the effective emissivity can be understood in detail by adapting combustion theory scalings. Mean density and temperature profiles can also be reproduced remarkably well by mixing length theory. These results have implications for the structure and survival of cold gas in many settings, and resolution requirements for large scale galaxy simulations.},
   author = {Brent Tan and S Peng Oh and Max Gronke},
   doi = {10.1093/mnras/stab053},
   issn = {0035-8711},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {4},
   pages = {3179-3199},
   title = {Radiative mixing layers: insights from turbulent combustion},
   volume = {502},
   url = {https://doi.org/10.1093/mnras/stab053},
   year = {2021},
}


@article{Song2020,
   abstract = {We examine how the mass assembly of central galaxies depends on their location in the cosmic web. The HORIZON-AGN simulation is analysed at z~2 using the DISPERSE code to extract multi-scale cosmic filaments. We find that the dependency of galaxy properties on large-scale environment is mostly inherited from the (large-scale) environmental dependency of their host halo mass. When adopting a residual analysis that removes the host halo mass effect, we detect a direct and non-negligible influence of cosmic filaments. Proximity to filaments enhances the build-up of stellar mass, a result in agreement with previous studies. However, our multi-scale analysis also reveals that, at the edge of filaments, star formation is suppressed. In addition, we find clues for compaction of the stellar distribution at close proximity to filaments. We suggest that gas transfer from the outside to the inside of the haloes (where galaxies reside) becomes less efficient closer to filaments, due to high angular momentum supply at the vorticity-rich edge of filaments. This quenching mechanism may partly explain the larger fraction of passive galaxies in filaments, as inferred from observations at lower redshifts.},
   author = {Hyunmi Song and Clotilde Laigle and Ho Seong Hwang and Julien Devriendt and Yohan Dubois and Katarina Kraljic and Christophe Pichon and Adrianne Slyz and Rory Smith},
   keywords = {cosmology,dynamics,evolution,formation,galaxies,haloes,kinematics and,large-scale structure of universe,theory},
   pages = {1-18},
   title = {Beyond halo mass: the role of vorticity-rich filaments in quenching galaxy mass assembly},
   volume = {18},
   url = {http://arxiv.org/abs/2009.00013},
   year = {2020},
}
@article{Kanjilal2021,
   abstract = {We revisit the problem of the growth of dense/cold gas in the cloud-crushing set-up with radiative cooling. The relative motion between the dense cloud and the diffuse medium produces a turbulent boundary layer of mixed gas with a short cooling time. This mixed gas may explain the ubiquity of the range of absorption/emission lines observed in various sources such as the circumgalactic medium and galactic/stellar/active galactic nucleus outflows. Recently, Gronke &amp; Oh showed that the efficient radiative cooling of the mixed gas can lead to continuous growth of the dense cloud. They presented a threshold cloud size for the growth of dense gas that was contradicted by the more recent works of Li et al. &amp; Sparre et al. These thresholds are qualitatively different as the former is based on the cooling time of the mixed gas whereas the latter is based on the cooling time of the hot gas. Our simulations agree with the threshold based on the cooling time of the mixed gas. We argue that the radiative cloud-crushing simulations should be run long enough to allow for the late-time growth of the dense gas due to cooling of the mixed gas but not so long that the background gas cools catastrophically. Moreover, the simulation domain should be large enough that the mixed gas is not lost through the boundaries. While the mixing layer is roughly isobaric, the emissivity of the gas at different temperatures is fundamentally different from an isobaric single-phase steady cooling flow.},
   author = {Vijit Kanjilal and Alankar Dutta and Prateek Sharma},
   doi = {10.1093/mnras/staa3610},
   issn = {0035-8711},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {2},
   pages = {1143-1159},
   title = {Growth and structure of multiphase gas in the cloud-crushing problem with cooling},
   volume = {501},
   url = {https://doi.org/10.1093/mnras/staa3610},
   year = {2021},
}

@article{Sharon2020,
   abstract = {Type Ia supernovae (SNe Ia) are likely the thermonuclear explosions of carbon-oxygen white-dwarf stars, but their progenitor systems remain elusive. A few theoretical scenarios for the progenitor systems have been suggested, which have been shown to agree with some observational properties of SNe Ia. However, several computational challenges prohibit a robust comparison to the observations. We focus on the observed $t_0-M_\text\{Ni56\}$ relation, where $t_0$ (the $\gamma$-rays' escape time from the ejecta) is positively correlated with $M_\text\{Ni56\}$ (the synthesized $^\{56\}$Ni mass). Comparing to the $t_0-M_\text\{Ni56\}$ relation bypasses the need for radiation transfer calculations, as the value of $t_0$ can be directly inferred from the ejecta. We show that all known SNe Ia models fail to reproduce the observed $t_0-M_\text\{Ni56\}$ correlation.},
   author = {Amir Sharon and Doron Kushnir},
   issue = {Phillips 1993},
   keywords = {a few theoretical,are likely the thermonuclear,but their progenitor systems,ch,co,explosions of carbon-oxygen,for a review,including a chandrasekhar-mass,mannucci,nelemans 2014,or sub-chandrasekhar-,remain elusive,scenarios for the progenitor,see maoz,sne ia,stars,systems have been suggested,type ia supernova,type ia supernovae,wd,white-dwarf},
   pages = {1-4},
   title = {All known Type Ia supernovae models fail to reproduce the observed $t_0-M_\text\{Ni56\}$ correlation},
   url = {http://arxiv.org/abs/2008.13612},
   year = {2020},
}
@article{Sparre2020,
   author = {M. Sparre and C. Pfrommer and K. Ehlert},
   issue = {August},
   keywords = {formation,galaxies,ism,jets and outflows,methods,numerical},
   pages = {1-18},
   title = {Interaction of a cold cloud with a hot wind: the regimes of cloud growth and destruction and the impact of magnetic fields},
   volume = {18},
   year = {2020},
}
@article{,
   abstract = {The standard $\Lambda$ Cold Dark Matter cosmological model provides an amazing description of a wide range of astrophysical and astronomical data. However, there are a few big open questions, that make the standard model look like a first-order approximation to a more realistic scenario that still needs to be fully understood. In this Letter of Interest we will list a few important goals that need to be addressed in the next decade, also taking into account the current discordances present between the different cosmological probes, as the Hubble constant $H_0$ value, the $\sigma_8-S_8$ tension, and the anomalies present in the Planck results. Finally, we will give an overview of upgraded experiments and next-generation space-missions and facilities on Earth, that will be of crucial importance to address all these},
   author = {Eleonora Di Valentino and Luis A. Anchordoqui and Yacine Ali-Haimoud and Luca Amendola and Nikki Arendse and Marika Asgari and Mario Ballardini and Elia Battistelli and Micol Benetti and Simon Birrer and Marco Bruni and Erminia Calabrese and David Camarena and Salvatore Capozziello and Angela Chen and Jens Chluba and Anton Chudaykin and Eoin Ó Colgáin and Francis-Yan Cyr-Racine and Paolo de Bernardis and Jacques Delabrouille and Jo Dunkley and Agnès Ferté and Fabio Finelli and Wendy Freedman and Noemi Frusciante and Elena Giusarma and Adrià Gómez-Valent and Will Handley and Luke Hart and Alan Heavens and Hendrik Hildebrandt and Daniel Holz and Dragan Huterer and Mikhail M. Ivanov and Shahab Joudaki and Marc Kamionkowski and Tanvi Karwal and Lloyd Knox and Luca Lamagna and Julien Lesgourgues and Matteo Lucca and Valerio Marra and Silvia Masi and Sabino Matarrese and Alessandro Melchiorri and Olga Mena and Laura Mersini-Houghton and Vivian Miranda and David F. Mota and Jessica Muir and Ankan Mukherjee and Florian Niedermann and Alessio Notari and Rafael C. Nunes and Francesco Pace and Antonella Palmese and Supriya Pan and Daniela Paoletti and Valeria Pettorino and Francesco Piacentini and Vivian Poulin and Marco Raveri and Adam G. Riess and Vincenzo Salzano and Emmanuel N. Saridakis and Anjan A. Sen and Arman Shafieloo and Anowar J. Shajib and Joseph Silk and Alessandra Silvestri and Martin S. Sloth and Tristan L. Smith and Carsten van de Bruck and Licia Verde and Luca Visinelli and Benjamin D. Wandelt and Weiqiang Yang},
   pages = {1-8},
   title = {Cosmology Intertwined I: Perspectives for the Next Decade},
   url = {http://arxiv.org/abs/2008.11283},
   year = {2020},
}
@article{Mondal2020,
   abstract = {We perform a comparative study between the only radio detected Type I superluminous supernova (SLSN) PTF10hgi, and the most active repeating fast radio burst FRB121102. This study has its root in the hypothesized FRB-SLSN connection that states that magnetars born in SLSN can power FRBs. The wideband spectrum (0.6--15 GHz) of PTF10hgi presented here, provides strong evidence for the magnetar wind nebular origin of the radio emission. The same spectrum also enables us to make robust estimates of the radius and the magnetic field of the radio emitting region and demonstrates that the nebula is powered by the rotational energy of the magnetar. This spectrum is then compared with that of FRB121102 which we extend down to 400 MHz using archival data. The newly added measurements put very tight constraint on the emission models of the compact persistent source associated with FRB121102. We find that while both sources can be powered by the rotational energy of the underlying magnetar, the average energy injection rate is much higher in FRB121102. Hence, we hypothesise that, if PTF10hgi is indeed emitting fast radio bursts, those will be much weaker energetically than those from FRB121102.},
   author = {Surajit Mondal and Apurba Bera and Poonam Chandra and Barnali Das},
   issue = {August},
   keywords = {fast radio bursts,radio continuum,supernovae,transients},
   pages = {1-6},
   title = {Radio emission from a decade old Type I superluminous supernova, PTF10hgi: Comparison with FRB121102},
   volume = {6},
   url = {http://arxiv.org/abs/2008.11375},
   year = {2020},
}
@article{Saha2020,
   abstract = {One of the outstanding problems of current observational cosmology is to understand the nature of sources that produced the bulk of the ionizing radiation after the Cosmic Dark Age. Direct detection of these reionization sources1 is practically infeasible at high redshift (z) due to the steep decline of intergalactic medium transmission2,3. However, a number of low-z analogues emitting Lyman continuum at 900 Å restframe are now detected at z < 0.4 (refs. 4–8) and there are also detections in the range 2.5 < z < 3.5 (refs. 9–14). Here we report the detection of Lyman continuum emission with a high escape fraction (>20%) from a low-mass clumpy galaxy at z = 1.42, in the middle of the redshift range where no detection has been made before and near the peak of the cosmic star-formation history15. The observation was made in the Hubble Extreme Deep Field16 by the wide-field Ultraviolet Imaging Telescope17 onboard AstroSat18. This detection of extreme ultraviolet radiation from a distant galaxy at a restframe wavelength of 600 Å opens up a new window to constrain the shape of the ionization spectrum. Further observations with AstroSat should substantially increase the sample of Lyman-continuum-leaking galaxies at cosmic noon.},
   author = {Kanak Saha and Shyam N. Tandon and Charlotte Simmonds and Anne Verhamme and Abhishek Paswan and Daniel Schaerer and Michael Rutkowski and Anshuman Borgohain and Bruce Elmegreen and Akio K. Inoue and Francoise Combes and Debra Elmegreen and Mieke Paalvast},
   doi = {10.1038/s41550-020-1173-5},
   issn = {23973366},
   journal = {Nature Astronomy},
   pages = {1-23},
   title = {AstroSat detection of Lyman continuum emission from a z = 1.42 galaxy},
   year = {2020},
}
@article{Chiou2020,
   abstract = {Supersonically Induced Gas Objects (SIGOs) primarily form in the early Universe, outside of dark matter halos due to the presence of a relative stream velocity between baryons and dark matter. These structures may be the progenitors of globular clusters. Since SIGOs are made out of pristine gas, we investigate the effect of atomic cooling on their properties. We run a set of four simulations by using the moving-mesh code \{\sc arepo\}, with and without baryon-dark matter relative velocity and with and without the effects of atomic cooling. We show that SIGO's density, temperature, and prolateness are determined by gravitational interactions rather than cooling. The cold gas fraction in SIGOs is much higher than that of dark matter halos. Specifically, we show that the SIGO's characteristic low temperature and extreme high gas density forges a nurturing site for the earliest star formation sites.},
   author = {Yeou S. Chiou and Smadar Naoz and Blakesley Burkhart and Federico Marinacci and Mark Vogelsberger},
   keywords = {cosmology,galaxies,high redshift,methods,numerical,theory},
   title = {The Supersonic Project: To cool or not to cool Supersonically Induced Gas Objects (SIGOs)?},
   url = {http://arxiv.org/abs/2008.02808},
   year = {2020},
}
@article{Ioka2020,
   abstract = {The recent discovery of a Mega-Jansky radio burst simultaneously with short X-ray bursts from the Galactic magnetar (strongly-magnetized neutron star (NS)) SGR 1935+2154 is a smoking gun for the hypothesis that some cosmological fast radio bursts (FRBs) arise from magnetar bursts. We argue that the X-ray bursts with high temperature $T \sim 80$ keV entail an electron-positron ($e^\{\pm\}$) outflow from a trapped-expanding fireball, polluting the NS magnetosphere before the FRB emission. The $e^\{\pm\}$ outflow is opaque to induced Compton scatterings of FRB photons, and is strongly Compton-dragged by the X-ray bursts. Nevertheless the FRB photons can break out the $e^\{\pm\}$ outflow with radiation forces if the FRB emission radius is larger than a few tens of NS radii. A FRB is chocked if the FRB is weaker or X-ray bursts are stronger, possibly explaining no FRBs with giant flares and no detectable X-ray bursts with weak FRBs. We also speculate that the $e^\{\pm\}$ outflow may be needed to generate FRBs, solving why the FRBs occur only with the high-$T$ X-ray bursts. The breakout physics is important for constraining the emission mechanism and electromagnetic counterparts to future FRBs.},
   author = {Kunihito Ioka},
   keywords = {bursts,general,magnetars,non-thermal,pulsars,radiation mechanisms,radio continuum,relativistic processes,stars,x-rays},
   title = {Fast Radio Burst Breakouts from Magnetar Burst Fireballs},
   url = {http://arxiv.org/abs/2008.01114},
   year = {2020},
}
@book{,
   author = {Houjun Mo and Frank van den Bosch and Simon White},
   isbn = {9780521857932},
   title = {Galaxy Formation and Evolution},
}
@book{,
   author = {Randan J. Leveque},
   title = {Finite-Volume Methods for Hyperbolic Problems},
}
@article{,
   abstract = {Cosmological simulations, as well as mounting evidence from observations, have shown that supermassive black holes play a fundamental role in regulating the formation of stars throughout cosmic time. This has been clearly demonstrated in the case of galaxy clusters in which powerful feedback from the central black hole is preventing the hot intracluster gas from cooling catastrophically, thus reducing the expected star formation rates by orders of magnitude. These conclusions have however been almost entirely based on nearby clusters. Based on new Chandra X-ray observations, we present the first observational evidence for massive, runaway cooling occurring in the absence of supermassive black hole feedback in the high-redshift galaxy cluster SpARCS104922.6+564032.5 ($z=1.709$). The hot intracluster gas appears to be fueling a massive burst of star formation ($\approx900$~M$_\odot$yr$^\{-1\}$) that is offset by dozens of kpc from the central galaxy. The burst is co-spatial with the coolest intracluster gas but not associated with any galaxy in the cluster. In less than 100 million years, such runaway cooling can form the same amount of stars as in the Milky Way. Intracluster stars are therefore not only produced by tidal stripping and the disruption of cluster galaxies, but can also be produced by runaway cooling of hot intracluster gas at early times. Overall, these observations show the dramatic impact when supermassive black hole feedback fails to operate in clusters. They indicate that in the highest overdensities such as clusters and proto-clusters, runaway cooling may be a new and important mechanism for fueling massive bursts of star formation in the early universe.},
   author = {J. Hlavacek-Larrondo and C. L. Rhea and T. Webb and M. McDonald and A. Muzzin and G. Wilson and K. Finner and F. Valin and N. Bonaventura and M. Cooper and A. C. Fabian and M. -L. Gendron-Marsolais and M. J. Jee and C. Lidman and M. Mezcua and A. Noble and H. R. Russell and J. Surace and A. Trudeau and H. K. C. Yee},
   title = {Evidence of runaway gas cooling in the absence of supermassive black hole feedback at the epoch of cluster formation},
   url = {http://arxiv.org/abs/2007.15660},
   year = {2020},
}
@book{Lee1995,
   author = {J.C. Lee},
   doi = {10.1016/0160-9327(95)90029-2},
   issn = {01609327},
   issue = {2},
   journal = {Endeavour},
   pages = {92},
   title = {Demonstrating science with soap films},
   volume = {19},
   year = {1995},
}
@article{Donnari2020,
   abstract = {We make an in-depth comparison of the IllustrisTNG simulations with observational data on the quenched fractions of central and satellite galaxies, for $M_*=10^\{9-12\}M_\{\odot\}$ at $0\leq z\leq3$. We study how analysis methodologies and observational effects impact this comparison. This includes measurement choices -- aperture, quenched definition, star formation rate (SFR) indicator timescale -- as well as observational uncertainties and sample selection issues: projection effects, satellite/central misclassification, and host mass distribution sampling. The definition used to separate quenched and star-forming galaxies produces differences of up to 70 (30)$\%$ for centrals (satellites) $>\sim 10^\{10.5\} M_\{\odot\}$. Increasing the aperture within which SFR is measured can suppress the quenched fractions by up to $\sim50\%$, particularly at $z\gtrsim2$. Proper consideration of the stellar and host mass distributions is crucial: naive comparisons to volume-limited samples from simulations lead to misinterpretation of the quenched fractions as a function of $z$ by up to 20$\%$. Including observational uncertainties to theoretical values of $M_*$ and SFR changes the quenched fraction values and their trend and/or slope with mass. Taking projected rather than 3D distances for satellites decreases the quenched fractions by up to 10$\%$ due to field contamination. Comparing with data, TNG produces quenched fractions broadly consistent with observations. TNG predicts quenched fractions up to $\sim80-90\%$ for centrals at $z\leq2-3$, in line with recent observations, and notably higher than other theoretical models. The quantitative agreement of TNG and SDSS for satellite quenched fractions in groups and clusters depends strongly on the galaxy and host mass range. Our mock comparison between TNG and SDSS highlights the importance of properly accounting for observational effects and biases.},
   author = {Martina Donnari and Annalisa Pillepich and Dylan Nelson and Federico Marinacci and Mark Vogelsberger and Lars Hernquist},
   issue = {August},
   keywords = {clusters,evolution,formation,galaxies,groups},
   title = {Quenched fractions in the IllustrisTNG simulations: comparison with observations and other theoretical models},
   volume = {000},
   url = {http://arxiv.org/abs/2008.00004},
   year = {2020},
}
@article{Genel2021,
   author = {Shy Genel and Federico Marinacci and Vicente Rodriguez-gomez},
   issue = {August},
   keywords = {clusters,galaxies,general,groups,haloes},
   pages = {1-20},
   title = {Quenched fractions in the IllustrisTNG simulations : the roles of AGN feedback , environment , and pre-processing Quenched fractions in the IllustrisTNG simulations : the roles of AGN feedback , environment , and pre-processing},
   volume = {20},
   year = {2021},
}
@article{Mirakhor2020,
   abstract = {We present a new extended XMM-Newton mosaic of the nearby Coma cluster, which covers the cluster out to the virial radius with nearly complete azimuthal coverage. This large mosaic is combined with the Planck Sunyaev Zel'dovich effect observations to recover the thermodynamic properties of the intracluster medium in an azimuthally averaged profile and 36 angular sectors, producing the highest spatial resolution view of the thermodynamics of the outskirts of a galaxy cluster in its entirety. Beyond $r_\{500\}$, our clumping corrected entropy measurements along the less disturbed directions are statistically consistent with the power-law entropy profile predicted by non-radiative simulations, and the gas mass fraction agrees with the mean cosmic baryon fraction. However, there is a clear entropy deficit in the outskirts to the southwest, coinciding with where Coma connects to a cosmic web filament which joins it to Abell 1367. The low entropy to the southwest extends from 0.5-1.0$r_\{200\}$, and is consistent with what is expected from simulations of a filamentary gas stream penetrating into the cluster as it continues to accrete matter from the cosmic web. We also find that the radial profiles of the recovered quantities become increasingly asymmetric in the outskirts, particularly along the more disturbed directions, consistent with the predictions of cosmological simulations.},
   author = {M. S. Mirakhor and S. A. Walker},
   issue = {July},
   keywords = {clusters,galaxies,intracluster medium - intergalactic,medium - x-rays},
   title = {A complete view of the outskirts of the Coma cluster},
   volume = {000},
   url = {http://arxiv.org/abs/2007.12194},
   year = {2020},
}
@article{Takahashi2020,
   abstract = {The jet structure of short gamma-ray bursts (GRBs) has been controversial after the detection of GRB 170817A as the electromagnetic counterparts to the gravitational wave event GW170817. Different authors use different jet structures for calculating the afterglow light curves. We formulated a method to inversely reconstruct the jet structure uniquely from a given off-axis GRB afterglow, without assuming any functional form of the structure. By systematically applying our inversion method, we find that more diverse jet structures are consistent with the observed afterglow of GRB 170817A within errors: such as hollow-cone, spindle, Gaussian, and power-law jet structures. In addition, the total energy of the reconstructed jet is arbitrary, proportional to the ambient density $n_0$, with keeping the same jet shape if the parameters satisfy the degeneracy combination $n_0 \varepsilon_\mathrm\{B\}^\{(p+1)/(p+5)\} \varepsilon_\mathrm\{e\}^\{4(p-1)/(p+5)\} = \mathrm\{const.\}$. Observational accuracy less than $\sim 6$ per cent is necessary to distinguish the different shapes, while the degeneracy of the energy scaling would be broken by observing the spectral breaks. Future events in denser environment with brighter afterglows and observable spectral breaks are ideal for our inversion method to pin down the jet structure, providing the key to the jet formation and propagation.},
   author = {Kazuya Takahashi and Kunihito Ioka},
   issue = {July},
   keywords = {analytical,gamma-ray bursts,methods},
   pages = {1-11},
   title = {Diverse Jet Structures Consistent with the Off-axis Afterglow of GRB 170817A},
   volume = {11},
   url = {http://arxiv.org/abs/2007.13116},
   year = {2020},
}
@article{Lim2020,
   abstract = {We present a comparison of the physical properties of the gas in the circumgalactic (CGM) and intergalactic (IGM) media at z ∼ 0 between observations and four cos-mological hydrodynamical simulations: Illustris, TNG300 of the IllustrisTNG project, EAGLE, and one of the Magneticum simulations. For the observational data, we use the gas properties that are inferred from cross-correlating the Sunyaev-Zel'dovich effect (SZE) from the Planck CMB maps with the haloes and the large-scale structure reconstructed from Sloan Digital Sky Survey data. Both the observational and simulation results indicate that the integrated gas pressure in haloes deviates from the self-similar case, showing that feedback impacts haloes with M 500 ∼ 10 12−13 M. The simulations predict that more than half the baryons are displaced from haloes, while the gas fraction inferred from our observational data roughly equals the cosmic baryon fraction throughout the M 500 ∼ 10 12−14.5 M halo mass range. All simulations tested here predict that the mean gas temperature in haloes is about the virial temperature, while that inferred from the SZE is up to one order of magnitude lower than that from the simulations (and also from X-ray observations). While a remarkable agreement is found for the average properties of the IGM between the observation and some simulations , we show that their dependence on the large-scale tidal field can break the degeneracy between models that show similar predictions otherwise. Finally, we show that the gas pressure and the electron density profiles from simulations are not well described by a generalized NFW (GNFW) profile. Instead, we present a new model with a mass-dependent shape that fits the profiles accurately.},
   author = {S H Lim and David Barnes and Mark Vogelsberger and H J Mo and Dylan Nelson and Annalisa Pillepich and Klaus Dolag and Federico Marinacci},
   isbn = {5001013−13.5},
   issue = {July},
   journal = {Mon. Not. R. Astron. Soc},
   keywords = {evolution-galaxies,formation-galaxies,haloes,methods,statistical-galaxies},
   pages = {1-14},
   title = {Properties of the CGM and IGM: constraints on galaxy formation models from the Sunyaev-Zel'dovich effect},
   volume = {000},
   year = {2020},
}
@article{Marthi2020,
   abstract = {We report the findings of a uGMRT observing campaign on FRB 180916.J0158+65, discovered recently to show a 16.35-day periodicity of its active cycle. We observed the source at 550-750 MHz for $\sim 2$ hours each during three successive cycles at the peak of its expected active period. We find 0, 12, and 3 bursts respectively, implying a highly variable bursting rate even within the active phase. We consistently detect faint bursts with spectral energies only an order of magnitude higher than the Galactic burst source SGR~1935+2154. The times of arrival of the detected bursts rule out many possible aliased solutions, strengthening the findings of the 16.35-day periodicity. A short-timescale periodicity search returned no highly significant candidates. Two of the beamformer-detected bursts were bright enough to be clearly detected in the imaging data, achieving sub-arcsecond localization, and proving as a proof-of-concept for FRB imaging with the GMRT. We provide a $3\sigma$ upper limit of the persistent radio flux density at 650 MHz of $66~\mu\{\rm Jy\}$ which, combined with the EVN and VLA limits at 1.6~GHz, further constrains any potential radio counterpart. These results demonstrate the power of uGMRT for targeted observations to detect and localize known repeating FRBs.},
   author = {Visweshwar Ram Marthi and Tasha Gautam and Dongzi Li and Hsiu-Hsien Lin and Robert Main and Arun Kumar Naidu and Ue-Li Pen and Robert Wharton},
   issue = {July},
   keywords = {interferometric,methods,observational,radio continuum,techniques,tran-},
   title = {Detection of 15 bursts from FRB 180916.J0158+65 with the uGMRT},
   url = {http://arxiv.org/abs/2007.14404},
   year = {2020},
}
@article{Bengaly2020,
   abstract = {The measurement of present-day temperature of the Cosmic Microwave Background (CMB), $T_0 = 2.72548 \pm 0.00057$ K (1$\sigma$), made by the Far-InfraRed Absolute Spectrophotometer (FIRAS), is one of the most precise measurements ever made in Cosmology. On the other hand, estimates of the Hubble Constant, $H_0$, obtained from measurements of the CMB temperature fluctuations assuming the standard $\Lambda$CDM model exhibit a large ($4.1\sigma$) tension when compared with low-redshift, model-independent observations. Recently, some authors argued that a slightly change in $T_0$ could alleviate or solve the $H_0$-tension problem. Here, we investigate evidence for a hotter or colder universe by performing an independent analysis from currently available temperature-redshift $T(z)$ measurements. Our analysis (parametric and non-parametric) shows a good agreement with the FIRAS measurement and a discrepancy of $\gtrsim 1.9\sigma$ from the $T_0$ values required to solve the $H_0$ tension. This result reinforces the idea that a solution of the $H_0$-tension problem in fact requires either a better understanding of the systematic errors on the $H_0$ measurements or new physics.},
   author = {Carlos A. P. Bengaly and Javier E. Gonzalez and Jailson S. Alcaniz},
   issue = {3},
   keywords = {cosmic microwave background,cosmology,observations,theory},
   pages = {1-4},
   title = {Is there evidence for a hotter Universe?},
   volume = {1},
   url = {http://arxiv.org/abs/2007.13789},
   year = {2020},
}
@article{,
   abstract = {The co-evolution of supermassive black holes (SMBHs) with their host galaxies remains to be fully explored, especially at high redshift. While often understood as a consequence of self-regulation via AGN feedback, it may also be explained by alternative SMBH accretion models. Here, we expand on previous work by studying the growth of SMBHs with the help of a large suite of cosmological zoom-in simulations (\textsc\{\small\{MassiveFIRE\}\}) that are part of the Feedback in Realistic Environments (FIRE) project. The growth of SMBHs is modeled in post-processing with different accretion models, placements, and merger treatments, and validated by comparing to on-the-fly calculations. Scaling relations predicted by the gravitational torque driven accretion (GTDA) model agree with observations at low redshift \emph\{without\} the need for AGN feedback, in contrast to models in which the accretion rate depends strongly on SMBH mass. At high redshift, we find deviations from the local scaling relations in line with previous results. In particular, SMBHs are under-massive, presumably due to stellar feedback, but start to grow efficiently once their host galaxies reach $M_* \sim 10^\{10\} M_\{\odot\}$. We analyze and explain these findings in the context of a simple analytic model. Finally, we show that the predicted scaling relations depend sensitively on the efficiency of SMBH merging. These findings highlight the relevance of understanding the evolution of SMBH-galaxy scaling relations to predict the rate of gravitational wave signals from SMBH mergers across cosmic history.},
   author = {Onur Çatmabacak and Robert Feldmann and Daniel Anglés-Alcázar and Claude-André Faucher-Giguère and Philip F. Hopkins and Dušan Kereš},
   issue = {July},
   keywords = {black hole physics,black holes,evolution,galaxies,high-redshift,quasars,supermassive},
   pages = {1-19},
   title = {Black hole -- galaxy co-evolution in FIRE: the importance of black hole location and mergers},
   volume = {19},
   url = {http://arxiv.org/abs/2007.12185},
   year = {2020},
}
@article{Zhuang2020,
   author = {Ming-Yang Zhuang and Luis C. Ho},
   doi = {10.3847/1538-4357/ab8f2e},
   issn = {15384357},
   issue = {2},
   journal = {The Astrophysical Journal},
   keywords = {active,galaxies,ism,star formation},
   pages = {108},
   title = {The Interplay between Star Formation and Black Hole Accretion in Nearby Active Galaxies},
   volume = {896},
   year = {2020},
}
@article{Efstathiou2020,
   abstract = {This is a transcript of a talk that I gave in Cambridge on 17th July 2020 on the `Hubble tension'. I review the SH0ES analyses by Riess and collaborators and point out some internal inconsistencies, including a discrepancy between the relative distances inferred from Cepheids of two of the primary geometric distance anchors, the Large Magellanic Cloud (LMC) and NGC 4258. I then ask `what would it take to make SH0ES compatible with early time measurements?'. The answer is a systematic bias of 0.1 - 0.15 mag in the intercept of the Cepheid period-luminosity relations of SH0ES galaxies. Such a bias resolves the Hubble tension, the tension between the distance anchors, and the difference between SH0ES and the tip of the red giant branch (TRGB) distance ladder, as measured and calibrated by Freedman and collaborators. I show that the difference between the TRGB and SH0ES values of H0 is caused mainly by a systematic calibration offset. In the short term, observational efforts should be focussed on improving the calibrations of the distance anchors and nearby galaxies, rather than trying to measure distance moduli to more supernovae host galaxies. I argue that an independent distance estimate to NGC 4258 is particularly critical. With such observations, it should be possible, on a relatively short timescale, to establish definitively whether the Hubble tension really exits.},
   author = {G. Efstathiou},
   title = {A Lockdown Perspective on the Hubble Tension},
   url = {http://arxiv.org/abs/2007.10716},
   year = {2020},
}
@article{Zhuang2020,
   abstract = {We investigate the relationship between black hole accretion and star formation in a sample of 453 $z\approx0.3$ type 1 active galactic nuclei (AGNs). We use available CO observations to demonstrate that the combination of nebular dust extinction and metallicity provides reliable estimates of the molecular gas mass even for the host galaxies of type 1 AGNs. Consistent with other similar but significantly smaller samples, we reaffirm the notion that powerful AGNs have comparable gas content as nearby star-forming galaxies and that AGN feedback does not deplete the host of cold gas instantaneously. We demonstrate that while the strong correlation between star formation rate and black hole accretion rate is in part driven by the mutual dependence of these parameters on molecular gas mass, the star formation rate and black hole accretion rate are still weakly correlated after removing the dependence of star formation rate on molecular gas mass. This, together with a positive correlation between star formation efficiency and black hole accretion rate, may be interpreted as evidence for positive AGN feedback.},
   author = {Ming-Yang Zhuang and Luis C. Ho and Jinyi Shangguan},
   keywords = {active,galaxies,ism,nuclei,quasars,seyfert},
   title = {Black Hole Accretion Correlates with Star Formation Rate and Star Formation Efficiency},
   url = {http://arxiv.org/abs/2007.11285},
   year = {2020},
}
@article{Jana2020,
   abstract = {We study the interaction of cosmic rays (CRs) with the diffuse circumgalactic gas of Milky Way (MW) galaxy that results in hadronic $\gamma-$ray emission and radio synchrotron emission. We aim to constrain the CR population in our circumgalactic medium (CGM) with the help of observed isotropic $\gamma$-ray background (IGRB) and radio continuum. We modify different models of CGM gas in hydrostatic equilibrium discussed in literature by including a cosmic ray population, parametrized by $\eta \equiv P_\{\rm CR\}/P_\{\rm th\}$. For the simplest isothermal model, the IGRB only allows $\eta \lesssim 1$. On the other hand, the precipitation model, in which the cooling of the CGM gas is regulated with an optimum ratio of cooling time to free-fall time, the IGRB allows $\eta \lesssim 230$. There is a small forbidden range near $\eta\sim 1$ that can be circumvented by changing boundary conditions. We also discuss the importance of anisotropy in $\gamma$-ray emission from CGM because of the Solar system's off-center position in the MW, and this consideration may pose problems for models of CR dominated CGM even when flux limit is satisfied. The radio continuum limits $\eta \lesssim 400$ for precipitation model and does not constrain isothermal model, however these constraints are mitigated by synchrotron loss time being comparable to CR diffusion time scales. These bounds are relevant for current numerical simulations that indicate a significant CR population in CGM of galaxies of MW mass.},
   author = {Ranita Jana and Manami Roy and Biman B. Nath},
   keywords = {circumgalactic medium,diffuse radiation,emission,galactic cosmic rays,gamma-rays,milky way galaxy physics,radio continuum},
   title = {Gamma-ray and radio background constraints on cosmic rays in Milky Way circumgalactic medium},
   url = {http://arxiv.org/abs/2007.11015},
   year = {2020},
}
@article{Carraro2020,
   abstract = {We study the co-evolution between the black hole accretion rate (BHAR) and the star formation rate (SFR) in different galaxy life phases: main sequence star-forming galaxies, quiescent and starburst galaxies at different cosmic epochs. We take advantage of the X-ray data from the Chandra COSMOS-Legacy survey and of the extensive multiwavelength ancillary observations in the COSMOS field presented in the COSMOS2015 catalog. We perform an X-ray stacking analysis and combine it with detected sources, in a broad redshift interval ($0.1<z<3.5$). The X-ray luminosity is used to predict the BHAR, while a similar stacking analysis on far-infrared Herschel maps is used to measure the corresponding SFR. We focus on the evolution of the average SFR-stellar mass (M*) relation and compare it with the BHAR-M* relation. We find that the ratio between BHAR and SFR does not evolve with redshift, although it depends on stellar mass. For the star-forming populations, this dependence on M* has a logarithmic slope of $\sim0.6$, for the starburst sample of $\sim0.4$, both at odds with quiescent sources where it remains constant ($\log(\rm \{BHAR\}/\{\rm SFR\})\sim -3.4$). By studying the specific BHAR and specific SFR we find signs of downsizing for both M* and black hole mass (M$_\{\rm BH\}$): quiescents grew their super-massive black hole at very early times, while star-forming and starburst galaxies had an accretion that endured until more recent times. Our results support the idea that the same physical processes feed and sustain both star formation and black hole accretion. Our integrated estimates of the M*-M$_\{\rm BH\}$ relation at all redshifts are consistent with independent determinations of the local M*-M$_\{\rm BH\}$ relation, thus adding key evidence to a weak evolution in the BHAR/SFR, and its low normalization compared to local dynamical M*-M$_\{\rm BH\}$ relations.},
   author = {R. Carraro and G. Rodighiero and P. Cassata and M. Brusa and F. Shankar and I. Baronchelli and E. Daddi and I. Delvecchio and A. Franceschini and R. Griffiths and C. Gruppioni and E. López-Navas and C. Mancini and S. Marchesi and M. Negrello and A. Puglisi and E. Sani and H. Suh},
   keywords = {active,evolution,galaxies,star formation,starburst,xrays},
   title = {Co-evolution of black hole accretion and star formation in galaxies up to z=3.5},
   url = {http://arxiv.org/abs/2007.11002},
   year = {2020},
}
@article{Ricci2020,
   abstract = {We present the drastic transformation of the X-ray properties of the active galactic nucleus 1ES 1927+654, following a changing-look event. After the optical/UV outburst the power-law component, produced in the X-ray corona, disappeared, and the spectrum of 1ES 1927+65 instead became dominated by a blackbody component ($kT\sim 80-120$ eV). This implies that the X-ray corona, ubiquitously found in AGN, was destroyed in the event. Our dense $\sim 450$ day long X-ray monitoring shows that the source is extremely variable in the X-ray band. On long time scales the source varies up to $\sim 4$ dex in $\sim 100$ days, while on short timescales up to $\sim2$ dex in $\sim 8$ hours. The luminosity of the source is found to first show a strong dip down to $\sim 10^\{40\}\rm\,erg\,s^\{-1\}$, and then a constant increase in luminosity to levels exceeding the pre-outburst level $\gtrsim $300 days after the optical event detection, rising up asymptotically to $\sim 2\times10^\{44\}\rm\,erg\,s^\{-1\}$. As the X-ray luminosity of the source increases, the X-ray corona is recreated, and a very steep power-law component ($\Gamma\simeq 3$) reappears, and dominates the emission for 0.3-2 keV luminosities $\gtrsim 10^\{43.7\}\rm\,erg\,s^\{-1\}$, $\sim 300$ days after the beginning of the event. We discuss possible origins of this event, and speculate that our observations could be explained by the interaction between the accretion flow and debris from a tidally disrupted star. Our results show that changing-look events can be associated with dramatic and rapid transformations of the innermost regions of accreting SMBHs.},
   author = {C. Ricci and E. Kara and M. Loewenstein and B. Trakhtenbrot and I. Arcavi and R. Remillard and A. C. Fabian and K. C. Gendreau and Z. Arzoumanian and R. Li and L. C. Ho and C. L. MacLeod and E. Cackett and D. Altamirano and P. Gandhi and P. Kosec and D. Pasham and J. Steiner and C. -H. Chan},
   keywords = {active,evolution,galaxies,general,individual,quasars},
   title = {The destruction and recreation of the X-ray corona in a changing-look Active Galactic Nucleus},
   url = {http://arxiv.org/abs/2007.07275},
   year = {2020},
}
@article{May2017,
   abstract = {We present an analysis of the Seyfert 2 galaxyNGC1068 of archive data from the Spectrograph for INtegral Field Observations in the Near Infrared (SINFONI)-Very Large Telescope, in the HK bands with pixel scales of 0.1 (data set 1-DS1) and 0.025 (DS2) arcsec. The data are revisited with a sophisticated data treatment, such as the differential atmospheric refraction correction and the application of a Butterworth filtering and deconvolution. The gain in the process is quantified by a significant improvement in the Strehl ratio and it shows that an unprecedented high spatial resolution is achieved. For DS1, a detailed study of the H2, [FeII] and [Si VI] emission lines reveals a three-phase gas morphology: (1) the low-velocity [Fe II] emission representing the glowingwall of an hourglass structure, (2) the high-velocity compact blobs of low and high ionization emissions filling the hourglass volume and (3) the distribution of H2 molecular gas defines the thick and irregular walls of a bubble surrounding a cavity. Both the hourglass and the molecular emissions have an asymmetry caused by the fragmentation of the north-eastern molecular wall, closest to the active galactic nucleus, resulting in highvelocity compact blobs of ionized gas outside the bubble. The south-western part of the bubble is excavated by the jet, where the blobs remain confined and are blown along the bubble's inner boundary. We propose that those blobs are driven by a hot 'secondary wind' coming from the spot where the jet interacts and injects its energy in the molecular gas. The combination of a primary wind launched by the central source and the secondary wind is what we call a two-stage outflow. For DS2, we detected a [Si VI] outflow nearly coplanar to the maser disc and orthogonal to the CO outflow found by a previous study. Such unexpected scenario is interpreted as the interaction between the central radiation field and a two-phase gas density torus.},
   author = {D. May and J. E. Steiner},
   doi = {10.1093/mnras/stx886},
   issn = {13652966},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {(ngc 1068)-galaxies,Individual,Kinematics and dynamics-galaxies,Nuclei,Spectroscopic-galaxies,Techniques},
   pages = {994-1025},
   title = {A two-stage outflow in ngc 1068},
   volume = {469},
   year = {2017},
}
@article{Robitaille2020,
   abstract = {We propose a new statistical model that can reproduce the hierarchical nature of the ubiquitous filamentary structures of molecular clouds. This model is based on the multiplicative random cascade, which is designed to replicate the multifractal nature of intermittency in developed turbulence. We present a modified version of the multiplicative process where the spatial fluctuations as a function of scales are produced with the wavelet transforms of a fractional Brownian motion realisation. This simple approach produces naturally a log-normal distribution function and hierarchical coherent structures. Despite the highly contrasted aspect of these coherent structures against a smoother background, their Fourier power spectrum can be fitted by a single power law. As reported in previous works using the multiscale non-Gaussian segmentation (MnGSeg) technique, it is proven that the fit of a single power law reflects the inability of the Fourier power spectrum to detect the progressive non-Gaussian contributions that are at the origin of these structures across the inertial range of the power spectrum. The mutifractal nature of these coherent structures is discussed, and an extension of the MnGSeg technique is proposed to calculate the multifractal spectrum that is associated with them. Using directional wavelets, we show that filamentary structures can easily be produced without changing the general shape of the power spectrum. The cumulative effect of random multiplicative sequences succeeds in producing the general aspect of filamentary structures similar to those associated with star-forming regions. The filamentary structures are formed through the product of a large number of random-phase linear waves at different spatial wavelengths. Dynamically, this effect might be associated with the collection of compressive processes that occur in the interstellar medium.},
   author = {Jean-François Robitaille and Abdelhalim Abdeldayem and Isabelle Joncour and Estelle Moraux and Frédérique Motte and Pierre Lesaffre and André Khalil},
   issue = {Frisch 1995},
   keywords = {general,image processing,ism,methods,statistical,structure,techniques,turbulence,waves},
   pages = {1-11},
   title = {Statistical model for filamentary structures of molecular clouds -- The modified multiplicative random cascade model and its multifractal nature},
   url = {http://arxiv.org/abs/2007.08206},
   year = {2020},
}
@article{Dib2020,
   abstract = {The structure of molecular clouds (MCs) holds important clues on the physical processes that lead to their formation and subsequent evolution. While it is well established that turbulence imprints a self-similar structure to the clouds, other processes, such as gravity and stellar feedback, can break their scale-free nature. The break of self-similarity can manifest itself in the existence of characteristic scales that stand out from the underlying structure generated by turbulent motions. We investigate the structure of the Cygnus-X North and the Polaris MCs which represent two extremes in terms of their star formation activity. We characterize the structure of the clouds using the delta-variance ($\Delta$-variance) spectrum. In Polaris, the structure of the cloud is self-similar over more than one order of magnitude in spatial scales. In contrast, the $\Delta$-variance spectrum of Cygnus-X exhibits an excess and a plateau on physical scales of ~0.5-1.2 pc. In order to explain the observations for Cygnus-X, we use synthetic maps in which we overlay populations of discrete structures on top of a fractal Brownian motion (fBm) image. The properties of these structures such as their major axis sizes, aspect ratios, and column density contrasts are randomly drawn from parameterized distribution functions. We show that it is possible to reproduce a $\Delta$-variance spectrum that resembles the one of the Cygnus-X cloud. We also use a "reverse engineering" approach in which we extract the compact structures in the Cygnus-X cloud and re-inject them on an fBm map. The calculated $\Delta$-variance using this approach deviates from the observations and is an indication that the range of characteristic scales observed in Cygnus-X is not only due to the existence of compact sources, but is a signature of the whole population of structures, including more extended and elongated structures},
   author = {Sami Dib and Sylvain Bontemps and Nicola Schneider and Davide Elia and Volker Ossenkopf-Okada and Mohsen Shadmehri and Doris Arzoumanian and Frederique Motte and Mark Heyer and Ake Nordlund and Jean-francois Robitaille and Bilal Ladjelate},
   issue = {dv},
   keywords = {clouds,formation - ism,general,ism,star formation,stars,structure - galaxies},
   pages = {1-18},
   title = {The structure and characteristic scales of molecular clouds},
   url = {http://arxiv.org/abs/2007.08533},
   year = {2020},
}
@article{Vazza2020,
   abstract = {The emergence of a complex, large-scale organisation of cosmic matter into the Cosmic Web is a beautiful exemplification of how complexity can be produced by simple initial conditions and simple physical laws. In the epoch of Big Data in astrophysics, connecting the stunning variety of multi-messenger observations to the complex interplay of fundamental physical processes is an open challenge. In this contribution, I discuss a few relevant applications of Information Theory to the task of objectively measuring the complexity of modern numerical simulations of the Universe. When applied to cosmological simulations, complexity analysis makes it possible to measure the total information necessary to model the cosmic web. It also allow us to monitor which physical processes are mostly responsible for the emergence of complex dynamical behaviour across cosmic epochs and environments, and possibly to improve mesh refinement strategies in the future.},
   author = {Franco Vazza},
   pages = {1-27},
   title = {The Complexity and Information Content of Simulated Universes\}},
   url = {http://arxiv.org/abs/2007.05995},
   year = {2020},
}
@article{Farah2020,
   abstract = {A black hole embedded within a bright, optically thin emitting region imprints a nearly circular "shadow" on its image, corresponding to the observer's line-of-sight into the black hole. The shadow boundary depends on the black hole's mass and spin, providing an observable signature of both properties via high resolution images. However, standard expressions for the shadow boundary are most naturally parametrized by Boyer-Lindquist radii rather than by image coordinates. We explore simple, approximate parameterizations for the shadow boundary using ellipses and a family of curves known as limacons. We demonstrate that these curves provide excellent and efficient approximations for all black hole spins and inclinations. In particular, we show that the two parameters of the limacon naturally account for the three primary shadow deformations resulting from mass and spin: size, displacement, and asymmetry. These curves are convenient for parametric model fitting directly to interferometric data, they reveal the degeneracies expected when estimating black hole properties from images with practical measurement limitations, and they provide a natural framework for parametric tests of the Kerr metric using black hole images.},
   author = {Joseph R. Farah and Dominic W. Pesce and Michael D. Johnson and Lindy L. Blackburn},
   keywords = {black hole physics,galaxy,interferometric,nucleus,radio continuum,techniques},
   title = {On the approximation of the black hole shadow with a simple polar curve},
   url = {http://arxiv.org/abs/2007.06732},
   year = {2020},
}
@article{Aalto2020,
   author = {S. Aalto and N. Falstad and S. Muller and K. Wada and J. S. Gallagher and S. König and K. Sakamoto and W. Vlemmings and C. Ceccobello and K. Dasyra and F. Combes and S. García-Burillo and Y. Oya and S. Martín and P. van der Werf and A. S. Evans and J. Kotilainen},
   doi = {10.1051/0004-6361/202038282},
   issn = {0004-6361},
   journal = {Astronomy & Astrophysics},
   keywords = {active,evolution,galaxies,individual,ism,jets and outflows,molecules,ngc 1377,nuclei},
   pages = {1-16},
   title = {ALMA resolves the remarkable molecular jet and rotating wind in the extremely radio-quiet galaxy NGC 1377},
   year = {2020},
}
@article{May2020,
   abstract = {We report near-infrared (NIR) IFU observations of the active galactic nucleus NGC 4151 with archive data from the NIFS-Gemini North Telescope. We have selected best-seeing observations (≲0.3 arcsec) that, allied to our methodology of image processing techniques, show structures with spatial resolution comparable to those of the HST. The intricate outflow of NGC 4151 is revisited in light of the results found for NGC 1068, in a previous work, and a very similar dynamic is found: the low-velocity [Fe ii] emission depicts the glowing walls of an hourglass structure, while the high-velocity gas fills its volume. From this finding we show that the misalignment between the jet and the NLR is not a projection effect, as previously thought. A molecular outflow is detected for the first time in this galaxy and, just like in NGC 1068, the transition between the molecular and the ionized gas phases comes from the fragmentation of molecular cavity walls into bullets of ionized gas exposed to the central source. Furthermore, it is suggestive that the same geometrical dichotomy between the cones seen in NGC 1068 is found here, with one side, where the cavity is disrupted by the AGN, being more extended than the other. Finally, a new spatial correlation between the high-velocity [Fe ii] and the soft X-ray emission of [Ne ix] is found, which is unexpected given the difference between their ionization potentials.},
   author = {D May and J E Steiner and R B Menezes and D R A Williams and J Wang},
   doi = {10.1093/mnras/staa1545},
   issn = {0035-8711},
   issue = {July},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {galaxies,imaging spectroscopy,individual,ism,jets and outflows,kinematics and dynamics,ngc 4151,nuclei,seyfert,techniques},
   pages = {1-29},
   title = {The nuclear architecture of NGC 4151: on the trace of a global outflow mechanism in light of NGC 1068},
   volume = {29},
   year = {2020},
}
@article{Pasini2020,
   abstract = {Our understanding of how AGN feedback operates in galaxy clusters has improved in recent years owing to large efforts in multi-wavelength observations and hydrodynamical simulations. However, it is much less clear how feedback operates in galaxy groups, which have shallower gravitational potentials. In this work, using very deep VLA and new MeerKAT observations from the MIGHTEE survey, we compiled a sample of 247 X-ray selected galaxy groups detected in the COSMOS field. We have studied the relation between the X-ray emission of the intra-group medium and the 1.4 GHz radio emission of the central radio galaxy. For comparison, we have also built a control sample of 142 galaxy clusters using ROSAT and NVSS data. We find that clusters and groups follow the same correlation between X-ray and radio emission. Large radio galaxies hosted in the centres of groups and merging clusters increase the scatter of the distribution. Using statistical tests and Monte-Carlo simulations, we show that the correlation is not dominated by biases or selection effects. We also find that galaxy groups are more likely than clusters to host large radio galaxies, perhaps owing to the lower ambient gas density or a more efficient accretion mode. In these groups, radiative cooling of the ICM could be less suppressed by AGN heating. We conclude that the feedback processes that operate in galaxy clusters are also effective in groups.},
   author = {T. Pasini and M. Brūggen and F. de Gasperin and L. Bîrzan and E. O'Sullivan and A. Finoguenov and M. Jarvis and M. Gitti and F. Brighenti and I. H. Whittam and J. D. Collier and I. Heywood and G. Gozaliasl},
   issue = {July},
   keywords = {clusters,galaxies,general,groups,intracluster medium,radio continuum,x-rays},
   pages = {1-14},
   title = {The relation between the diffuse X-ray luminosity and the radio power of the central AGN in galaxy groups},
   volume = {14},
   url = {http://arxiv.org/abs/2007.04999},
   year = {2020},
}
@article{Kirsten2020,
   abstract = {The recent CHIME/FRB and STARE2 detection of an extremely bright (fluence ~MJy ms) radio burst from the Galactic magnetar SGR 1935+2154 supports the hypothesis that (some) fast radio bursts (FRBs) are emitted by magnetars at cosmological distances. With the aim of detecting more bursts from SGR 1935+2154, we performed monitoring observations of the source using (up to) four small radio telescopes observing simultaneously at complementary radio frequencies, spanning the range from 327 MHz to 8.6 GHz. In close to four weeks of almost daily monitoring (265 hrs on source) we detected two bright radio bursts that are separated in time by only 1.4 seconds, i.e. separated by 43% of the 3.25-s rotational period of this neutron star. The bursts have fluences of 112+/-22 Jy ms and 24+/-5 Jy ms, respectively, and we measure a scattering time scale of 313+/-31 us at 1.32 GHz. Given the proximity of the bursts in time, we estimate the shape parameter k and rate parameter r of an assumed Weibull distribution and find k significantly less than one. This suggests a non-Poissonian, clustered emission process and is consistent with what has been measured for FRB 121102. Together with the CHIME/FRB and STARE2 burst, as well as a faint (fluence 60 mJy ms) burst reported by FAST, these observations demonstrate that SGR 1935+2154 can produce bursts with apparent energies spanning roughly 7 orders of magnitude. This raises the question whether they all arise from similar physical processes and whether the FRB population distribution extends to very low energies (~10^30 erg, isotropic equivalent).},
   author = {F. Kirsten and M. Snelders and M. Jenkins and K. Nimmo and J. van den Eijnden and J. Hessels and M. Gawronski and J. Yang},
   keywords = {2154,fast radio bursts,magnetars,sgr 1935},
   pages = {1-17},
   title = {Detection of two bright FRB-like radio bursts from magnetar SGR 1935+2154 during a multi-frequency monitoring campaign},
   volume = {2},
   url = {http://arxiv.org/abs/2007.05101},
   year = {2020},
}
@article{Zheng2014,
   abstract = {The recently discovered fast radio bursts (FRBs), presumably of extragalactic origin, have the potential to become a powerful probe of the intergalactic medium (IGM). We point out a few such potential applications. We provide expressions for the dispersion measure and rotation measure as a function of redshift, and we discuss the sensitivity of these measures to the He II reionization and the IGM magnetic field. Finally, we calculate the microlensing effect from an isolated, extragalactic stellar-mass compact object on the FRB spectrum. The time delays between the two lensing images will induce constructive and destructive interference, leaving a specific imprint on the spectra of FRBs. With a high all-sky rate, a large statistical sample of FRBs is expected to make these applications feasible.},
   author = {Z. Zheng and E. O. Ofek and S. R. Kulkarni and J. D. Neill and M. Juric},
   doi = {10.1088/0004-637X/797/1/71},
   issn = {15384357},
   issue = {1},
   journal = {Astrophysical Journal},
   keywords = {cosmology: miscellaneous,intergalactic medium,pulsars: general,radio continuum: general},
   pages = {1-6},
   title = {Probing the intergalactic medium with fast radio bursts},
   volume = {797},
   year = {2014},
}
@article{Guo2020,
   abstract = {Mechanical active galactic nucleus (AGN) feedback plays a key role in massive galaxies, galaxy groups and clusters. However, the energy content of AGN jets that mediate this feedback process is still far from clear. Here we present a preliminary study of radial elongations $\tau$ of a large sample of X-ray cavities, which are apparently produced by mechanical AGN feedback. All the cavities in our sample are elongated along the angular (type-I) or jet directions (type-II), or nearly circular (type-III). The observed value of $\tau$ roughly decreases as the cavities rise buoyantly, confirming the same trend found in hydrodynamic simulations. For young cavities, both type-I and II cavities exist, and the latter dominates. Assuming a spheroidal cavity shape, we derive an analytical relation between the intrinsic radial elongation $\bar\{\tau\}$ and the inclination-angle-dependent value of $\tau$, showing that projection effect makes cavities appear more circular, but does not change type-I cavities into type-II ones, or vice versa. We summarize radial elongations of young cavities in hydrodynamic simulations, and find that $\bar\{\tau\}$ increases with the kinetic fraction of AGN jets. While mild jets always produce type-II cavities, thermal-energy-dominated strong jets produce type-I cavities, and kinetic-energy-dominated strong jets produce type-II cavities. The existence of type-I young cavities indicates that some AGN jets are strong and dominated by thermal energy (or cosmic rays). If most jets are dominated by non-kinetic energies, our results suggest that they must be long-duration mild jets. However, if most jets are strong, they must be dominated by the kinetic energy.},
   author = {Fulai Guo},
   keywords = {active,clusters,galaxies,general,intracluster medium,jets,x-rays},
   title = {Probing the Physics of Mechanical AGN Feedback with Radial Elongations of X-ray Cavities},
   url = {http://arxiv.org/abs/2007.04521},
   year = {2020},
}
@article{Markov2020,
   abstract = {Passive early-type galaxies dominate cluster cores at z $\lesssim$1.5. At higher redshift, cluster core galaxies are observed to have still on-going star-formation, fuelled by cold molecular gas. We measure the molecular gas reservoir of the central region around the radio-loud AGN in the cluster CARLA J1103+3449 at z=1.44 with NOEMA. The AGN synchrotron emission dominates the continuum emission at 94.48 GHz, and we measure its flux at the AGN position and at the position of two radio jets. Combining our measurements with published results over the range 4.71 GHz-94.5 GHz, we obtain a flat spectral index $\alpha = 0.14 \pm 0.03$ for the AGN core emission, and a steeper index $\alpha = 1.43 \pm 0.04$ and $\alpha = 1.15 \pm 0.04$ at positions close to the western and eastern lobe, respectively. The total spectral index is $\alpha = 0.92 \pm 0.02$ over the range 73.8 MHz-94.5 GHz. We detect two CO(2-1) emission lines, both blue-shifted with respect to the AGN. Their emission corresponds to two regions, ~17 kpc south-east and ~14 kpc south-west of the AGN, not associated with galaxies. In these two regions, we find a total massive molecular gas reservoir of $M_\{gas\}$ = 3.9 $\pm$ 0.4 $10^\{10\} M_\{\odot\}$, which dominates (~ 60%) the central total molecular gas reservoir. These results can be explained by massive cool gas flows in the center of the cluster. The AGN early-type host is not yet quenched; its star formation rate is consistent with being on the main sequence of star-forming galaxies in the field (SFR~30-140 $M_\{\odot\}$/yr), and the cluster core molecular gas reservoir is expected to feed the AGN and the host star-formation before quiescence. The other cluster confirmed members show star formation rates at ~2 $\sigma$ below the field main sequence at similar redshifts and do not have molecular gas masses larger than galaxies of similar stellar mass in the field.},
   author = {Vladan Markov and Simona Mei and Philippe Salomé and Francoise Combes and Daniel Stern and Audrey Galametz and Carlos De Breuck and Dominika Wylezalek and Stefania Amodeo and Elizabeth A. Cooke and Anthony H. Gonzalez and Nina A. Hatch and Gaël Noirot and Alessandro Rettura and Nick Seymour and Spencer A. Stanford and Joël Vernet},
   keywords = {3449,carla j1103,clusters,galaxies,galaxies-evolution,galaxies-jets,galaxies-star formation,individual},
   title = {Massive molecular gas reservoir around the central AGN in the CARLA J1103+3449 cluster at z=1.44},
   url = {http://arxiv.org/abs/2007.03706},
   year = {2020},
}
@article{Zha2020,
   abstract = {A first-order quantum chromodynamics (QCD) phase transition (PT) may take place in the protocompact star (PCS) produced by a core-collapse supernova (CCSN). In this work, we study the consequences of such a PT in a non-rotating CCSN with axisymmetric hydrodynamic simulations. We find that the PT leads to the collapse of the PCS and results in a loud burst of gravitational waves (GWs). The amplitude of this GW burst is $\sim30$ times larger than the post-bounce GW signal normally found for non-rotating CCSN. It shows a broad peak at high frequencies ($\sim2500-4000$ Hz) in the spectrum, has a duration of $\lesssim5 \{\rm ms\}$, and carries $\sim3$ orders of magnitude more energy than the other episodes. Also, the peak frequency of the PCS oscillation increases dramatically after the PT-induced collapse. In addition to a second neutrino burst, the GW signal, if detected by the ground-based GW detectors, is decisive evidence of the first-order QCD PT inside CCSNe and provides key information about the structure and dynamics of the PCS.},
   author = {Shuai Zha and Evan P. O'Connor and Ming-chung Chu and Lap-Ming Lin and Sean M. Couch},
   title = {Gravitational-wave Signature of a First-order Quantum Chromodynamics Phase Transition in Core-Collapse Supernovae},
   url = {http://arxiv.org/abs/2007.04716},
   year = {2020},
}
@article{Sorce2020,
   abstract = {Galaxy clusters can play a key role in modern cosmology provided their evolution is properly understood. However, observed clusters give us only a single timeframe of their dynamical state. Therefore, finding present observable data of clusters that are well correlated to their assembly history constitutes an inestimable tool for cosmology. Former studies correlating environmental descriptors of clusters to their formation history are dominated by halo mass - environment relations. This paper presents a mass-free correlation between the present neighbor distribution of cluster-size halos and the latter mass assembly history. From the Big Multidark simulation, we extract two large samples of random halos with masses ranging from Virgo to Coma cluster sizes. Additionally, to find the main environmental culprit for the formation history of the Virgo cluster, we compare the Virgo-size halos to 200 Virgo-like halos extracted from simulations that resemble the local Universe. The number of neighbors at different cluster-centric distances permits discriminating between clusters with different mass accretion histories. Similarly to Virgo-like halos, clusters with numerous neighbors within a distance of about 2 times their virial radius experience a transition at z~1 between an active period of mass accretion, relative to the mean, and a quiet history. On the contrary, clusters with few neighbors share an opposite trend: from passive to active assembly histories. Additionally, clusters with massive companions within about 4 times their virial radius tend to have recent active merging histories. Therefore, the radial distribution of cluster neighbors provides invaluable insights into the past history of these objects.},
   author = {Jenny G. Sorce and Stefan Gottlöber and Gustavo Yepes},
   issue = {July},
   keywords = {clusters,cosmology,dark matter,galaxies,general},
   pages = {1-9},
   title = {The Past History of Galaxy Clusters told by their present neighbors},
   volume = {9},
   url = {http://arxiv.org/abs/2007.03695},
   year = {2020},
}
@article{Cooke2020,
   abstract = {Welcome to the wonderful world of scientific inquiry! On this journey you'll be reading many$\times 10^N$ papers in your discipline. Therefore, efficiency in digesting and relaying this information is paramount. In this guide, we'll review how you can participate in your local astronomy seminars. Participation takes many forms, from contributing a recently discovered article to the discussion of a published paper. In this guide, we'll begin by providing some suggested introductory activities for beginner scientists. Then we discuss how to locate papers and assimilate their results. Finally we conclude with a discussion on paper presentation and note storage. This guide is intended for an undergraduate and graduate student audience, and we encourage faculty to read and distribute this guide to students.},
   author = {Kevin C. Cooke and J. L. Connelly and K. M. Jones and Allison Kirkpatrick and E. A. C. Mills and Ian J. M. Crossfield},
   keywords = {1,and faculty discuss the,astronomical reference materials,astronomical research,astronomy databases,in astronomy seminars and,introductory activities,journal clubs across the,lat-,postdocs,students,world},
   title = {Astronomy Paper Seminar Participation Guide & Reading Walkthrough},
   url = {http://arxiv.org/abs/2006.12566},
   year = {2020},
}
@article{Fielding2020,
   abstract = {We examine the properties of the circumgalactic medium (CGM) at low redshift in a range of simulated Milky Way mass halos. The sample is comprised of seven idealized simulations, an adaptive mesh refinement cosmological zoom-in simulation, and two groups of 50 halos with star forming or quiescent galaxies taken from the IllustrisTNG100 simulation. The simulations have very different setups, resolution, and feedback models, but are analyzed in a uniform manner. By comparing median radial profiles and mass distributions of CGM properties, we isolate key similarities and differences. In doing so, we advance the efforts of the SMAUG (Simulating Multiscale Astrophysics to Understand Galaxies) project that aims to understand the inherently multiscale galaxy formation process. In the cosmological simulations, the CGM exhibits nearly flat temperature distributions, and broad pressure and radial velocity distributions. In the idealized simulations, similar distributions are found in the inner CGM ($\lesssim 0.5 \, r_\{\rm 200c\}$) when strong galactic feedback models are employed, but the outer CGM ($\gtrsim 0.5 \, r_\{\rm 200c\}$) has a much less prominent cold phase, and narrower pressure and velocity distributions even in models with strong feedback. This comparative analysis demonstrates the dominant role feedback plays in shaping the inner CGM and the increased importance of cosmological effects, such as nonspherical accretion and satellite galaxies, in the outer CGM. Furthermore, our findings highlight that while cosmological simulations are required to capture the multiphase structure of the CGM at large radii, idealized simulations provide a robust framework to study how galactic feedback interacts with the inner CGM and thereby provide a reliable avenue to constrain feedback prescriptions.},
   author = {Drummond B Fielding and Stephanie Tonnesen and Daniel DeFelippis and Miao Li and Kung-yi Su and Greg L Bryan and Chang-goo Kim and John C Forbes and Rachel S Somerville and Nicholas Battaglia and Evan E Schneider and Yuan Li and Ena Choi and Christopher C. Hayward and Lars Hernquist},
   keywords = {1879,563,572,573,594,612,circumgalactic medium,galactic and extragalactic astronomy,galactic winds,galaxies,galaxy evolution,galaxy physics},
   title = {First results from SMAUG: Uncovering the Origin of the Multiphase Circumgalactic Medium with a Comparative Analysis of Idealized and Cosmological Simulations},
   url = {http://arxiv.org/abs/2006.16316},
   year = {2020},
}
@article{Jana2020,
   abstract = {Using an idealized set-up, we investigate the dynamical role of cosmic rays (CRs) in the early stages of galactic outflows for galaxies of halo masses $10^\{8\}$, $10^\{11\}$ and $10^\{12\}$ $M_\odot$. The outflow is launched from a central region in the galactic disk where we consider three different constant star formation rates ($0.1$, $1$, and $10$ $M_\{\odot\}$ yr$^\{-1\}$) over a dynamical timescale of $50$ Myr. We determine the temperature distribution of the gas and find that CRs can reduce the temperature of the shocked gas, which is consistent with previous results. However, we show that CRs do not have any noticeable effect on the mass loading by the outflow. We find that CRs can reduce the size of the outflow, which contradicts previous claims of efficient dynamical impact of CRs; however, it is consistent with earlier theoretical models of cosmic ray driven blastwave as well as stellar wind. We discuss the dependence of our results on CR injection prescriptions and compare them with earlier studies. We conclude that in the early stages of galactic outflows the dynamical role of CRs is not important.},
   author = {Ranita Jana and Siddhartha Gupta and Biman B. Nath},
   issue = {July},
   keywords = {cosmic rays,evolution,galaxies,outflows,star formation,stars,winds},
   title = {Role of cosmic rays in the early stages of galactic outflows},
   volume = {000},
   url = {http://arxiv.org/abs/2007.00696},
   year = {2020},
}
@article{Kim2020,
   abstract = {Large scale outflows in star-forming galaxies are observed to be ubiquitous, and are a key aspect of theoretical modeling of galactic evolution in a cosmological context, the focus of the SMAUG (Simulating Multiscale Astrophysics to Understand Galaxies) project. Gas blown out from galactic disks, similar to gas within galaxies, consists of multiple phases with large contrasts of density, temperature, and other properties. To study multiphase outflows as emergent phenomena, we run a suite of ~pc-resolution local galactic disk simulations using the TIGRESS framework. Explicit modeling of the interstellar medium (ISM), including star formation and self-consistent radiative heating plus supernova feedback, regulates ISM properties and drives the outflow. We investigate the scaling of outflow mass, momentum, energy, and metal loading factors with galactic disk properties, including star formation rate (SFR) surface density (\Sigma_SFR~10^\{-4\}-1 M_sun/kpc^2/yr), gas surface density (~1-100 M_sun/pc^2), and total midplane pressure (or weight) (~10^3-10^6 k_B cm^\{-3\} K). The main components of outflowing gas are mass-delivering cool gas (T~10^4 K) and energy/metal-delivering hot gas (T~10^6 K). Cool mass outflow rates measured at outflow launch points (one or two scale heights) are 1-100 times the SFR (decreasing with \Sigma_SFR), although in massive galaxies most mass falls back due to insufficient outflow velocity. The hot galactic outflow carries mass comparable to 10% of the SFR, together with 10-20% of the energy and 30-60% of the metal mass injected by SN feedback. The characteristic outflow velocities of both phases scale very weakly with SFR, as v_out \propto \Sigma_SFR^\{0.1~0.2\}, consistent with observations. Importantly, our analysis demonstrates that in any physically-motivated cosmological wind model, it is crucial to include at least two distinct thermal wind components.},
   author = {Chang-goo Kim and Eve C Ostriker and Rachel S Somerville and Greg L Bryan and Drummond B Fielding and John C Forbes and Christopher C Hayward and Lars Hernquist and Viraj Pandya},
   keywords = {1569,1602,1966,572,847,galactic winds,interstellar medium,magnetohydrodynamical simulations,star formation,stellar feedback},
   title = {First results from SMAUG: Characterization of Multiphase Galactic Outflows from a Suite of Local Star-Forming Galactic Disk Simulations},
   url = {http://arxiv.org/abs/2006.16315},
   year = {2020},
}
@article{Wright2020,
   abstract = {I review the origins and development of the idea of Dyson spheres, their purpose, their engineering, and their detectability. I explicate the ways in which the popular imagining of them as monolithic objects would make them dynamically unstable under gravity and radiation pressure, and mechanically unstable to buckling. I develop a model for the radiative coupling between a star and large amounts of material orbiting it, and connect the observational features of a star plus Dyson sphere system to the gross radiative properties of the sphere itself. I discuss the still-unexplored problem of the effects of radiative feedback on the central star's structure and luminosity. Finally, I discuss the optimal sizes of Dyson spheres under various assumptions about their purpose as sources of low-entropy emission, dissipative work, or computation.},
   author = {Jason T Wright},
   doi = {10.2298/SAJ2000001W},
   issue = {Dyson 1966},
   title = {Dyson Spheres},
   url = {http://arxiv.org/abs/2006.16734%0Ahttp://dx.doi.org/10.2298/SAJ2000001W},
   year = {2020},
}
@article{French2020,
   abstract = {We present results of a study comparing the relative velocity of Lyα absorbers to the rotation velocity of nearby galaxy disks in the local universe (z ≤ 0.03). We have obtained rotation curves via long-slit spectroscopy of eight galaxies with the Southern African Large Telescope, and combine this dataset with an additional 16 galaxies with data from the literature. Each galaxy appears within 3R vir of a QSO sightline with archival Cosmic Origin Spectrograph (COS) spectra. We study the velocity orientation of absorbers with respect to nearby galaxy's rotation, and compare with results from both the Steidel et al. (2002) monolithic halo model and a new cylindrical Navarro-Frenk-White galaxy halo model to interpret these data in the context of probing 3D galaxy halos via 1D QSO absorption-line spectroscopy. Relative to these models we find that up to 59 ± 5% of Lyα absorbers have velocities consistent with co-rotation. We find the Lyα co-rotation fraction to decrease with galaxy luminosity (L *) and impact parameter in a model-independent fashion. We report that both anti-rotating absorbers and those found near luminous galaxies (L 0.5L *) mostly have low Doppler b-parameters (b 50 km s −1). Absorbers consistent with co-rotation show a wide range of Doppler b-parameters. Finally, we find a strong anticorrelation between co-rotation fraction and galaxy inclination, which is at odds with recent metal-line kinematic studies and suggests the kinematic and geometric distribution of the circumgalactic medium is complex and multiphase.},
   author = {David M French and Bart P Wakker},
   isbn = {2006.09323v1},
   keywords = {galaxies:evolution,galaxies:halos,galaxies:intergalactic medium,quasars: absorption lines},
   title = {Evidence for a Rotational Component in the Circumgalactic Medium of Nearby Galaxies *},
   url = {http://cars9.uchicago.edu/software/python/lmfit/contents.},
   year = {2020},
}
@article{Jauzac2020,
   abstract = {We present strong-lensing analyses of three galaxy clusters, RXJ2129.4+0009 (z=0.235), MS0451.6-0305 (z=0.55), and MACSJ2129.4-0741 (z=0.589), using the powerful combination of Hubble Space Telescope (HST) multi-band observations, and Multi-Unit Spectroscopic Explorer (MUSE) spectroscopy. We confirm the spectroscopic identification of 4 new multiple image systems, and 36 cluster members in RXJ2129. Our resulting mass model is constrained by 8 multiple image systems, and composed of 71 halos including one dark matter cluster-scale halo and 2 galaxy-scale halos optimized individually. For MS0451, we report the spectroscopic identification of 2 new systems of multiple images in the poorly-constrained Northern region, and 44 cluster members. Our mass model uses 16 multiple image systems, and 146 halos, including 2 large-scale halos, and 7 galaxy-scale halos independently optimized. For MACSJ2129, we confirm the spectroscopic identification of 4 new systems of multiple images, and 52 cluster members. We also report the spectroscopic identification of one new multiple image system at $z=4.41$. Our mass model is optimized by 14 multiple image systems, and composed of 151 halos, including 2 large-scale halos and 4 galaxy-scale halos independently optimized. Our best models have rms of 0.33",0.6", 0.73" in the image plane for RXJ2129, MS0451, and MACSJ2129 respectively. This analysis presents a detailed comparison with the existing literature showing excellent agreements, and discuss specific studies of lensed galaxies, e.g. a group of submilimeter galaxies at z=2.9 in MS0451, and a bright z=2.1472 red singly imaged galaxy in MACSJ2129.},
   author = {Mathilde Jauzac and Baptiste Klein and Jean-Paul Kneib and Johan Richard and Markus Rexroth and Christoph Schäfer and Aurélien Verdier},
   issue = {June},
   keywords = {- techniques,0009,0305,0741,4,6,clusters,galaxies,general - galaxies,imaging,individual,macs j2129,ms 0451,rx j2129,spectroscopy},
   pages = {1-22},
   title = {Galaxy cluster cores as seen with VLT/MUSE: new strong-lensing analyses of RX J2129.4+0009, MS 0451.6-0305 & MACSJ2129.4-0741},
   volume = {22},
   url = {http://arxiv.org/abs/2006.10700},
   year = {2020},
}
@article{Kannike2020,
   abstract = {We show that the electron recoil excess around 2 keV claimed by the XENON collaboration can be fitted by DM or DM-like particles having a fast component with velocity 0.05. Those particles cannot be part of the cold DM halo of our Galaxy, so we speculate about their possible nature and origin, such as fast moving DM sub-haloes, semi-annihilations of DM and relativistic axions produced by a nearby axion star. Feasible new physics scenarios must accommodate exotic DM dynamics and unusual DM properties.},
   author = {Kristjan Kannike and Martti Raidal and Hardi Veermäe and Alessandro Strumia and Daniele Teresi},
   pages = {1-4},
   title = {Dark Matter and the XENON1T electron recoil excess},
   url = {http://arxiv.org/abs/2006.10735},
   year = {2020},
}
@article{Lopez2020,
   abstract = {We utilize deep Chandra X-ray Observatory imaging and spectra of M82, the prototype of a starbursting galaxy with a multiphase wind, to map the hot plasma properties along the minor axis of the galaxy. We extract spectra from 11 regions up to 2.5 kpc from the starbursting midplane and model the data as a multi-temperature, optically thin thermal plasma with contributions from a non-thermal (power-law) component and from charge exchange (CX). We examine the gradients in best-fit parameters, including the intrinsic column density, plasma temperature, metal abundances, and number density of the hot gas as a function of distance from the M82 nucleus. We find that the temperatures and number densities of the warm-hot and hot plasma peak at the starbursting ridge and decreases along the minor axis. The temperature and density profiles are inconsistent with spherical adiabatic expansion of a super-heated wind and suggest mass loading and mixing of the hot phase with colder material. Non-thermal emission is detected in all of the regions considered, and CX comprises 7-22% of the total absorption-corrected, broad-band (0.5-7 keV) X-ray flux. We show that the abundances of O, Ne, Mg, and Fe are roughly constant across the regions considered, while Si and S peak within 500 pc of the central starburst. These findings support a direct connection between the M82 superwind and the warm-hot, metal-rich circumgalactic medium (CGM).},
   author = {Laura A. Lopez and Smita Mathur and Dustin D. Nguyen and Todd A. Thompson and Grace M. Olivier},
   keywords = {galactic winds,starburst galaxies},
   title = {Temperature and Metallicity Gradients in the Hot Gas Outflows of M82},
   url = {http://arxiv.org/abs/2006.08623},
   year = {2020},
}
@article{Chacon2020,
   abstract = {The development of numerical N -body simulations have allowed to study formation process and evolution of galaxies at different scales. This paper presents the fundamental concepts of N-body systems applied to the cosmological evolution of the $\Lambda$-Cold Dark Matter ($\Lambda$CDM) model. In order to perform structure formation in the Universe, we provide an introduction to the basic equations and their implementation on the GADGET-2 software. We also present a simple guide to modify this code. First, we briefly describe the dark matter in the Universe as well as the theoretical and experimental basis of the $\Lambda$CDM model. Then, we focus on the simulation codes and provide the equations that govern most of the N-body simulations to model the dark matter. We describe the Smoothed Particle Hydrodynamics method used for simulating the gas, star dynamics and structure formation in these simulations. Then, cautiously, we guide the reader to the installation of GADGET-2 on a Linux-based computer, as well as to carry out a couple of examples to operate the code. Finally, by using a computational cluster, we show several results of a large structure simulation, analyse the outputs to display the matter power spectrum, and compare the outcome with theoretical predictions.},
   author = {Jazhiel Chacon and J. Alberto Vazquez and Ruslan Gabbasov},
   keywords = {cosmology,n -body systems,numerical simulations,λcdm},
   pages = {1-21},
   title = {Dark Matter with N-Body Numerical Simulations},
   url = {http://arxiv.org/abs/2006.10203},
   year = {2020},
}
@article{Habouzit2020,
   abstract = {The past decade has seen significant progress in understanding galaxy formation and evolution using large-scale cosmological simulations. While these simulations produce galaxies in overall good agreement with observations, they employ different sub-grid models for galaxies and supermassive black holes (BHs). We investigate the impact of the sub-grid models on the BH mass properties of the Illustris, TNG100, TNG300, Horizon-AGN, EAGLE, and SIMBA simulations, focusing on the M_BH-M_star relation and the BH mass function. All simulations predict tight M_BH-M_star relations, and struggle to produce the lowest (M_BH< 10^7.5 Msun) in galaxies of M_star~10^10.5-10^11.5 Msun. While the time evolution of the mean M_BH-M_star relation is mild (<1 dex in BH mass for 0<z<5) for all the simulations, its linearity (shape) and normalization varies from simulation to simulation. The strength of SN feedback has a large impact on the linearity and time evolution for M_star<10^10.5 Msun. We find that the low-mass end is a good discriminant of the simulation models, and highlights the need for new observational constraints. At the high-mass end, strong AGN feedback can suppress the time evolution of the relation normalization. Compared with the observations of the local universe, we find an excess of BHs with M_BH>10^9 Msun in most of the simulations. The BH mass function is dominated by efficiently accreting BHs (log10 f_Edd >-2$) at high redshifts, and transitions progressively from the high-mass to the low-mass end to be governed by inactive BHs. The transition time and the contribution of active BHs are different among the simulations, and can be used to evaluate models against observations.},
   author = {Melanie Habouzit and Yuan Li and Rachel S. Somerville and Shy Genel and Annalisa Pillepich and Marta Volonteri and Romeel Davé and Yetli Rosas-Guevara and Stuart McAlpine and Sébastien Peirani and Lars Hernquist and Daniel Anglés-Alcázar and Amy Reines and Richard Bower and Yohan Dubois and Dylan Nelson and Christophe Pichon and Mark Vogelsberger},
   issue = {June},
   keywords = {black hole physics -,evolution - methods,formation - galaxies,galaxies},
   title = {Supermassive black holes in cosmological simulations I: M_BH-M_star relation and black hole mass function},
   volume = {000},
   url = {http://arxiv.org/abs/2006.10094},
   year = {2020},
}
@article{Aprile2020,
   abstract = {We report results from searches for new physics with low-energy electronic recoil data recorded with the XENON1T detector. With an exposure of 0.65 tonne-years and an unprecedentedly low background rate of $76\pm2_\{stat\}$ events/(tonne$\times$year$\times$keV) between 1-30 keV, the data enables competitive searches for solar axions, an enhanced neutrino magnetic moment using solar neutrinos, and bosonic dark matter. An excess over known backgrounds is observed below 7 keV, rising towards lower energies and prominent between 2-3 keV. The solar axion model has a 3.5$\sigma$ significance, and a three-dimensional 90% confidence surface is reported for axion couplings to electrons, photons, and nucleons. This surface is inscribed in the cuboid defined by $g_\{ae\}<3.7\times10^\{-12\}$, $g_\{ae\}g_\{an\}^\{eff\}<4.6\times10^\{-18\}$, and $g_\{ae\}g_\{a\gamma\}<7.6\times10^\{-22\}~\{GeV\}^\{-1\}$, and excludes either $g_\{ae\}=0$ or $g_\{ae\}g_\{a\gamma\}=g_\{ae\}g_\{an\}^\{eff\}=0$. The neutrino magnetic moment signal is similarly favored over background at 3.2$\sigma$ and a confidence interval of $\mu_\nu\in(1.4,2.9)\times10^\{-11\} \mu_B$ (90% C.L.) is reported. Both results are in tension with stellar constraints. The excess can also be explained by $\beta$ decays of tritium, which was initially not considered, at 3.2$\sigma$ significance with a corresponding tritium concentration in xenon of $(6.2\pm2.0)\times10^\{-25\}$ mol/mol. Such a trace amount can be neither confirmed nor excluded with current knowledge of production and reduction mechanisms. The significances of the solar axion and neutrino magnetic moment hypotheses are decreased to 2.1$\sigma$ and 0.9$\sigma$, respectively, if an unconstrained tritium component is included in the fitting. This analysis also sets the most restrictive direct constraints to date on pseudoscalar and vector bosonic dark matter for most masses between 1 and 210 keV/c$^2$.},
   author = {E. Aprile and J. Aalbers and F. Agostini and M. Alfonsi and L. Althueser and F. D. Amaro and V. C. Antochi and E. Angelino and J. R. Angevaare and F. Arneodo and D. Barge and L. Baudis and B. Bauermeister and L. Bellagamba and M. L. Benabderrahmane and T. Berger and A. Brown and E. Brown and S. Bruenner and G. Bruno and R. Budnik and C. Capelli and J. M. R. Cardoso and D. Cichon and B. Cimmino and M. Clark and D. Coderre and A. P. Colijn and J. Conrad and J. P. Cussonneau and M. P. Decowski and A. Depoian and P. Di Gangi and A. Di Giovanni and R. Di Stefano and S. Diglio and A. Elykov and G. Eurin and A. D. Ferella and W. Fulgione and P. Gaemers and R. Gaior and M. Galloway and F. Gao and L. Grandi and C. Hasterok and C. Hils and K. Hiraide and L. Hoetzsch and J. Howlett and M. Iacovacci and Y. Itow and F. Joerg and N. Kato and S. Kazama and M. Kobayashi and G. Koltman and A. Kopec and H. Landsman and R. F. Lang and L. Levinson and Q. Lin and S. Lindemann and M. Lindner and F. Lombardi and J. Long and J. A. M. Lopes and E. López Fune and C. Macolino and J. Mahlstedt and A. Mancuso and L. Manenti and A. Manfredini and F. Marignetti and T. Marrodán Undagoitia and K. Martens and J. Masbou and D. Masson and S. Mastroianni and M. Messina and K. Miuchi and K. Mizukoshi and A. Molinario and K. Morå and S. Moriyama and Y. Mosbacher and M. Murra and J. Naganoma and K. Ni and U. Oberlack and K. Odgers and J. Palacio and B. Pelssers and R. Peres and J. Pienaar and V. Pizzella and G. Plante and J. Qin and H. Qiu and D. Ramírez García and S. Reichard and A. Rocchetti and N. Rupp and J. M. F. dos Santos and G. Sartorelli and N. Šarčević and M. Scheibelhut and J. Schreiner and D. Schulte and M. Schumann and L. Scotto Lavina and M. Selvi and F. Semeria and P. Shagin and E. Shockley and M. Silva and H. Simgen and A. Takeda and C. Therreau and D. Thers and F. Toschi and G. Trinchero and C. Tunnell and M. Vargas and G. Volta and H. Wang and Y. Wei and C. Weinheimer and M. Weiss and D. Wenz and C. Wittweg and Z. Xu and M. Yamashita and J. Ye and G. Zavattini and Y. Zhang and T. Zhu and J. P. Zopounidis and X. Mougeot},
   pages = {1-23},
   title = {Observation of Excess Electronic Recoil Events in XENON1T},
   url = {http://arxiv.org/abs/2006.09721},
   year = {2020},
}
@article{Dharmawardena2020,
   abstract = {Betelgeuse is the nearest Red Supergiant star and it underwent an unusually deep minimum at optical wavelengths during its most recent pulsation cycle. We present submillimetre observations taken by the James Clerk Maxwell Telescope and Atacama Pathfinder Experiment over a time span of 13 years including the optical dimming. We find that Betelgeuse has also dimmed by \sim20\% at these longer wavelengths during this optical minimum. Using radiative-transfer models, we show that this is likely due to changes in the photosphere (luminosity) of the star as opposed to the surrounding dust as was previously suggested in the literature.},
   author = {Thavisha E. Dharmawardena and Steve Mairs and Peter Scicluna and Graham Bell and Iain McDonald and Karl Menten and Axel Weiss and Albert Zijlstra},
   keywords = {1375,1647,1761,2109,domain astronomy,red supergiant stars,submillimetre astronomy,time,variable stars},
   title = {Betelgeuse fainter in the sub-millimetre too: an analysis of JCMT and APEX monitoring during the recent optical minimum},
   url = {http://arxiv.org/abs/2006.09409},
   year = {2020},
}
@article{Bagla2005,
   abstract = {Cosmological N-body simulations have become an essential tool for studying formation of large scale structure. These simulations are computationally challenging even though the available computing power gets better every year. A number of efficient algorithms have been developed to run large simulations with better dynamic range and resolution. We discuss key algorithms in this review, focusing on techniques used and their efficacy. N-body simulations solve a model that is an approximation of the physical model to be simulated, we discuss limitations arising from this approximation and techniques employed for solving equations. Apart from simulating models of structure formation, N-body simulations have also been used to study aspects of gravitational clustering. Simulating formation of galaxies requires us to take many physical process into account; we review numerical implementations of key processes.},
   author = {J. S. Bagla},
   issn = {00113891},
   issue = {7},
   journal = {Current Science},
   pages = {1088-1100},
   title = {Cosmological N-body simulation: Techniques, scope and status},
   volume = {88},
   year = {2005},
}
@article{,
   author = {Т.Т.Есдаулетов},
   journal = {Вестник Казнму},
   pages = {с.30},
   title = {No TitleОРГАНИЗАЦИЯ СЕЛЬСКОГО ЗДРАВООХРАНЕНИЯ С ПРИМЕНЕНИЕМ СТАЦИОНАРОЗАМЕЩАЮЩИХ ТЕХНОЛОГИЙ},
   volume = {№3},
   year = {2013},
}
@article{Michelle2019,
   abstract = {Predicting the binding mode of flexible polypeptides to proteins is an important task that falls outside the domain of applicability of most small molecule and protein−protein docking tools. Here, we test the small molecule flexible ligand docking program Glide on a set of 19 non-α-helical peptides and systematically improve pose prediction accuracy by enhancing Glide sampling for flexible polypeptides. In addition, scoring of the poses was improved by post-processing with physics-based implicit solvent MM- GBSA calculations. Using the best RMSD among the top 10 scoring poses as a metric, the success rate (RMSD ≤ 2.0 Å for the interface backbone atoms) increased from 21% with default Glide SP settings to 58% with the enhanced peptide sampling and scoring protocol in the case of redocking to the native protein structure. This approaches the accuracy of the recently developed Rosetta FlexPepDock method (63% success for these 19 peptides) while being over 100 times faster. Cross-docking was performed for a subset of cases where an unbound receptor structure was available, and in that case, 40% of peptides were docked successfully. We analyze the results and find that the optimized polypeptide protocol is most accurate for extended peptides of limited size and number of formal charges, defining a domain of applicability for this approach.},
   author = {L.K. Michelle and L.C. Anna and S. Kang},
   doi = {10.1017/CBO9781107415324.004},
   isbn = {9788578110796},
   issn = {1098-6596},
   issue = {9},
   journal = {Fitzpatrick's Dermatology},
   keywords = {icle},
   pages = {1779-1791},
   pmid = {25246403},
   title = {済無No Title No Title},
   volume = {53},
   year = {2019},
}
@article{Burkert2000,
   abstract = {The radiative cooling of optically thin gaseous regions and the formation of a two-phase medium and of cold gas clouds with a clumpy substructure is investigated. In optically thin clouds, the growth rate of small isobaric density perturbations is independent of their length scale. However, the growth of a perturbation is limited by its transition from isobaric to isochoric cooling. The temperature at which this transition occurs decreases with the length scale of the perturbation. Consequently small scale perturbations have the potential to reach higher amplitudes than large scale perturbations. When the amplitude becomes nonlinear, advection overtakes the pressure gradient in promoting the compression resulting in an accelerated growth of the disturbance. The critical temperature for transition depends on the initial amplitude. The fluctuations which can first reach nonlinearity before their isobaric to isochoric transition will determine the characteristic size and mass of the cold dense clumps which would emerge from the cooling of an initially nearly homogeneous region of gas. Thermal conduction is in general very efficient in erasing isobaric, small-scale fluctuations, suppressing a cooling instability. A weak, tangled magnetic field can however reduce the conductive heat flux enough for low-amplitude fluctuations to grow isobarically and become non-linear if their length scales are of order 0.01 pc. Finally, we demonstrate how a 2-phase medium, with cold clumps being pressure confined in a diffuse hot residual background component, would be sustained if there is adequate heating to compensate the energy loss.},
   author = {A. Burkert and D. N. C. Lin},
   doi = {10.1086/308989},
   issn = {0004-637X},
   issue = {1},
   journal = {The Astrophysical Journal},
   pages = {270-282},
   title = {Thermal Instability and the Formation of Clumpy Gas Clouds},
   volume = {537},
   year = {2000},
}
@article{,
   abstract = {Progressive increases in the precision of the Hubble-constant measurement via Cepheid-calibrated Type Ia supernovae (SNe Ia) have shown a discrepancy of $\sim 4.4\sigma$ with the current value inferred from Planck satellite measurements of the cosmic microwave background radiation and the standard $\Lambda$CDM cosmological model. This disagreement does not appear to be due to known systematic errors and may therefore be hinting at new fundamental physics. Although all of the current techniques have their own merits, further improvement in constraining the Hubble constant requires the development of as many independent methods as possible. In this work, we use SNe II as standardisable candles to obtain an independent measurement of the Hubble constant. Using 7 SNe II with host-galaxy distances measured from Cepheid variables or the tip of the red giant branch, we derive H$_0= 75.8^\{+5.2\}_\{-4.9\}$ km s$^\{-1\}$ Mpc$^\{-1\}$ (statistical errors only). Our value favours that obtained from the conventional distance ladder (Cepheids + SNe Ia) and exhibits a difference of 8.4 km s$^\{-1\}$ Mpc$^\{-1\}$ from the Planck $+\Lambda$CDM value. Adding an estimate of the systematic errors (2.8 km s$^\{-1\}$ Mpc$^\{-1\}$) changes the $\sim 1.7\sigma$ discrepancy with Planck $+\Lambda$CDM to $\sim 1.4\sigma$. Including the systematic errors and performing a bootstrap simulation, we confirm that the local H$_0$ value exceeds the value from the early Universe with a confidence level of 95%. As in this work we only exchange SNe II for SNe Ia to measure extragalactic distances, we demonstrate that there is no evidence that SNe Ia are the source of the H$_0$ tension.},
   author = {T. de Jaeger and B E Stahl and W Zheng and A V Filippenko and A G Riess and L. Galbany},
   issue = {June},
   keywords = {cosmology,distance scale,distances and redshifts,galaxies,stars},
   pages = {1-11},
   title = {A measurement of the Hubble constant from Type II supernovae},
   volume = {11},
   url = {http://arxiv.org/abs/2006.03412},
   year = {2020},
}
@article{Ezquiaga2020,
   abstract = {Gravitational wave (GW) detections of binary black holes (BBHs) from the first two observing runs of advanced LIGO and Virgo have shown evidence for a maximum component black hole mass of $\lesssim50 M_\odot$. This is consistent with expectations of a gap in the mass spectrum of black holes due to the existence of pair-instability supernovae (PISN). This upper mass gap is expected to exist in the range $\sim50M_\odot$-$120M_\odot$, beyond which a population of intermediate mass black holes (IMBHs) may arise. We argue that ground-based GW detectors are expected to be sensitive to BBHs with masses above the mass gap. In the absence of detections, two years at upgraded sensitivity (A+) would constrain the local merger rate of these "far side of the PISN gap" black holes to be lower than $0.01\,\text\{yr\}^\{-1\}\text\{Gpc\}^\{-3\}$. Alternatively, with a few tens of events it may be possible to constrain the minimum IMBH mass to the percent level, if the edge of the distribution is sufficiently sharp. These far side BBHs would also be observed by future third generation detectors such as the Einstein Telescope (ET) as well as space-based GW interferometers such as LISA, and may dominate the fraction of multi-band events. We show that by comparing the number of detections observed from ground and space it is possible to constrain the merger rate history. Moreover, we find that the location of the high end of the PISN mass gap leaves an imprint on the spectral shape of the stochastic background of unresolved binaries, and that this may be accessible with A+ sensitivity. Finally, we show that by exploiting the upper edge of the gap, these high-mass BBHs can be used as GW standard sirens to constrain the cosmic expansion at redshifts of $\sim0.4$, $0.8$, and $1.5$ with LISA, LIGO, and ET, respectively. These far-side black holes would be the most massive black holes LIGO could detect.},
   author = {Jose María Ezquiaga and Daniel E Holz},
   issue = {1},
   pages = {1-12},
   title = {Jumping the gap: searching for LIGO's biggest black holes},
   url = {http://arxiv.org/abs/2006.02211},
   year = {2020},
}
@article{Mishra2020,
   abstract = {Analytical solution for a thin hydrodynamic accretion disk shows that for some values of the viscosity parameter part of the accretion flow in the disk is not towards the star, but in the opposite direction. We study thin disks by performing hydrodynamic simulations and compare the numerical with analytical results. We confirm that for viscosity coefficient smaller than a critical value, there is a backflow in simulations near the disk mid-plane. The distance from the star to the starting point of backflow is increasing with viscosity, as predicted by the analytical solution. When the viscosity coefficient is larger than critical, there is no backflow in the disk.},
   author = {Ruchi Mishra and Miljenko Čemeljić and Wlodek Kluźniak},
   title = {Backflow in Accretion Disk},
   volume = {123},
   url = {http://arxiv.org/abs/2006.01851},
   year = {2020},
}
@article{Mantz2020,
   abstract = {We present results from a 577 ks XMM-Newton observation of SPT-CL J0459-4947, the most distant cluster detected in the South Pole Telescope 2500 square degree (SPT-SZ) survey, and currently the most distant cluster discovered through its Sunyaev-Zel'dovich effect. The data confirm the cluster's high redshift, $z=1.71 \pm 0.02$, in agreement with earlier, less precise optical/IR photometric estimates. From the gas density profile, we estimate a characteristic mass of $M_\{500\}=(1.8 \pm 0.2) \times 10^\{14\}M_\{Sun\}$; cluster emission is detected above the background to a radius of $\sim 2.2 r_\{500\}$, or approximately the virial radius. The intracluster gas is characterized by an emission-weighted average temperature of $7.2 \pm 0.3$ keV and metallicity with respect to Solar of $0.37 \pm 0.08$. For the first time at such high redshift, this deep data set provides a measurement of metallicity outside the cluster center; at radii $r > 0.3 r_\{500\}$, we find it to be $0.33 \pm 0.17$, in good agreement with precise measurements at similar radii in the most nearby clusters, supporting an early enrichment scenario in which the bulk of the cluster gas is enriched to a universal metallicity prior to cluster formation, with little to no evolution thereafter. The leverage provided by the high redshift of this cluster tightens by a factor of 2 constraints on evolving metallicity models, when combined with previous measurements at lower redshifts.},
   author = {Adam B Mantz and Steven W Allen and R Glenn Morris and Rebecca E A Canning and Matthew Bayliss and Lindsey E Bleem and Benjamin T Floyd and Michael McDonald},
   isbn = {0801950201},
   issue = {June},
   keywords = {4947,clusters,galaxies,individual,intracluster medium,spt-cl j0459,x-rays},
   title = {Deep XMM-Newton Observations of the Most Distant SPT-SZ Galaxy Cluster},
   volume = {000},
   url = {http://arxiv.org/abs/2006.02009},
   year = {2020},
}
@article{Makhathini2020,
   abstract = {We present the full panchromatic afterglow light curve data of GW170817, including new radio data as well as archival optical and X-ray data, between 0.5 and 940 days post-merger. By compiling all archival data, and reprocessing a subset of it, we have ensured that the panchromatic dataset is uniform and therefore immune to the differences in data processing or flux determination methods used by different groups. Simple power-law fits to the uniform afterglow light curve indicate a $t^\{0.86\pm0.04\}$ rise, a $t^\{-1.90\pm0.12\}$ decline, and a peak occurring at $155\pm4$ days. The afterglow is optically thin throughout its evolution, consistent with a single spectral index ($-0.569\pm0.002$) across all epochs. This gives a precise and updated estimate of the electron power-law index, $p=2.138\pm0.004$. By studying the diffuse X-ray emission from the host galaxy, we place a conservative upper limit on the hot ionized ISM density, $<$0.01 cm$^\{-3\}$, consistent with previous afterglow studies. Using the late-time afterglow data we rule out any long-lived neutron star remnant having magnetic field strength between 10$^\{10.4\}$ G and 10$^\{16\}$ G. Our fits to the afterglow data using an analytical model that includes VLBI proper motion from Mooley et al (2018), and a structured jet model that ignores the proper motion, indicates that the proper motion measurement needs to be considered while seeking an accurate estimate of the viewing angle.},
   author = {Sphesihle Makhathini and Kunal P Mooley and Murray Brightman and Kenta Hotokezaka and AJ Nayana and Huib T Intema and Dougal Dobie and E Lenc and Daniel A Perley and Christoffer Fremling and Javier Moldon and Davide Lazzati and David L Kaplan and Arvind Balasubramanian and Ian Brown and Dario Carbone and Poonam Chandra and Alessandra Corsi and Fernando Camilo and Adam T. Deller and Dale A Frail and Tara Murphy and Eric J Murphy and Ehud Nakar and Oleg Smirnov and Robert Beswick and Rob Fender and Gregg Hallinan and Ian Heywood and Mansi M. Kasliwal and Bomee Lee and Wenbin Lu and Javed Rana and S. J. Perkins and Sarah V White and Gyula I. Jozsa and Benjamin Hugo and Peter Kamphuis},
   title = {The Panchromatic Afterglow of GW170817: The full uniform dataset, modeling, comparison with previous results and implications},
   url = {http://arxiv.org/abs/2006.02382},
   year = {2020},
}
@article{Xia2020,
   abstract = {Matter in the Universe is distributed in a cosmic web, with a filament of matter typically connecting neighboring galaxy pairs, separated by tens of millions of light-years. Filaments are known to influence the spins of galaxies around them, but it remains unknown whether filaments themselves spin. Here, we measure the angular momentum around intergalactic filaments in a dark-matter cosmological simulation, finding that matter generally rotates substantially around them. Our results suggest that spin is a fundamental property of filaments, part of a full picture of structure formation. Filaments are likely to be the longest coherently rotating objects in the Universe. This finding helps to explain how galaxies spin in the cosmic web, and could provide a mechanism to generate intergalactic magnetic fields.},
   author = {Qianli Xia and Mark C Neyrinck and Yan-chuan Cai and Miguel A. Aragón-Calvo},
   pages = {1-21},
   title = {Intergalactic filaments spin},
   url = {http://arxiv.org/abs/2006.02418},
   year = {2020},
}
@article{Nunes2020,
   abstract = {Supermassive black holes (SMBHs) play a crucial role in the evolution of galaxies and are currently detected up to $z\sim 7.5$. Theories describing black hole (BH) growth are challenged by how rapidly seeds with initial mass $M_\{\bullet\} \lesssim 10^5 \, \mathrm\{M_\{\odot\}\}$, formed at $z \sim 20-30$, grew to $M_\{\bullet\} \sim 10^9 \, \mathrm\{M_\{\odot\}\}$ by $z\sim 7$. Here we study the effects of the value of the Hubble parameter, $H_0$, on models describing the early growth of BHs. First, we note that the predicted mass of a quasar at $z=6$ changes by $> 300$% if the underlying Hubble parameter used in the model varies from $H_0 = 65$ to $H_0 = 74$ km s$^\{-1\}$Mpc$^\{-1\}$, a range encompassing current estimates. Employing an MCMC approach based on priors from $z \gtrsim 6.5$ quasars and on $H_0$, we study the interconnection between $H_0$ and the parameters describing BH growth: seed mass $M_i$ and Eddington ratio $f_\{\rm Edd\}$. Assuming an Eddington ratio of $f_\{\rm Edd\} = 0.7$, in agreement with previous estimates, we find $H_0 = 73.6^\{+1.2\}_\{-3.3\}$ km s$^\{-1\}$Mpc$^\{-1\}$. In a second analysis, allowing all the parameters to vary freely, we find $\log(M_\{i\}/\mathrm\{M_\{\odot\}\}) > 4.5$ (at 95% CL), $H_0 = 74^\{+1.5\}_\{-1.4\}$ km s$^\{-1\}$Mpc$^\{-1\}$ and $f_\{\rm Edd\}=0.77^\{+0.035\}_\{-0.026\}$ at 68% CL. Our results on the typical Eddington ratio are in agreement with previous estimates. Current values of the Hubble parameter strongly favour heavy seed formation scenarios, with $M_i \gtrsim 10^4 \, \mathrm\{M_\{\odot\}\}$. In our model, with the priors on BH masses of quasars used, light seed formation scenarios are rejected at $\sim 3\sigma$.},
   author = {Rafael C. Nunes and Fabio Pacucci},
   issue = {June},
   keywords = {cosmological parameters,dark ages,early,first stars,h 0,quasars,reionization,supermassive black holes,universe},
   pages = {1-6},
   title = {Effects of the Hubble Parameter on the Cosmic Growth of the First Quasars},
   volume = {6},
   url = {http://arxiv.org/abs/2006.01839},
   year = {2020},
}
@article{Krishnarao2020,
   abstract = {Wisconsin H-Alpha Mapper (WHAM) observations reveal high velocity H$\alpha$ and [NII]$\lambda6584$ emission lines in the same direction and velocity as ultraviolet absorption line features that have been previously associated with the biconical gamma-ray lobes known as the Fermi Bubbles. We measure an extinction-corrected intensity of $I_\{H\alpha\}=0.84^\{+0.10\}_\{-0.09\}$ Rayleigh for emission with line center $v_\textrm\{LSR\}=-221\pm3~\textrm\{km\}~\textrm\{s\}^\{-1\}$, corresponding to an emission measure of $EM = 2.09^\{+0.64\}_\{-0.63\}~\textrm\{cm\}^\{-6\}~\textrm\{pc\}$. This emission arises at the same velocity as HST/COS observations of ultraviolet absorption features detected in the PDS 456 quasar sightline that passes through the northern Bubble near $l = 10^\circ.4, b = +11^\circ.2$. We estimate the total column density of ionized gas in this velocity component to be $N(H^\{+\}) = \left(3.28 \pm 0.33\right) \times 10^\{18\}~\textrm\{cm\}^\{-2\}$. The comparison of ionized gas emission and absorption yields an estimate for the characteristic density of $n_\{e,c\} = 1.96 \pm 0.63~\textrm\{cm\}^\{-3\}$ and a characteristic length of $L_\{c\} =0.54 \pm 0.20~\textrm\{pc\}$ assuming $30\%$ solar metallicity. For a temperature of $T_\{e\}=8900\pm2700~\textrm\{K\}$---consistent with the measured line-widths and [NII]/H$\alpha$ line ratio---the gas has a thermal pressure of $p/k = 35,000\pm22,000~\textrm\{cm\}^\{-3\}~\textrm\{K\}$. Assuming the gas is $\sim6.5~\textrm\{kpc\}$ distant, the derived density and pressure appear to be anomalously high for gas $\sim1.3~\textrm\{kpc\}$ above the Galactic midplane. The large thermal pressure is comparable to both a hot halo or Fermi Bubble model, but suggest that the H$\alpha$ arises in an over-pressured zone.},
   author = {Dhanesh Krishnarao and Robert A. Benjamin and L. Matthew Haffner},
   title = {Discovery of High-Velocity H-Alpha Above Galactic Center: Testing Models of the Fermi Bubble},
   url = {http://arxiv.org/abs/2006.00010},
   year = {2020},
}
@article{Borkar2020,
   abstract = {We study the multi-phase medium in the innermost regions of the Centaurus A (Cen A) galaxy. Combined high-resolution observations with the ALMA and Chandra observatories indicate that the hot X-ray emitting plasma coexists with the warm and cold medium in Cen A. This complex environment is a source of CO lines with great impact for its diagnostics. We show the images from the two mentioned instruments covering the nuclear region (diameter of 10'' or ~184 pc), and we study the conditions for plasma thermal equilibrium and possible coexistence of cool clouds embedded within the hot X-ray emitting gas. Further, we demonstrate that the multi-phase medium originates naturally by the thermal instability arising due to the interaction of the high-energy radiation field from the nucleus with the ambient gas and dust. We show that cold gas clouds can coexist in the mutual contact with hot plasma, but even colder dusty molecular clouds have to be distanced by several hundred pc from the hot region. Finally, we propose a 3-D model of the appearance of the hot plasma and the CO line-emitting regions consistent with the Chandra image and we derive the integrated emissivity in specific molecular lines observed by ALMA from this model. To reproduce the observed images and the CO line luminosity the dusty shell has to be 419 pc thick and located at 1020 pc from the centre.},
   author = {A. Borkar and T. P. Adhikari and A. Różańska and A. G. Markowitz and P. G. Boorman and B. Czerny and G. Migliori and B. De Marco and V. Karas},
   issue = {June},
   keywords = {active,centaurus a,galaxies,galaxy,individual,insta-,nucleus},
   pages = {1-19},
   title = {Multi-phase environment of Centaurus A galaxy},
   volume = {19},
   url = {http://arxiv.org/abs/2006.01099},
   year = {2020},
}
@article{Williamson2020,
   abstract = {We produce radiation hydrodynamics models of an AGN 'torus' plus outflow on 1-100 pc scales. This large scale permits direct comparison with observations, provides justification for configurations used in radiation transfer models, and tests the sensitivity of results of smaller scale dynamical models. We find that anisotropic radiation from an AGN accretion disk can cause an outflow to evolve to become more polar, agreeing with the ubiquity of polar extended mid-IR emission, and the general geometry predicted by radiative transfer models. We also find the velocity maps can reproduce many features of observations, including apparent 'counter-rotation'.},
   author = {David Williamson and Sebastian Hönig and Marta Venanzi},
   keywords = {active,evolution,galaxies,infrared},
   title = {Radiation hydrodynamics models of Active Galactic Nuclei: Beyond the central parsec},
   url = {http://arxiv.org/abs/2006.00918},
   year = {2020},
}
@article{Espinasse2020,
   abstract = {The black hole MAXI J1820+070 was discovered during its 2018 outburst and was extensively monitored across the electromagnetic spectrum. Following the detection of relativistic radio jets, we obtained four Chandra X-ray observations taken between 2018 November and 2019 May, along with radio observations conducted with the VLA and MeerKAT arrays. We report the discovery of X-ray sources associated with the radio jets moving at relativistic velocities with a possible deceleration at late times. The broadband spectra of the jets are consistent with synchrotron radiation from particles accelerated up to very high energies (>10 TeV) by shocks produced by the jets interacting with the interstellar medium. The minimal internal energy estimated from the X-ray observations for the jets is $\sim 10^\{41\}$ erg, significantly larger than the energy calculated from the radio flare alone, suggesting most of the energy is possibly not radiated at small scales but released through late-time interactions.},
   author = {Mathilde Espinasse and Stéphane Corbel and Philip Kaaret and Evangelia Tremou and Giulia Migliori and Richard M. Plotkin and Joe Bright and John Tomsick and Anastasios Tzioumis and Rob Fender and Jerome A. Orosz and Elena Gallo and Jeroen Homan and Peter G. Jonker and James C. A. Miller-Jones and David M. Russell and Sara Motta},
   title = {Relativistic X-ray jets from the black hole X-ray binary MAXI J1820+070},
   volume = {322},
   url = {http://arxiv.org/abs/2004.06416},
   year = {2020},
}
@article{Zubeldia2020,
   abstract = {CMB lensing is a promising, novel way to measure galaxy cluster masses that can be used, e.g., for mass calibration in galaxy cluster counts analyses. Understanding the statistics of the galaxy cluster mass observable obtained with such measurements is essential if their use in subsequent analyses is not to lead to biased results. We study the statistics of a CMB lensing galaxy cluster mass observable for a Planck-like experiment with mock observations obtained from an N-body simulation. We quantify the bias, intrinsic scatter, and deviations from log-normality associated with this observable following two different approaches, one in which the signal due to the cluster and nearby correlated large-scale structure is isolated, and another one in which the variation due to uncorrelated large-scale structure is also taken into account. We briefly discuss how some of our results change for experiments with higher angular resolution and lower noise levels, such as the current generation of surveys obtained with ground-based, large-aperture telescopes.},
   author = {Íñigo Zubeldia and Anthony Challinor},
   issue = {June},
   keywords = {clusters,cosmic microwave background radiation,cosmology,galaxies},
   pages = {1-21},
   title = {Quantifying the statistics of CMB-lensing-derived galaxy cluster mass measurements with simulations},
   volume = {21},
   url = {http://arxiv.org/abs/2005.14607},
   year = {2020},
}
@article{Collacchioni2019,
   abstract = {We study the effect of the gas accretion rate ($\dot M_\{\rm accr\}$) on the radial gas metallicity profile (RMP) of galaxies using the EAGLE cosmological hydrodynamic simulations, focusing on central galaxies of stellar mass $M_\star \gtrsim 10^9 \, \{\rm M_\odot\}$ at $z \le 1$. We find clear relations between $\dot M_\{\rm accr\}$ and the slope of the RMP (measured within an effective radius), where higher $\dot M_\{\rm accr\}$ are associated with more negative slopes. The slope of the RMPs depends more strongly on $\dot M_\{\rm accr\}$ than on stellar mass, star formation rate or gas fraction, suggesting $\dot M_\{\rm accr\}$ to be a more fundamental driver of the RMP slope of galaxies. We find that eliminating the dependence on stellar mass is essential for pinning down the properties that shape the slope of the RMP. Although $\dot M_\{\rm accr\}$ is the main property modulating the slope of the RMP, we find that it causes other correlations that are more easily testable observationally: at fixed stellar mass, galaxies with more negative RMP slopes tend to have higher gas fractions and SFRs, while galaxies with lower gas fractions and SFRs tend to have flatter metallicity profiles within an effective radius.},
   author = {Florencia Collacchioni and Claudia D. P. Lagos and Peter D. Mitchell and Joop Schaye and Emily Wisnioski and Sofía A. Cora and Camila A. Correa},
   issue = {June},
   keywords = {evolution,formation,galaxies,methods,numerical},
   pages = {1-18},
   title = {The effect of gas accretion on the radial gas metallicity profile of simulated galaxies},
   volume = {18},
   url = {http://arxiv.org/abs/1910.05377},
   year = {2019},
}
@article{Bird2020,
   abstract = {We revisit techniques for performing cosmological simulations with both baryons and cold dark matter when each fluid has different initial conditions, as is the case at the end of the radiation era. Most simulations do not reproduce the linear prediction for the difference between the cold dark matter and baryon perturbations. We show that this is due to the common use of offset regular grids when setting up the particle initial conditions. The correct behaviour can be obtained without any loss of simulation resolution by using a Lagrangian glass for the baryon particles. We further show that the difference between cold dark matter and baryons may affect predictions for the Lyman-alpha forest flux power spectrum at the 5% level, potentially impacting current cosmological constraints.},
   author = {Simeon Bird and Yu Feng and Christian Pedersen and Andreu Font-Ribera},
   title = {More accurate simulations with separate initial conditions for baryons and dark matter},
   url = {http://arxiv.org/abs/2002.00015},
   year = {2020},
}
@article{Pearce2020,
   abstract = {The abundance and distribution of metals in galaxy clusters contains valuable information about their chemical history and evolution. By looking at how metallicity evolves with redshift, it is possible to constrain the different metal production channels. We use the C-EAGLE clusters, a sample of 30 high resolution ($m_\{gas\} \simeq 1.8\times 10^\{6\}$ M$_\{\odot\}$) cluster zoom simulations, to investigate the redshift evolution of metallicity, with particular focus on the cluster outskirts. The early enrichment model, in which the majority of metals are produced in the core of cluster progenitors at high redshift, suggests that metals in cluster outskirts have not significantly evolved since $z=2$. With the C-EAGLE sample, we find reasonable agreement with the early enrichment model as there is very little scatter in the metallicity abundance at large radius across the whole sample, out to at least $z=2$. The exception is Fe for which the radial dependence of metallicity was found to evolve at low redshift as a result of being mainly produced by Type Ia supernovae, which are more likely to be formed at later times than core-collapse supernovae. We also found considerable redshift evolution of metal abundances in the cores of the C-EAGLE clusters which has not been seen in other simulations or observation based metallicity studies. Since we find this evolution to be driven by accretion of low metallicity gas, it suggests that the interaction between outflowing, AGN heated material and the surrounding gas is important for determining the core abundances in clusters.},
   author = {Francesca A. Pearce and Scott T. Kay and David J. Barnes and Yannick M. Bahe and Richard G. Bower},
   issue = {May},
   keywords = {clusters,galaxies,general,intracluster medium,x-rays},
   pages = {1-18},
   title = {Redshift evolution of the hot intracluster gas metallicity in the C-EAGLE cluster simulations},
   volume = {18},
   url = {http://arxiv.org/abs/2005.12391},
   year = {2020},
}
@article{Reynolds2017,
   author = {Christopher S Reynolds and Ciro Pinto},
   title = {Waves from AGN Jets osonic Ripples Wave in Dissipation the Perseus Cluster},
   year = {2017},
}
@article{Bambic2018,
   abstract = {We investigate the role of AGN feedback in turbulent heating of galaxy clusters. Specifically, we analyze the production of turbulence by g-modes generated by the supersonic expansion and buoyant rise of AGN-driven bubbles. Previous work which neglects magnetic fields has shown that this process is inefficient, with less than 1% of the injected energy ending up in turbulence. This inefficiency is primarily due to the fact that the bubbles are shredded apart by hydrodynamic instabilities before they can excite sufficiently strong g-modes. Using a plane-parallel model of the ICM and 3D ideal MHD simulations, we examine the role of a large-scale magnetic field which is able to drape around these rising bubbles, preserving them from hydrodynamic instabilities. We find that, while magnetic draping appears better able to preserve AGN-driven bubbles, the driving of g-modes and the resulting production of turbulence is still inefficient. The magnetic tension force prevents g-modes from transitioning into the nonlinear regime, suppressing turbulence in our model ICM. Our work highlights the ways in which ideal MHD is an insufficient description for the cluster feedback process, and we discuss future work such as the inclusion of anisotropic viscosity as a means of simulating high $\beta$ plasma kinetic effects. These results suggest the hypothesis that other mechanisms of heating the ICM plasma such as sound waves or cosmic rays may be responsible for observed feedback in galaxy clusters.},
   author = {Christopher J. Bambic and Brian J. Morsony and Christopher S. Reynolds},
   doi = {10.3847/1538-4357/aab558},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   keywords = {clusters,galaxies,galaxies: clusters: intracluster medium,magnetohyd,intracluster medium,magnetohydrodynamics,mhd,turbulence},
   pages = {84},
   publisher = {IOP Publishing},
   title = {Suppression of AGN-driven Turbulence by Magnetic Fields in a Magnetohydrodynamic Model of the Intracluster Medium},
   volume = {857},
   url = {http://dx.doi.org/10.3847/1538-4357/aab558},
   year = {2018},
}
@article{Zhang2018,
   abstract = {Buoyant bubbles of relativistic plasma in cluster cores plausibly play a key role in conveying the energy from a supermassive black hole to the intracluster medium (ICM) - the process known as radio-mode active galactic nucleus feedback. Energy conservation guarantees that a bubble loses most of its energy to the ICM after crossing several pressure scale heights. However, actual processes responsible for transferring the energy to the ICM are still being debated. One attractive possibility is the excitation of internal waves, which are trapped in the cluster's core and eventually dissipate. Here, we show that a sufficient condition for efficient excitation of these waves in stratified cluster atmospheres is flattening of the bubbles in the radial direction. In our numerical simulations, we model the bubbles phenomenologically as rigid bodies buoyantly rising in the stratified cluster atmosphere. We find that the terminal velocities of the flattened bubbles are small enough so that the Froude number Fr ≲ 1. The effects of stratification make the dominant contribution to the total drag force balancing the buoyancy force. Clear signs of internal waves are seen in the simulations. These waves propagate horizontally and downwards from the rising bubble, spreading their energy over large volumes of the ICM. If our findings are scaled to the conditions of the Perseus cluster, the expected terminal velocity is ~100-200 km s-1 near the cluster cores, which is in broad agreement with direct measurements by the Hitomi satellite.},
   author = {Congyao Zhang and Eugene Churazov and Alexander A. Schekochihin},
   doi = {10.1093/mnras/sty1269},
   issn = {13652966},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: clusters: intracluster medium,Hydrodynamics,Methods: numerical,Waves,X-rays: galaxies: clusters},
   pages = {4785-4798},
   title = {Generation of internal waves by buoyant bubbles in galaxy clusters and heating of intracluster medium},
   volume = {478},
   year = {2018},
}
@article{Huscher2020,
   abstract = {We present an analysis of the physical and dynamical states of two sets of EAGLE zoom simulations of galaxy haloes, one at high redshift ($z=2-3$) and the other at low redshift ($z=0$), with masses of $\approx 10^\{12\} M_\{\odot\}$. Our focus is how the circumgalactic medium (CGM) of these $L^*$ star-forming galaxies change over the last 10 Gyr. We find that the high-$z$ CGM is almost equally divided between the "cool" ($T<10^5$ K) and "hot" ($T\geq 10^5$ K) phases, while the low-$z$ hot CGM phase contains $5\times$ more mass. The high-$z$ hot CGM contains 60% more metals than the cool CGM, while the low-$z$ cool CGM contains 35% more metals than the hot CGM content. The metals are evenly distributed radially between the hot and cool phases throughout the high-$z$ CGM. At high $z$, the CGM volume is dominated by hot outflows, cool gas is mainly inflowing, but cool metals are flowing outward. At low $z$, the cool metals dominate the interior and the hot metals are more prevalent at larger radii. The low-$z$ cool CGM has tangential motions consistent with rotational support out to $0.2 R_\{200\}$, often exhibiting $r \approx 40$ kpc disc-like structures. The low-$z$ hot CGM has several times greater angular momentum than the cool CGM, and a more flattened radial density profile than the high-$z$ hot CGM. This study verifies that, just as galaxies demonstrate significant evolutionary stages over cosmic time, the gaseous haloes surrounding them also undergo considerable changes of their own both in physical characteristics of density, temperature and metallicity, and dynamic properties of velocity and angular momentum.},
   author = {Ezra Huscher and Benjamin D. Oppenheimer and Alice Lonardi and Robert A. Crain and Alexander J. Richings and Joop Schaye},
   issue = {May},
   keywords = {evolution,formation,galaxies,haloes,high-redshift,intergalactic medium,methods,numerical},
   title = {The changing circumgalactic medium over the last 10 Gyr I: physical and dynamical properties},
   volume = {000},
   url = {http://arxiv.org/abs/2005.06310},
   year = {2020},
}
@article{Lu2020,
   abstract = {The discovery of a fast radio burst (FRB) in our galaxy associated with a magnetar (neutron star with strong magnetic field) has provided a critical piece of information to help us finally understand these enigmatic transients. We show that the volumetric rate of Galactic-FRB like events is consistent with the faint end of the cosmological FRB rate, and hence they most likely belong to the same class of transients. The Galactic FRB had an accompanying X-ray burst but many X-ray bursts from the same object had no radio counterpart. Their relative rates suggest that for every FRB there are roughly 100 to 1000 X-ray bursts. The radio lightcurve of the galactic FRB had two spikes separated by 30 ms in the 400-800 MHz frequency band. This is an important clue and highly constraining of the class of models where the radio emission is produced outside the light-cylinder of the magnetar. We suggest that magnetic disturbances close to the magnetar surface propagate to a distance of a few tens of neutron star radii where they damp and produce radio emission. The coincident hard X-ray spikes associated with the two FRB pulses seen in this burst and the flux ratio between the two frequency bands can be understood in this scenario. This model provides a unified picture for faint bursts like the Galactic FRB as well as the bright events seen at cosmological distances.},
   author = {Wenbin Lu and Pawan Kumar and Bing Zhang},
   issue = {May},
   keywords = {fast radio bursts,general},
   title = {A unified picture of Galactic and cosmological fast radio bursts},
   volume = {000},
   url = {http://arxiv.org/abs/2005.06736},
   year = {2020},
}
@article{,
   abstract = {Cosmological measurements of the 21-cm line of neutral hydrogen are poised to dramatically enhance our understanding of the early universe. In particular, both the epochs of reionization and cosmic dawn remain largely uncharted, and the 21-cm signal is one of the few probes to reach them. The simplest 21-cm measurement is the global signal (GS), which corresponds to the averaged absorption or emission of 21-cm photons across the entire sky. While bright radio foregrounds swamp the cosmic signal over the entire frequency range observable, presenting a formidable hurdle, they can in principle be subtracted, given enough sensitivity. Here, however, we point out an additional---and irreducible---source of uncertainty for the 21-cm GS: cosmic variance. The cosmic-variance noise arises from the finite volume of the universe accessible to 21-cm experiments. Due to the cosmological redshifting of 21-cm photons, each observed frequency probes our universe during a particular cosmic age, corresponding to a narrow redshift slice. The presence of large 21-cm fluctuations makes the GS within each slice different than the GS averaged over the entire universe. We estimate the size of this cosmic-variance noise, and find that for a standard scenario it has a size of $\sim 0.1$ mK, which is $\sim 10\%$ of the size of the expected instrumental noise of a year-long experiment. Interestingly, cosmic variance can overtake instrumental noise for scenarios with extreme 21-cm fluctuations, such as those suggested to explain the sharpness of the claimed EDGES detection. Moreover, as large-scale 21-cm fluctuations are coherent over long distances, cosmic variance correlates the measurements of the GS at nearby redshifts, leading to off-diagonal uncertainties that have so far been neglected.},
   author = {Julian B. Muñoz and Francis-Yan Cyr-Racine},
   pages = {1-15},
   title = {Cosmic Variance of the 21-cm Global Signal},
   url = {http://arxiv.org/abs/2005.03664},
   year = {2020},
}
@article{Owen2020,
   abstract = {Volatile species in protoplanetary discs can undergo a phase change from vapour to solid. These "snow-lines" can play vital roles in planet formation at all scales, from dust coagulation to planetary migration. In the outer regions of protoplanetary discs, the temperature profile is set by the absorption of reprocessed stellar light by the solids. Further, the temperature profile sets the distribution of solids through sublimation and condensation at various snow-lines. Hence the snow-line position depends on the temperature profile and vice-versa. We show that this coupling can be thermally unstable, such that a patch of the disc at a snow-line will produce either run-away sublimation or condensation. This thermal instability arises at moderate optical depths, where heating by absorption of reprocessed stellar light from the disc's atmosphere is optically thick, yet cooling is optically thin. Since volatiles in the solid phase drift much faster than volatiles in the vapour phase, this thermal instability results in a limit-cycle. The snow-line progressively moves in, condensing volatiles, before receding, as the volatiles sublimate. Using numerical simulations, we study the evolution of the CO snow-line. We find the CO snow-line is thermally unstable under typical disc conditions and evolves inwards from $\sim50$ to $\sim30$~AU on timescales from 1,000-10,000 years. The CO snow-line spends between $\sim 10\%-50\%$ of its time at smaller separations, where the exact value is sensitive to the total opacity and turbulent viscosity. The evolving snow-line also creates ring-like structures in the solid distribution interior to the snow-line. Multiple ring-like structures created by moving snow-lines could potentially explain the sub-structures seen in many \{\it ALMA\} images.},
   author = {James E. Owen},
   issue = {May},
   keywords = {astrochemistry,protoplanetary discs},
   pages = {1-16},
   title = {Snow-lines can be thermally unstable},
   volume = {16},
   url = {http://arxiv.org/abs/2005.03665},
   year = {2020},
}
@article{Gu2020,
   abstract = {Based mainly on X-ray observations, studies are made on interactions between the intra-cluster medium (ICM) in clusters of galaxies and their member galaxies. Through (magneto)hydrodynamic and gravitational channels, the moving galaxies are expected to drag the ICM around them, and transfer to the ICM some fraction of their dynamical energies on cosmological time scales. This hypothesis is in line with several observations, including the possible cosmological infall of galaxies towards the cluster center, found over redshifts of z~1 to z~0. Further assuming that the energy lost by the galaxies is first converted into ICM turbulence and then dissipated, this picture can explain the subsonic and uniform ICM turbulence, measured with Hitomi in the core region of the Perseus cluster. The scenario may also explain several other unanswered problems regarding clusters of galaxies, including what prevents the ICM from the expected radiative cooling, how the various mass components in nearby clusters have attained different radial distributions, and how a thermal stability is realized between hot and cool ICM components that co-exist around cD galaxies. This view is also considered to pertain to the general scenario of galaxy evolution, including their environmental effects.},
   author = {Liyi Gu and Kazuo Makishima and Ryoji Matsumoto and Kazuhiro Nakazawa and Kazuhiro Shimasaku and Naohisa Inada and Tadayuki Kodama and Haiguang Xu and Madoka Kawaharada},
   keywords = {clusters,galaxies,interactions,intracluster medium,turbulence,x-rays},
   pages = {1-15},
   title = {Implications of the mild gas motion found with Hitomi in the core of the Perseus cluster},
   url = {http://arxiv.org/abs/2005.01883},
   year = {2020},
}
@article{Cotton2020,
   abstract = {We present MeerKAT 1.28 GHz total-intensity, polarization, and spectral-index images covering the giant (projected length $l \approx 1.57$~Mpc) X-shaped radio source PKS~2014$-$55 with an unprecedented combination of brightness sensitivity and angular resolution. They show the clear "double boomerang" morphology of hydrodynamical backflows from the straight main jets deflected by the large and oblique hot-gas halo of the host galaxy PGC~064440. The magnetic field orientation in PKS~2014$-$55 follows the flow lines from the jets through the secondary wings. The radio source is embedded in faint ($T_\mathrm\{b\} \approx 0.5 \mathrm\{\,K\}$) cocoons having the uniform brightness temperature and sharp outer edges characteristic of subsonic expansion into the ambient intra-group medium. The position angle of the much smaller ($l \sim 25$~kpc) restarted central source is within $5^\circ$ of the main jets, ruling out models that invoke jet re-orientation or two independent jets. Compression and turbulence in the backflows probably produce the irregular and low polarization bright region behind the apex of each boomerang as well as several features in the flow with bright heads and dark tails.},
   author = {W D Cotton and K Thorat and J J Condon and B . S. Frank and G . I. G. Józsa and S V White and R . Deane and N Oozeer and M Atemkeng and L Bester and B Fanaroff and R. S. Kupa and O M Smirnov and T Mauch and V Krishnan and F Camilo},
   doi = {10.10931/mnras/staa1240},
   issue = {May},
   keywords = {active,galaxies,hydrodynamics,individual,ism,jets,objects,pgc 064440,radio continuum,radio lines},
   pages = {1-14},
   title = {Hydrodynamical Backflow in X-shaped Radio Galaxy PKS 2014-55},
   volume = {14},
   url = {http://arxiv.org/abs/2005.02723%0Ahttp://dx.doi.org/10.10931/mnras/staa1240},
   year = {2020},
}
@article{Dempsey2020,
   abstract = {"Orion fingers" are a system of dozens of bowshocks, with the wings of shocks pointing to a common system of origin, which is centered on a dynamically disintegrating system of several massive stars. The shock heads propagate with velocities of up to 300-400 km/s, but the formation and physical properties of the "bullets" leading the shocks are not known. Here we summarize two possible scenarios for the formation of the "bullets" and the resulting bowshocks ("fingers"). In the first scenario, bullets are self-gravitating, Jupiter-mass objects which were formed rapidly and then ejected during the strong dynamical interactions of massive stars and their disks. This scenario naturally explains the similar timescales for the outflow of bullets and for the dynamical interaction of the massive stars, but has some difficulty explaining the observed high velocities of the bullets. In the second scenario, bullets are formed via hydrodynamic instabilities in a massive, infrared-driven wind, naturally explaining the high velocities and the morphology of outflow, but the bullets are not required to be self-gravitating. The processes that created the Orion fingers are likely not unique to this particular star-forming region and may result in free-floating, high-velocity, core-less planets.},
   author = {Ross Dempsey and Nadia L. Zakamska and James E. Owen},
   keywords = {formation,herbig-haro objects,ism,jets and outflows,planet-star interactions,protoplanetary discs,stars},
   title = {Formation of Orion Fingers},
   url = {http://arxiv.org/abs/2005.01902},
   year = {2020},
}
@article{Marasco2020,
   abstract = {We investigate the disc-halo connection in massive (Mstar/Msun>5e10) disc galaxies from the cosmological hydrodynamical simulations EAGLE and IllustrisTNG, and compare it with that inferred from the study of HI rotation curves in nearby massive spirals from the Spitzer Photometry and Accurate Rotation Curves (SPARC) dataset. We find that discrepancies between the the simulated and observed discs arise both on global and on local scales. Globally, the simulated discs inhabit halos that are a factor ~4 (in EAGLE) and ~2 (in IllustrisTNG) more massive than those derived from the rotation curve analysis of the observed dataset. We also use synthetic rotation curves of the simulated discs to demonstrate that the recovery of the halo masses from rotation curves are not systematically biased. We find that the simulations predict dark-matter dominated systems with stellar-to-total enclosed mass ratios that are a factor of 1.5-2 smaller than real galaxies at all radii. This is an alternative manifestation of the `failed feedback problem', since it indicates that simulated halos hosting massive discs have been too inefficient at converting their baryons into stars, possibly due to an overly efficient stellar and/or AGN feedback implementation.},
   author = {A. Marasco and L. Posti and K. Oman and B. Famaey and G. Cresci and F. Fraternali},
   keywords = {galaxies,halos,kinematics and dynamics,methods,numerical,spiral},
   pages = {1-10},
   title = {Massive disc galaxies in cosmological hydrodynamical simulations are too dark matter-dominated},
   url = {http://arxiv.org/abs/2005.01724},
   year = {2020},
}
@article{Qiu2020,
   abstract = {Galaxy clusters are the most massive collapsed structures in the universe whose potential wells are filled with hot, X-ray emitting intracluster medium. Observations however show that a significant number of clusters (the so-called cool-core clusters) also contain large amounts of cold gas in their centres, some of which is in the form of spatially extended filaments spanning scales of tens of kiloparsecs. These findings have raised questions about the origin of the cold gas, as well as its relationship with the central active galactic nucleus (AGN), whose feedback has been established as a ubiquitous feature in such galaxy clusters. Here we report a radiation hydrodynamic simulation of AGN feedback in a galaxy cluster, in which cold filaments form from the warm, AGN-driven outflows with temperatures between $10^4$ and $10^7$ K as they rise in the cluster core. Our analysis reveals a new mechanism, which, through the combination of radiative cooling and ram pressure, naturally promotes outflows whose cooling time is shorter than their rising time, giving birth to spatially extended cold gas filaments. Our results strongly suggest that the formation of cold gas and AGN feedback in galaxy clusters are inextricably linked and shed light on how AGN feedback couples to the intracluster medium.},
   author = {Yu Qiu and Tamara Bogdanovic and Yuan Li and Michael McDonald and Brian R. McNamara},
   doi = {10.1038/s41550-020-1090-7},
   pages = {1-21},
   title = {The formation of dusty cold gas filaments from galaxy cluster simulations},
   url = {http://arxiv.org/abs/2005.00549%0Ahttp://dx.doi.org/10.1038/s41550-020-1090-7},
   year = {2020},
}
@article{Fabian2012,
   abstract = {Radiation, winds, and jets from the active nucleus of a massive galaxy can interact with its interstellar medium, and this can lead to ejection or heating of the gas. This terminates star formation in the galaxy and stifles accretion onto the black hole. Such active galactic nuclei (AGN) feedback can account for the observed proportionality between the central black hole and the host galaxy mass. Direct observational evidence for the radiative or quasar mode of feedback, which occurs when AGN are very luminous, has been difficult to obtain but is accumulating from a few exceptional objects. Feedback from the kinetic or radio mode, which uses the mechanical energy of radio-emitting jets often seen when AGN are operating at a lower level, is common in massive elliptical galaxies. This mode is well observed directly through X-ray observations of the central galaxies of cool core clusters in the form of bubbles in the hot surrounding medium. The energy flow, which is roughly continuous, heats the hot intracluster gas and reduces radiative cooling and subsequent star formation by an order of magnitude. Feedback appears to maintain a long-lived heating/cooling balance. Powerful, jetted radio outbursts may represent a further mode of energy feedback that affects the cores of groups and subclusters. New telescopes and instruments from the radio to X-ray bands will come into operation over the next several years and lead to a rapid expansion in observational data on all modes of AGN feedback.},
   author = {A.C. Fabian},
   doi = {10.1146/annurev-astro-081811-125521},
   issn = {0066-4146},
   issue = {1},
   journal = {Annual Review of Astronomy and Astrophysics},
   keywords = {black holes,galaxies,galaxy clusters,galaxy evolution,jets,outflows,radio},
   pages = {455-489},
   title = {Observational Evidence of Active Galactic Nuclei Feedback},
   volume = {50},
   year = {2012},
}
@article{Pointon2020,
   author = {Stephanie K. Pointon and Glenn G. Kacprzak and Nikole M. Nielsen and Michael T. Murphy and Sowgat Muzahid and Christopher W. Churchill and Jane C. Charlton},
   doi = {10.3847/1538-3881/ab7db5},
   issue = {5},
   journal = {The Astronomical Journal},
   keywords = {absorption lines,galaxies,halos,quasars},
   pages = {216},
   title = {Low-mass Group Environments Have No Substantial Impact on the Circumgalactic Medium Metallicity},
   volume = {159},
   year = {2020},
}
@article{Cachola2020,
   author = {Isabel Cachola and Kyle Lo and Arman Cohan and Daniel S. Weld},
   title = {TLDR: Extreme Summarization of Scientific Documents},
   url = {https://arxiv.org/abs/2004.15011},
   year = {2020},
}
@article{Hoang2020,
   abstract = {Planet 9 was proposed as an explanation for the clustering of orbits for some trans-Neuptunian objects. Recently, the use of a sub-relativistic spacecraft was proposed to indirectly probe Planet 9's gravitational influence. Here we show that a sub-relativistic spacecraft would experience fluctuations in the drag and magnetic forces exerted on it by turbulence in the interstellar medium. The resulting noise would dominate over Planet 9's gravitational signal at sub-relativistic speeds, $v\gtrsim 0.001~c$.},
   author = {Thiem Hoang and Abraham Loeb},
   keywords = {planet nine,primordial black holes,relativistic spacecraft},
   pages = {2-5},
   title = {Can Planet Nine Be Detected Gravitationally by a Sub-Relativistic Spacecraft?},
   url = {http://arxiv.org/abs/2005.01120},
   year = {2020},
}
@article{Pfrommer2013,
   abstract = {Feedback by active galactic nuclei (AGNs) appears to be critical in balancing radiative cooling of the low-entropy gas at the centers of galaxy clusters and in mitigating the star formation of elliptical galaxies. New observations of M87 enable us to put forward a comprehensive model for the physical heating mechanism. Low-frequency radio observations by LOFAR revealed the absence of fossil cosmic-ray (CR) electrons in the radio halo surrounding M87. This puzzle can be resolved by accounting for the CR release from the radio lobes and the subsequent mixing of CRs with the dense ambient intracluster gas, which thermalizes the electrons on a timescale similar to the radio halo age of 40 Myr. Hadronic interactions of similarly injected CR protons with the ambient gas should produce an observable gamma-ray signal in accordance with the steady emission of the low state of M87 detected by Fermi and H.E.S.S. Hence, we normalize the CR population to the gamma-ray emission, which shows the same spectral slope as the CR injection spectrum probed by LOFAR, thereby supporting a common origin. We show that CRs, which stream at the Alfvén velocity with respect to the plasma rest frame, heat the surrounding thermal plasma at a rate that balances that of radiative cooling on average at each radius. However, the resulting global thermal equilibrium is locally unstable and allows for the formation of the observed cooling multi-phase medium through thermal instability. Provided that CR heating balances cooling during the emerging "cooling flow," the collapse of the majority of the gas is halted around 1 keV - in accordance with X-ray data. We show that both the existence of a temperature floor and the similar radial scaling of the heating and cooling rates are generic predictions of the CR heating model. © 2013. The American Astronomical Society. All rights reserved..},
   author = {Christoph Pfrommer},
   doi = {10.1088/0004-637X/779/1/10},
   issn = {15384357},
   issue = {1},
   journal = {Astrophysical Journal},
   keywords = {cosmic rays,galaxies: active,galaxies: clusters: intracluster medium,galaxies: individual (M87),gamma rays: galaxies: clusters,radio continuum: galaxies},
   title = {Toward a comprehensive model for feedback by active galactic nuclei: New insights from M87 observations by LOFAR, FERMI, and H.E.S.S.},
   volume = {779},
   year = {2013},
}
@article{Witten2020,
   abstract = {There are hints of a novel object ("Planet 9") with a mass $5-10$ $M_\oplus$ in the outer Solar System, at a distance of order 500 AU. If it is a relatively conventional planet, it can be found in telescopic searches. Alternatively, it has been suggested that this body might be a primordial black hole (PBH). In that case, conventional searches will fail. A possible alternative is to probe the gravitational field of this object using small, laser-launched spacecraft, like the ones envisioned in the Breakthrough Starshot project. With a velocity of order $.001~c$, such spacecraft can reach Planet 9 roughly a decade after launch and can discover it if they can report timing measurements accurate to $10^\{-5\}$ seconds back to Earth.},
   author = {Edward Witten},
   pages = {5-9},
   title = {Searching for a Black Hole in the Outer Solar System},
   url = {http://arxiv.org/abs/2004.14192},
   year = {2020},
}
@article{Turk2013,
   abstract = {As scientists' needs for computational techniques and tools grow, they cease to be supportable by software developed in isolation. In many cases, these needs are being met by communities of practice, where software is developed by domain scientists to reach pragmatic goals and satisfy distinct and enumerable scientific goals. yt is a visualization and analysis toolkit built around physically-motivated in- quiry of astrophysical data, deployed widely across XSEDE systems. Enzo is an adaptive mesh refinement platform for astrophysical simulations. We present techniques that have been successful in growing and engaging communities of practice, specifically in the yt and Enzo communities, and suggest that their successful application in the relatively small computational astrophysics community be viewed as a testbed for wider deployment in the computational science and XSEDE communities. © 2013 by the Association for Computing Machinery, Inc.},
   author = {Matthew J. Turk},
   doi = {10.1145/2484762.2484782},
   isbn = {9781450321709},
   journal = {ACM International Conference Proceeding Series},
   keywords = {Community,Open source,XSEDE proceedings},
   pages = {1-9},
   title = {Scaling a code in the human dimension},
   year = {2013},
}
@article{Wise2019,
   abstract = {The universe goes through several phase transitions during its formative stages. Cosmic reionization is the last of them, where ultraviolet and X-ray radiation escape from the first generations of galaxies heating and ionizing their surroundings and subsequently the entire intergalactic medium. There is strong observational evidence that cosmic reionization ended approximately one billion years after the Big Bang, but there are still uncertainties that will be clarified with upcoming optical, infrared, and radio facilities in the next decade. This article gives an introduction to the theoretical and observational aspects of cosmic reionization and discusses their role in our understanding of early galaxy formation and cosmology.},
   author = {John H. Wise},
   doi = {10.1080/00107514.2019.1631548},
   keywords = {cosmology,first stars,galaxy formation,reionization},
   pages = {1-30},
   title = {An Introductory Review on Cosmic Reionization},
   url = {http://arxiv.org/abs/1907.06653%0Ahttp://dx.doi.org/10.1080/00107514.2019.1631548},
   year = {2019},
}
@article{Hummels2017,
   abstract = {Hydrodynamical simulations are increasingly able to accurately model physical systems on stellar, galactic, and cosmological scales, however, the utility of these simulations is often limited by our ability to directly compare them with the datasets produced by observers: spectra, photometry, etc. To address this problem, we have created Trident, a Python-based, open-source tool for post-processing hydrodynamical simulations to produce synthetic absorption spectra and related data. Trident can (i) create absorption-line spectra for any trajectory through a simulated dataset mimicking both background quasar and down-the-barrel configurations, (ii) reproduce the spectral characteristics of common instruments like the Cosmic Origins Spectrograph, (iii) operate across the ultraviolet, optical and infrared using customizable absorption line lists, (iv) trace simulated physical structures directly to spectral features, (v) approximate the presence of ion species absent from the simulation outputs, (vi) generate column density maps for any ion, and (vii) provide support for all major astrophysical hydrodynamical codes. The focus of Trident's development is for using simulated datasets to better interpret observations of the circumgalactic medium (CGM) and intergalactic medium (IGM), but it remains a general tool applicable in other contexts.},
   author = {Cameron B. Hummels and Britton D. Smith and Devin W. Silvia},
   doi = {10.3847/1538-4357/aa7e2d},
   issn = {1538-4357},
   issue = {1},
   journal = {The Astrophysical Journal},
   keywords = {cosmology,cosmology: theory,methods: data analysis,methods:,data analysis,methods,numerical,radiative transfer,theory},
   pages = {59},
   publisher = {IOP Publishing},
   title = {Trident: A Universal Tool for Generating Synthetic Absorption Spectra from Astrophysical Simulations},
   volume = {847},
   url = {http://dx.doi.org/10.3847/1538-4357/aa7e2d},
   year = {2017},
}
@article{Margalit2020,
   abstract = {Fast ejecta expelled in binary neutron star (NS) mergers or energetic supernovae (SNe) should produce late-time synchrotron radio emission as the ejecta shocks into the surrounding ambient medium. Models for such radio flares typically assume the ejecta expands into an unperturbed interstellar medium (ISM). However, it is also well-known that binary NS mergers and broad-lined Ic SNe can harbor relativistic jetted outflows. In this work, we show that such jets shock the ambient ISM ahead of the ejecta, thus evacuating the medium into which the ejecta subsequently collides. Using an idealized spherically-symmetric model, we illustrate that this inhibits the ejecta radio flare at early times $t < t_\{\rm col\} \approx 12 \, \{\rm yr\} \, (E_\{\rm j\}/10^\{49\} \, \{\rm erg\})^\{1/3\} (n/1 \, \{\rm cm\}^\{-3\})^\{-1/3\} (v_\{\rm ej\}/0.1c)^\{-5/3\}$ where $E_\{\rm j\}$ is the jet energy, $n$ the ISM density, and $v_\{\rm ej\}$ the ejecta velocity. We also show that this can produce a sharply peaked enhancement in the light-curve at $t = t_\{\rm col\}$. This has implications for radio observations of GW170817 and future binary NS mergers, gamma-ray burst (GRB) SNe, decade-long radio transients such as FIRST J1419, and possibly other events where a relativistic outflow precedes a slower-moving ejecta. Future numerical work will extend these analytic estimates and treat the multi-dimensional nature of the problem.},
   author = {Ben Margalit and Tsvi Piran},
   issue = {April},
   keywords = {gamma-ray bursts,neutron star mergers,non-thermal,radiation mechanisms,radio continuum,shock waves,supernovae,transients},
   pages = {1-13},
   title = {Shock within a shock: revisiting the radio flares of NS merger ejecta and GRB-supernovae},
   volume = {13},
   url = {http://arxiv.org/abs/2004.13028},
   year = {2020},
}
@article{Komarov2020,
   abstract = {We investigate how different magnetohydrodynamic models of propagation of a weak (Mach number ~1.2) shock in the core of a galaxy cluster affect its observational appearance, using the Perseus cluster as our fiducial model. In particular, we study how thermal conduction, both isotropic and anisotropic, and ion-electron temperature equilibration modify a weak shock. Strong thermal conduction is expected to produce an electron temperature precursor. Less prominent pressure and density precursors are formed as well. A longer equilibration time largely reduces the density precursor, but does not change the electron temperature precursor much. When thermal conduction becomes anisotropic, the intracluster magnetic field imprints its characteristic spatial scale on the distortions of the shock induced by heat fluxes.},
   author = {S. Komarov and C. Reynolds and E. Churazov},
   issue = {April},
   keywords = {galaxy clusters,shocks,thermal conduction},
   title = {Propagation of weak shocks in cool-core galaxy clusters in two-temperature magnetohydrodynamics with anisotropic thermal conduction},
   volume = {000},
   url = {http://arxiv.org/abs/2004.13252},
   year = {2020},
}
@article{Mezcua2020,
   abstract = {Detecting the seed black holes from which quasars formed is extremely challenging; however, those seeds that did not grow into supermassive should be found as intermediate-mass black holes (IMBHs) of 100-10$^5$ M$_\{\odot\}$ in local dwarf galaxies. The use of deep multiwavelength surveys has revealed that a population of actively accreting IMBHs (low-mass AGN) exists in dwarf galaxies at least out to $z\sim$3. The black hole occupation fraction of these galaxies suggests that the early Universe seed black holes formed from direct collapse of gas, which is reinforced by the possible flattening of the black hole-galaxy scaling relations at the low-mass end. This scenario is however challenged by the finding that AGN feedback can have a strong impact on dwarf galaxies, which implies that low-mass AGN in dwarf galaxies might not be the untouched relics of the early seed black holes. This has important implications for seed black hole formation models.},
   author = {Mar Mezcua},
   doi = {00.0000/X000000000000000X},
   isbn = {0000000000000},
   issue = {359},
   keywords = {accretion,active,dwarf,evolution,galaxies,nuclei},
   pages = {1-6},
   title = {Feeding and feedback from little monsters: AGN in dwarf galaxies},
   url = {http://arxiv.org/abs/2004.11911},
   year = {2020},
}
@article{Wu2020,
   abstract = {The Hubble parameter $H(z)$ is directly related to the expansion of our Universe. It can be used to study dark energy and constrain cosmology models. In this paper, we propose that $H(z)$ can be measured using fast radio bursts (FRBs) with redshift measurements. We use dispersion measures contributed by the intergalactic medium, which is related to $H(z)$, to measure Hubble parameter. We find that 500 mocked FRBs with dispersion measures and redshift information can accurately measure Hubble parameters using Monte Carlo simulation. The maximum deviation of $H(z)$ from standard $\Lambda$CDM model is about 6\% at redshift $z= 2.4$. We also test our method using Monte Carlo simulation. Kolmogorov-Smirnov (K-S) test is used to check the simulation. The $p$-value of K-S test is 0.23, which confirms internal consistency of the simulation. In future, more localizations of FRBs make it as an attractive cosmological probe.},
   author = {Q. Wu and Hai Yu and F. Y. Wang},
   issue = {1},
   keywords = {cosmological parameter,cosmology},
   pages = {1-10},
   title = {A New Method to Measure Hubble Parameter $H(z)$ using Fast Radio Bursts},
   url = {http://arxiv.org/abs/2004.12649},
   year = {2020},
}
@article{Gronke2020a,
   abstract = {Cold T ∼104 K gas morphology could span a spectrum ranging from large discrete clouds to a fine 'mist' in a hot medium. This has myriad implications, including dynamics and survival, radiative transfer, and resolution requirements for cosmological simulations. Here, we use 3D hydrodynamic simulations to study the pressure-driven fragmentation of cooling gas. This is a complex, multistage process, with an initial Rayleigh-Taylor unstable contraction phase that seeds perturbations, followed by a rapid, violent expansion leading to the dispersion of small cold gas 'droplets' in the vicinity of the gas cloud. Finally, due to turbulent motions, and cooling, these droplets may coagulate. Our results show that a gas cloud 'shatters' if it is sufficiently perturbed out of pressure balance (δP/P ∼1) and has a large final overdensity χf â‰300, with only a weak dependence on the cloud size. Otherwise, the droplets reassemble back into larger pieces. We discuss our results in the context of thermal instability and clouds embedded in a shock-heated environment.},
   author = {Max Gronke and S. Peng Oh},
   doi = {10.1093/mnrasl/slaa033},
   issn = {17453933},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society: Letters},
   keywords = {Galaxy: Halo,Galaxy: Kinematics and dynamics,ISM: Clouds,ISM: Structure,galaxies: Evolution,hydrodynamics},
   pages = {L27-L31},
   title = {Is multiphase gas cloudy or misty?},
   volume = {494},
   year = {2020},
}
@article{Lazar2020,
   abstract = {We analyze the cold dark matter density profiles of 54 galaxy halos simulated with FIRE-2 galaxy formation physics, each resolved within $0.5\%$ of the halo virial radius. These halos contain galaxies with masses that range from ultra-faint dwarfs ($M_\star \simeq 10^\{4.5\} M_\{\odot\}$) to the largest spirals ($M_\star \simeq 10^\{11\} M_\{\odot\}$) and have density profiles that are both cored and cuspy. We characterize our results using a new analytic density profile that extends the standard Einasto form to allow for a pronounced constant-density core in the resolved innermost radius. With one additional core-radius parameter, $r_\{c\}$, this \{\em core-Einasto\} profile is able to characterize the shape and normalization of our feedback-impacted dark matter halos. In order to enable comparisons with observations, we provide fitting functions for $r_\{c\}$ and other profile parameters as a function of both $M_\star$ and $M_\{\star\}/M_\{\rm halo\}$. In agreement with similar studies done in the literature, we find that dark matter core formation is most efficient at the characteristic stellar-mass to halo-mass ratio $M_\star/M_\{\rm halo\} \simeq 5 \times 10^\{-3\}$, or $M_\{\star\} \sim 10^9 \, M_\{\odot\}$, with cores that are roughly the size of the galaxy half-light radius, $r_\{c\} \simeq 1-5$ kpc. Furthermore, we find no evidence for core formation at radii $\gtrsim 100\ \rm pc$ in galaxies with $M_\{\star\}/M_\{\rm halo\} < 5\times 10^\{-4\}$ or $M_\star \lesssim 10^6 \, M_\{\odot\}$. For Milky Way-size galaxies, baryonic contraction often makes halos significantly more concentrated and dense at the stellar half-light radius than dark matter only runs. However, even at the Milky Way scale, FIRE-2 galaxy formation still produces small dark matter cores of $\simeq 0.5-2$ kpc in size. Recent evidence for a $\{\sim\} 2$ kpc core in the Milky Way's dark matter halo is consistent with this expectation.},
   author = {Alexandres Lazar and James S. Bullock and Michael Boylan-Kolchin and T. K. Chan and Philip F. Hopkins and Andrew S. Graus and Andrew Wetzel and Kareem El-Badry and Coral Wheeler and Maria C. Straight and Dušan Kereš and Claude-André Faucher-Giguère and Alex Fitts and Shea Garrison-Kimmel},
   issue = {April},
   keywords = {dark matter,evolution,formation,galaxies},
   pages = {1-22},
   title = {A dark matter profile to model diverse feedback-induced core sizes of $\Lambda$CDM haloes},
   volume = {22},
   url = {http://arxiv.org/abs/2004.10817},
   year = {2020},
}
@article{Leung2019,
   abstract = {We study the properties of molecular cloud complexes (MCCs) at the epoch of reionization using cosmological zoom-in simulations. We identify MCCs in a z~6 prototypical ("Althaea") using an H2 density-based clump finder. We compare their mass, size, velocity dispersion, gas surface density, and virial parameter (alpha_vir) to observations. In Althaea, the typical MCC mass and size are Mgas~10^6.5 Msun and R~45-100 pc, which are comparable to those found in nearby spirals and starburst galaxies. MCCs are highly supersonic and supported by turbulence, with r.m.s velocity dispersions of sigma_gas~20-100 km/s and pressure of P/K_B~10^7.6 K cm^-3 (i.e., > 1000x with respect to the Milky Way), similar to those found in nearby and z~2 gas-rich starburst galaxies. In addition, we perform stability analysis to understand the origin and dynamical properties of MCCs. We find that MCCs are globally stable in the main disk of Althaea. Densest regions where star formation is expected to take place in clumps and cores on even smaller scales instead have lower alpha_vir and Toomre-Q values. Detailed studies of the star-forming gas dynamics at the epoch of reionization thus require a spatial resolution of <40 pc (~0.01"), which is within reach with the Atacama Large (sub-)Millimeter Array (ALMA) and the Next Generation Very Large Array (ngVLA).},
   author = {T. K. Daisy Leung and Andrea Pallottini and Andrea Ferrara and Mordecai-Mark Mac Low},
   keywords = {data analysis,evolution,formation,galaxies,high-redshift,ism,methods,starburst,stars},
   title = {Dynamical Properties of Molecular Cloud Complexes in Galaxies at the Epoch of Reionization},
   url = {http://arxiv.org/abs/1907.02972},
   year = {2019},
}
@article{Grebenev2020,
   abstract = {We show that Compton scattering by electrons of the hot intergalactic gas in galaxy clusters should lead to peculiar distortions of the cosmic background X-ray and soft gamma-ray radiation - an increase in its brightness at E<60-100 keV and a drop at higher energies. The distortions allow the most important cluster parameters to be measured. The spectral shape of the distortions and its dependence on the gas temperature, optical depth, and surface density distribution law have been studied using Monte Carlo computations and confirmed by analytical estimations. In the cluster frame the maximum of the background decrease due to the recoil effect occurs at ~500-600 keV. The photoionization of H- and He-like iron and nickel ions leads to additional distortions in the background spectrum - a strong absorption line with the threshold at ~9 keV (and also to an absorption jump at ~2 keV for cold clusters). The absorption of intrinsic thermal radiation from the cluster gas by these ions also leads to such lines. In nearby (z<1) clusters the line at ~2 keV is noticeably enhanced by absorption in the colder (~10^6 K) plasma of their peripheral (~3 Mpc) regions; moreover, the absorption line at ~1.3 keV splits off from it. The redshift of distant clusters shifts the absorption lines in the background spectrum (at ~2, ~9, and ~500 keV) to lower energies. Thus, in contrast to the microwave background scattering effect, this effect depends on the cluster redshift z, but in a very peculiar way. When observing clusters at z>1, the effect allows one to determine how the X-ray background evolved and how it was "gathered" with z. To detect the effect, the accuracy of measurements should reach ~0.1%. We consider the most promising clusters for observing the effect and discuss the techniques whereby the influence of the thermal gas radiation hindering the detection of background distortions should be minimal.},
   author = {S. A. Grebenev and R. A. Sunyaev},
   doi = {10.1134/S1063773719120016},
   issue = {12},
   keywords = {bremsstrahlung and recombination radiation,compton,cosmic background radiation,doppler effect,galaxy clusters,hot and warm-hot intergalactic,photoionization,plasma,recoil effect,scattering},
   title = {Decrease in the Brightness of the Cosmic X-ray and Soft Gamma-ray Background toward Clusters of Galaxies},
   volume = {45},
   url = {http://arxiv.org/abs/2004.10296%0Ahttp://dx.doi.org/10.1134/S1063773719120016},
   year = {2020},
}
@article{Chen2020,
   abstract = {The engines that produce extragalactic fast radio bursts (FRBs), and the mechanism by which the emission is generated, remain unknown. Many FRB models predict prompt multi-wavelength counterparts, which can be used to refine our knowledge of these fundamentals of the FRB phenomenon. However, several previous targeted searches for prompt FRB counterparts have yielded no detections, and have additionally not reached sufficient sensitivity with respect to the predictions. In this work, we demonstrate a technique to estimate the ratio, $\eta$, between the energy outputs of FRB counterparts at various wavelengths and the radio-wavelength emission. Our technique combines the fluence distribution of the FRB population with results from several wide-field blind surveys for fast transients from the optical to the TeV bands. We present constraints on $\eta$ that improve upon previous observations even in the case that all unclassified transient events in existing surveys are FRB counterparts. In some scenarios for the FRB engine and emission mechanism, we find that FRB counterparts should have already been detected, thus demonstrating that our technique can successfully test predictions for $\eta$. However, it is possible that FRB counterparts are lurking amongst catalogs of unclassified transient events. Although our technique is robust to the present uncertainty in the FRB fluence distribution, its ultimate application to accurately estimate or bound $\eta$ will require the careful analysis of all candidate fast-transient events in multi-wavelength survey data sets.},
   author = {Ge Chen and Vikram Ravi and Wenbin Lu},
   keywords = {high energy astrophysics,neutron stars,radio bursts,radio transient sources,stellar astronomy,transient sources},
   title = {The multiwavelength counterparts of fast radio bursts},
   url = {http://arxiv.org/abs/2004.10787},
   year = {2020},
}
@article{Wang2020,
   abstract = {Luminous $z\ge7$ quasars provide direct probes of the evolution of supermassive black holes (SMBHs) and the intergalactic medium (IGM) during the epoch of reionization (EoR). The Ly$\alpha$ damping wing absorption imprinted by neutral hydrogen in the IGM can be detected in a single EoR quasar spectrum, allowing the measurement of the IGM neutral fraction towards that line of sight. However, damping wing features have only been detected in two $z>7$ quasars in previous studies. In this paper, we present new high quality optical and near-infrared spectroscopy of the $z=7.00$ quasar DES J025216.64--050331.8 obtained with Keck/NIRES and Gemini/GMOS. By using the MgII single-epoch virial method, we find that it hosts a $\rm (1.39\pm0.16) \times10^\{9\} ~M_\odot$ SMBH accreting at an Eddington ratio of $\lambda_\{\rm Edd\}=0.7\pm0.1$, consistent with the values seen in other luminous $z\sim 7$ quasars. Furthermore, the Ly$\alpha$ region of the spectrum exhibits a strong damping wing absorption feature. The lack of associated metal absorption in the quasar spectrum indicates that this absorption is imprinted by a neutral IGM. Using a state-of-the-art model developed by Davies et al., we measure a volume-averaged neutral hydrogen fraction at $z=7$ of $\langle x_\{\rm HI\} \rangle = 0.70^\{+0.20\}_\{-0.23\} (^\{+0.28\}_\{-0.48\})$ within 68% (95%) confidence intervals when marginalizing over quasar lifetimes of $10^3\le t_\{\rm Q\}\le10^8$ yr. This is the highest IGM neutral fraction yet measured using reionization-era quasar spectra.},
   author = {Feige Wang and Frederick B. Davies and Jinyi Yang and Joseph F. Hennawi and Xiaohui Fan and Aaron J. Barth and Linhua Jiang and Xue-Bing Wu and Dale M. Mudd and Eduardo Banados and Fuyan Bian and Roberto Decarli and Anna-Christina Eilers and Emanuele Paolo Farina and Bram Venemans and Fabian Walter and Minghao Yue},
   keywords = {050331,64,8,active,cosmology,des j025216,early universe,galaxies,high-redshift,individual,observations,quasars},
   title = {A Significantly Neutral Intergalactic Medium Around the Luminous z=7 Quasar J0252-0503},
   volume = {5},
   url = {http://arxiv.org/abs/2004.10877},
   year = {2020},
}
@article{Freundlich2020,
   abstract = {We present a simple model for the response of a dissipationless spherical system to an instantaneous mass change at its centre, describing the formation of flat cores in dark matter haloes and ultra-diffuse galaxies (UDGs) from feedback-driven outflow episodes in a specific mass range. This model generalizes an earlier simplified analysis of an isolated shell into a system with continuous density, velocity, and potential profiles. The response is divided into an instantaneous change of potential at constant velocities due to a given mass-loss or mass-gain, followed by energy-conserving relaxation to a new Jeans equilibrium. The halo profile is modelled by a two-parameter function with a variable inner slope and an analytic potential profile, which enables determining the associated kinetic energy at equilibrium. The model is tested against NIHAO cosmological zoom-in simulations, where it successfully predicts the evolution of the inner dark matter profile between successive snapshots in about 75 per cent of the cases, failing mainly in merger situations. This model provides a simple understanding of the formation of dark matter halo cores and UDGs by supernova-driven outflows, and a useful analytic tool for studying such processes.},
   author = {Jonathan Freundlich and Avishai Dekel and Fangzhou Jiang and Guy Ishai and Nicolas Cornuault and Sharon Lapiner and Aaron A Dutton and Andrea V Macciò},
   doi = {10.1093/mnras/stz3306},
   issn = {0035-8711},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {dark matter,evolution,galaxies,haloes},
   pages = {4523-4542},
   title = {A model for core formation in dark matter haloes and ultra-diffuse galaxies by outflow episodes},
   volume = {491},
   year = {2020},
}
@article{Roth2016,
   abstract = {We propose a method to generate 'genetically modified' (GM) initial conditions for highresolution simulations of galaxy formation in a cosmological context. Building on the Hoffman-Ribak algorithm, we start from a reference simulation with fully random initial conditions, then make controlled changes to specific properties of a single halo (such as its mass and merger history). The algorithm demonstrably makes minimal changes to other properties of the halo and its environment, allowing us to isolate the impact of a given modification. As a significant improvement over previous work, we are able to calculate the abundance of the resulting objects relative to the reference simulation. Our approach can be applied to a wide range of cosmic structures and epochs; here we study two problems as a proof of concept. First, we investigate the change in density profile and concentration as the collapse times of three individual haloes are varied at fixed final mass, showing good agreement with previous statistical studies using large simulation suites. Secondly, we modify the z = 0 mass of haloes to show that our theoretical abundance calculations correctly recover the halo mass function. The results demonstrate that the technique is robust, opening theway to controlled experiments in galaxy formation using hydrodynamic zoom simulations.},
   author = {Nina Roth and Andrew Pontzen and Hiranya V. Peiris},
   doi = {10.1093/mnras/stv2375},
   issn = {13652966},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Dark matter,Evolution,Formation,Galaxies},
   pages = {974-986},
   title = {Genetically modified haloes: Towards controlled experiments in ΛCDM galaxy formation},
   volume = {455},
   year = {2016},
}
@article{Nath2020,
   abstract = {We consider the size distribution of superbubbles in a star-forming galaxy. Previous studies have tried to explain the distribution by using adiabatic self-similar evolution of wind-driven bubbles, assuming that bubbles stall when pressure equilibrium is reached. We show, with the help of hydrodynamical numerical simulations, that this assumption is not valid. We also include radiative cooling of shells. In order to take into account non-thermal pressure in the ambient medium, we assume an equivalent higher temperature than implied by thermal pressure alone. Assuming that bubbles stall when the outer shock speed becomes comparable to the ambient sound speed (which includes non-thermal components), we recover the size distribution with a slope of ∼−2.7 for typical values of interstellar medium pressure in Milky Way, which is consistent with observations. Our simulations also allow us to follow the evolution of size distribution in the case of different values of non-thermal pressure, and we show that the size distribution steepens with lower pressure, to slopes intermediate between only-growing and only-stalled cases.},
   author = {Biman B Nath and Pushpita Das and M S Oey},
   doi = {10.1093/mnras/staa336},
   issn = {0035-8711},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {bubbles,galaxies,hii regions,ism,structure},
   pages = {1034-1043},
   title = {Size distribution of superbubbles},
   volume = {493},
   year = {2020},
}
@article{Freundlich2020,
   abstract = {Using the NIHAO suite of cosmological zoom-in simulations, we explore a parametric function for the dark-matter halo density profile subject to baryonic effects. This profile has variable inner slope and concentration parameter, and it allows analytic expressions for the gravitational potential, velocity dispersion, and lensing properties. We show that this profile provides better fits to simulated profiles than the Einasto profile and the generalized NFW profile with variable inner slope, in particular towards the halo centers, and that its parameters are correlated with the stellar-to-halo mass ratio $M_\{\rm star\}/M_\{\rm vir\}$. This defines a mass-dependent density profile describing the dark matter profiles in all galaxies, which can be directly applied to observed rotation curves of galaxies, gravitational lenses, and semi-analytic models of galaxy formation and satellite-galaxy evolution. The effect of baryons manifests itself in the profile parameters by a sharp drop of the inner density slope and a 20% decrease of the concentration parameter for $\log(M_\{\rm star\}/M_\{\rm vir\})$ between -3.5 and -2, which corresponds to $M_\{\rm star\}$ between $10^7$ and $10^\{10\}~\rm M_\odot$. The accuracy by which this profile fits simulated galaxies is similar to certain multi-parameter, mass-dependent profiles, but its fewer parameters and analytic nature make it most desirable for many purposes.},
   author = {Jonathan Freundlich and Fangzhou Jiang and Avishai Dekel and Nicolas Cornuault and Omry Ginzburg and Rémy Koskas and Sharon Lapiner and Aaron A. Dutton and Andrea V. Macciò},
   issue = {April},
   keywords = {dark matter,evolution,galaxies,haloes},
   pages = {1-29},
   title = {The Dekel+ profile: a mass-dependent dark-matter density profile with flexible inner slope and analytic potential, velocity dispersion, and lensing properties},
   volume = {29},
   url = {http://arxiv.org/abs/2004.08395},
   year = {2020},
}
@article{Cruz2020,
   abstract = {Using cosmological hydrodynamic simulations with physically motivated models of super-massive black hole (SMBH) formation and growth, we compare the assembly of Milky Way-mass ( $M_\{\mathrm\{vir\}\} \approx 7 \times 10^\{11\}$ $M_\{\odot\}$ at $z = 0$) galaxies in cold dark matter (CDM) and self-interacting dark matter (SIDM) models. Our SIDM model adopts a constant cross-section of 1 cm$^2$/g. We find that SMBH formation is suppressed in the early universe due to SIDM coring. SMBH-SMBH mergers are also suppressed in SIDM as a consequence of the lower number of SMBHs formed. Lack of initial merger-driven SMBH growth in turn delays SMBH growth by billions of years in SIDM compared to CDM. Further, we find that this delayed growth suppresses SMBH accretion in the largest progenitors of the main SIDM galaxies during the first 5 Gyrs of their evolution. Nonetheless, by $z = 0.8$ the CDM and SIDM SMBH masses differ only by around 0.2 dex, so that both remain compatible with the $M_\{BH\}-M_\{*\}$ relation. We show that the reduced accretion causes the SIDM SMBHs to less aggressively regulate star formation in their host galaxies than their CDM counterparts, resulting in a factor of 3 or more stars being produced over the lifetime of the SIDM galaxies compared to the CDM galaxies. Our results highlight a new way in which SIDM can affect the growth and merger history of SMBHs and ultimately give rise to very different galaxy evolution compared to the classic CDM model.},
   author = {Akaxia Cruz and Andrew Pontzen and Marta Volonteri and Thomas R. Quinn and Michael Tremmel and Alyson M. Brooks and Nicole N. Sanchez and Ferah Munshi and Arianna Di Cintio},
   issue = {April},
   keywords = {black hole physics,cosmology,dark matter,galaxies,kinematics and dynamics,quasars,star formation,super massive black holes},
   pages = {1-11},
   title = {Self-Interacting Dark Matter and the Delay of Super-Massive Black Hole Growth},
   volume = {11},
   url = {http://arxiv.org/abs/2004.08477},
   year = {2020},
}
@article{,
   abstract = {We report the observation of gravitational waves from a binary-black-hole coalescence during the first two weeks of LIGO's and Virgo's third observing run. The signal was recorded on April 12, 2019 at 05:30:44 UTC with a network signal-to-noise ratio of 19. The binary is different from observations during the first two observing runs most notably due to its asymmetric masses: a ~30 solar mass black hole merged with a ~8 solar mass black hole companion. The more massive black hole rotated with a dimensionless spin magnitude between 0.17 and 0.59 (90% probability). Asymmetric systems are predicted to emit gravitational waves with stronger contributions from higher multipoles, and indeed we find strong evidence for gravitational radiation beyond the leading quadrupolar order in the observed signal. A suite of tests performed on GW190412 indicates consistency with Einstein's general theory of relativity. While the mass ratio of this system differs from all previous detections, we show that it is consistent with the population model of stellar binary black holes inferred from the first two observing runs.},
   author = {The LIGO Scientific Collaboration and the Virgo Collaboration},
   title = {GW190412: Observation of a Binary-Black-Hole Coalescence with Asymmetric Masses},
   url = {http://arxiv.org/abs/2004.08342},
   year = {2020},
}
@article{Cheng2019,
   author = {T Cheng and D L Clements and J Greenslade and J Cairns P Andreani and M Bremer and L Conversi and A Cooray and H Dannerbauer and G De Zotti and S Eales and J Gonz and E Ibar and L Leeuw and J Ma and M J Micha and H Nayyeri and D A Riechers and D Scott and P Temi and M Vaccari and I Valtchanov and E Van Kampen and L Wang},
   issue = {October},
   keywords = {galaxies,high-redshift,starburst,submillimetre},
   pages = {1-7},
   title = {SCUBA-2 overdensities associated with candidate protoclusters},
   volume = {7},
   year = {2019},
}
@article{Mandel2020,
   abstract = {The LIGO-Virgo collaboration recently reported the properties of GW190412, a binary black hole merger with unequal component masses (mass ratio $0.25^\{+0.06\}_\{-0.04\}$ when using the EOBNR PHM approximant) and a non-vanishing effective spin aligned with the orbital angular momentum. They used ad hoc priors to infer that the more massive black hole had a dimensionless spin magnitude between 0.17 and 0.59 at 90% confidence. We argue that, within the context of isolated binary evolution, it is more natural to assume a priori that the first-born, more massive black hole has a negligible spin, while the spin of the less massive black hole is preferentially aligned with the orbital angular momentum if it is spun up by tides. Under this astrophysically motivated prior, we conclude that the lower mass black hole had a dimensionless spin component between 0.67 and 0.99 along the orbital angular momentum.},
   author = {Ilya Mandel and Tassos Fragos},
   title = {An alternative interpretation of GW190412 as a binary black hole merger with a rapidly spinning secondary},
   url = {http://arxiv.org/abs/2004.09288},
   year = {2020},
}
@article{Sparre2019,
   abstract = {Galactic winds exhibit a multiphase structure that consists of hot-diffuse and cold-dense phases. Here we present high-resolution idealized simulations of the interaction of a hot supersonic wind with a cold cloud with the moving-mesh code AREPO in setups with and without radiative cooling. We demonstrate that cooling causes clouds with sizes larger than the cooling length to fragment in 2D and 3D simulations. We confirm earlier 2D simulations by McCourt et al. (2018) and highlight differences of the shattering processes of 3D clouds that are exposed to a hot wind. The fragmentation process is quantified with a friends-of-friends analysis of shattered cloudlets and density power spectra. Those show that radiative cooling causes the power spectral index to gradually increase when the initial cloud radius is larger than the cooling length and with increasing time until the cloud is fully dissolved in the hot wind. A resolution of around 1 pc is required to reveal the effect of cooling-induced fragmentation of a 100 pc outflowing cloud. Thus, state-of-the-art cosmological zoom simulations of the circumgalactic medium fall short by orders of magnitudes from resolving this fragmentation process. This physics is, however, necessary to reliably model observed column densities and covering fractions of Lyman α haloes, high-velocity clouds, and broad-line regions of active galactic nuclei.},
   author = {Martin Sparre and Christoph Pfrommer and Mark Vogelsberger},
   doi = {10.1093/mnras/sty3063},
   issn = {13652966},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: formation,ISM: jets and outflows,Methods: numerical},
   pages = {5401-5421},
   title = {The physics of multiphase gas flows: Fragmentation of a radiatively cooling gas cloud in a hot wind},
   volume = {482},
   year = {2019},
}
@article{DeFelippis2020,
   abstract = {We present an analysis of the angular momentum content of the circumgalactic medium (CGM) using TNG100, one of the flagship runs of the IllustrisTNG project. We focus on Milky Way-mass halos ($\sim 10^\{12\} \; M_\{\odot\}$) at $z=0$ but also analyze other masses and redshifts up to $z=5$. We find that the CGM angular momentum properties are strongly correlated with the stellar angular momentum of the corresponding galaxy: the CGM surrounding high-angular momentum galaxies has systematically higher angular momentum and is better aligned to the rotational axis of the galaxy itself than the CGM surrounding low-angular momentum galaxies. Both the hot and cold phases of the CGM show this dichotomy, though it is stronger for colder gas. The CGM of high-angular momentum galaxies is characterized by a large wedge of cold gas with rotational velocities at least $\sim1/2$ of the halo's virial velocity extending out to $\sim 1/2$ of the virial radius, and by biconical polar regions dominated by radial velocities suggestive of galactic fountains; both of these features are absent from the CGM of low-angular momentum galaxies. These conclusions are general to halo masses $\lesssim 10^\{12\} \; M_\{\odot\}$ and for $z \lesssim 2$, but do not apply for more massive halos or at the highest redshift studied. By comparing simulations run with alterations to the fiducial feedback model, we identify the better alignment of the CGM to high-angular momentum galaxies as a feedback-independent effect and the galactic winds as a dominant influence on the CGM's angular momentum.},
   author = {Daniel DeFelippis and Shy Genel and Greg L. Bryan and Dylan Nelson and Annalisa Pillepich and Lars Hernquist},
   keywords = {dynamics,formation,galaxies,hydro-,kinematics and dynamics,methods,numerical,structure},
   title = {The Angular Momentum of the Circumgalactic Medium in the TNG100 Simulation},
   url = {http://arxiv.org/abs/2004.07846},
   year = {2020},
}
@article{Vogelsberger2020,
   author = {Mark Vogelsberger and Federico Marinacci and Paul Torrey},
   doi = {10.1038/s42254-019-0127-2},
   isbn = {4225401901},
   issn = {2522-5820},
   issue = {January},
   journal = {Nature Reviews Physics},
   publisher = {Springer US},
   title = {Cosmological simulations of galaxy formation},
   volume = {2},
   url = {http://dx.doi.org/10.1038/s42254-019-0127-2},
   year = {2020},
}
@article{Bambic2019,
   abstract = {We investigate the interaction between active galactic nuclei (AGN) jets and the intracluster medium (ICM) of galaxy clusters. Specifically, we study the efficiency with which jets can drive sound waves into the ICM. Previous works focused on this issue model the jet-ICM interaction as a spherically symmetric explosion, finding that <~ 12.5% of the blast energy is converted into sound waves, even for instantaneous energy injection. We develop a method for measuring sound wave energy in hydrodynamic simulations and measure the efficiency of sound wave driving by supersonic jets in a model ICM. Our axisymmetric fiducial simulations convert >~ 25% of the jet energy into strong, long-wavelength sound waves which can propagate to large distances. Vigorous instabilities driven by the jet-ICM interaction generate small-scale sound waves which constructively interfere, forming powerful large-scale waves. By scanning a parameter space of opening angles, velocities, and densities, we study how our results depend on jet properties. High velocity, wide angle jets produce sound waves most efficiently, yet the acoustic efficiency never exceeds 1/3 of the jet energy -- an indication that equipartition may limit the nonlinear energy conversion process. Our work argues that sound waves may comprise a significant fraction of the energy budget in cluster AGN feedback and underscores the importance of properly treating compressive wave dissipation in the weakly collisional, magnetized ICM.},
   author = {Christopher J. Bambic and Christopher S. Reynolds},
   doi = {10.3847/1538-4357/ab4daf},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   pages = {78},
   title = {Efficient Production of Sound Waves by AGN Jets in the Intracluster Medium},
   volume = {886},
   year = {2019},
}
@article{Nelson2020,
   author = {Dylan Nelson and Guinevere Kauffmann and Prateek Sharma},
   issue = {March},
   keywords = {circum-,evolution,formation,galaxies,haloes},
   title = {Resolving small-scale cold circumgalatic gas in TNG50},
   volume = {000},
   year = {2020},
}
@article{Duan2020,
   abstract = {Active galactic nucleus (AGN) jets are believed to be important in solving the cooling flow problem in the intracluster medium (ICM), while the detailed mechanism is still in debate. Here we present a systematic study on the energy coupling efficiency $\eta_\{\rm cp\}$, the fraction of AGN jet energy transferred to the ICM. We first estimate the values of $\eta_\{\rm cp\}$ analytically in two extreme cases, which are further confirmed and extended with a parameter study of spherical outbursts in a uniform medium using hydrodynamic simulations. We find that $\eta_\{\rm cp\}$ increases from $\sim 0.4$ for a weak isobaric injection to $\gtrsim 0.8$ for a powerful point injection. For any given outburst energy, we find two characteristic outburst powers that separate these two extreme cases. We then investigate the energy coupling efficiency of AGN jet outbursts in a realistic ICM with hydrodynamic simulations, finding that jet outbursts are intrinsically different from spherical outbursts. For both powerful and weak jet outbursts, $\eta_\{\rm cp\}$ is typically around $0.7-0.9$, partly due to the non-spherical nature of jet outbursts, which produce backflows emanating from the hotspots, significantly enhancing the ejecta-ICM interaction. While for powerful outbursts a dominant fraction of the energy transferred from the jet to the ICM is dissipated by shocks, shock dissipation only accounts for $\lesssim 30\%$ of the injected jet energy for weak outbursts. While both powerful and weak outbursts could efficiently heat cooling flows, powerful thermal-energy-dominated jets are most effective in delaying the onset of the central cooling catastrophe.},
   author = {Xiaodong Duan and Fulai Guo},
   keywords = {active,clusters,galaxies,hydrodynamics,intracluster medium,jets,methods,numerical,x-rays},
   title = {On the Energy Coupling Efficiency of AGN Outbursts in Galaxy Clusters},
   url = {http://arxiv.org/abs/2004.06841},
   year = {2020},
}
@article{Wijers2020,
   abstract = {We use the EAGLE cosmological simulation to study the distribution of baryons, and FUV (O VI), EUV (Ne VIII) and X-ray (O VII, O VIII, Ne IX, and Fe XVII) line absorbers, around low-redshift galaxies and haloes of different masses. We work with column densities, but quantify their relation with equivalent widths by analysing virtual spectra. Halo gas dominates the highest column density absorption for X-ray lines, but lower-density gas contributes to strong UV absorption lines from O VI and Ne VIII. Of the O VII (O VIII) absorbers detectable in an Athena X-IFU blind survey, we find that 41 (56) per cent arise from haloes with $\mathrm\{M\}_\{\mathrm\{200c\}\} = 10^\{12.0 - 13.5\} \, \mathrm\{M\}_\{\odot\}$. We predict that the Athena X-IFU will be able to observe O VII (O VIII) covering fractions within 100 pkpc of 77 (46) per cent around $\mathrm\{M\}_\{\star\} = 10^\{10.5 - 11.0\} \, \mathrm\{M\}_\{\odot\}$ galaxies (59 (82) per cent for $\mathrm\{M\}_\{\star\} >10^\{11.0\} \, \mathrm\{M\}_\{\odot\}$), comparable to the covering fractions observable for O VI and Ne VIII by current UV spectrographs. The circumgalactic medium (CGM) contains more metals than the interstellar medium across halo masses. The ions we study here trace the warm-hot, volume-filling phase of the CGM, but are biased towards gas at temperatures corresponding to the collisional ionization peak for each ion, and towards high-metallicity gas. Gas well within the virial radius is mostly collisionally ionized, but around and beyond this radius, and for O VI, photo-ionization becomes significant. Virial-temperature collisional ionization equilibrium ion fractions are a good predictor of column density trends with halo mass, but haloes contain a larger diversity of ions than this single-temperature model predicts.},
   author = {Nastasha A. Wijers and Joop Schaye and Benjamin D. Oppenheimer},
   issue = {April},
   keywords = {absorption lines,galaxies,haloes,intergalactic medium,quasars},
   pages = {1-26},
   title = {The relation between galaxies and the warm-hot circumgalactic medium probed with X-ray and UV line absorption in the EAGLE simulation},
   volume = {26},
   url = {http://arxiv.org/abs/2004.05171},
   year = {2020},
}
@article{Zinger2020,
   abstract = {Supermassive black holes (SMBHs) which reside at the centres of galaxies can inject vast amounts of energy into the surrounding gas and are thought to be a viable mechanism to quench star-formation in massive galaxies. Here we study the $10^\{9-12.5\}\,\mathrm\{M_\odot\}$ stellar mass central galaxy population of the IllustrisTNG simulation, specifically the TNG100 and TNG300 volumes at $z=0$, and show how the three components - SMBH, galaxy, and circumgalactic medium (CGM) - are interconnected in their evolution. We find that gas entropy is a sensitive diagnostic of feedback injection. In particular, we demonstrate how the onset of the low-accretion BH feedback mode, realised in the IllustrisTNG model as a kinetic, BH-driven wind, leads not only to star-formation quenching at stellar masses $\gtrsim10^\{10.5\}\,\mathrm\{M_\odot\}$ but also to a change in thermodynamic properties of the (non-star-forming) gas, both within the galaxy and beyond. The IllustrisTNG kinetic feedback from SMBHs increases the average gas entropy, within the galaxy and in the CGM, lengthening typical gas cooling times from $10-100\, \mathrm\{Myr\}$ to $1-10\,\mathrm\{Gyr\}$, effectively ceasing ongoing star-formation and inhibiting radiative cooling and future gas accretion. In practice, the same AGN feedback channel is simultaneously `ejective' and `preventative' and leaves an imprint on the temperature, density, entropy, and cooling times also in the outer reaches of the gas halo, up to distances of several hundred kiloparsecs. In the IllustrisTNG model, a long-lasting quenching state can occur for a heterogeneous CGM, whereby the hot and dilute CGM gas of quiescent galaxies contains regions of low-entropy gas with short cooling times.},
   author = {Elad Zinger and Annalisa Pillepich and Dylan Nelson and Rainer Weinberger and Rüdiger Pakmor and Volker Springel and Lars Hernquist and Federico Marinacci and Mark Vogelsberger},
   issue = {April},
   keywords = {evolution,galaxies,haloes,holes,quasars,star formation,supermassive black},
   pages = {1-26},
   title = {Ejective and preventative: the IllustrisTNG black hole feedback and its effects on the thermodynamics of the gas within and around galaxies},
   volume = {26},
   url = {http://arxiv.org/abs/2004.06132},
   year = {2020},
}
@article{Ghirardini2020,
   abstract = {The thermodynamic properties of the hot plasma in galaxy clusters retains information on the processes leading to the formation and evolution of the gas in their deep, dark matter potential wells. These processes are dictated not only by gravity but also by gas physics, e.g. AGN feedback and turbulence. In this work, we study the thermodynamic properties, e.g. density, temperature, pressure, and entropy, of the most massive and the most distant ($z > 1.2$) SPT-selected clusters, and compare them with those of the nearby clusters ($z<0.1$) to constrain their evolution as a function of time and radius. We find that thermodynamic properties in the outskirts of high redshift clusters are remarkably similar to the low redshift clusters, and their evolution follows the prediction of the self-similar model. Their intrinsic scatter is larger, indicating that the physical properties that lead to the formation and virialization of cluster outskirts show evolving variance. On the other hand, thermodynamic properties in the cluster cores deviates significantly from self-similarity indicating that the processes that regulate the core are already in place in these very high redshift clusters. This result is supported by the unevolving physical scatter of all thermodynamic quantities in cluster cores.},
   author = {V. Ghirardini and E. Bulbul and R. Kraft and M. Bayliss and B. Benson and L. Bleem and S. Bocquet and M. Calzadilla and D. Eckert and W. Forman and J. Gonzalez and G. Khullar and G. Mahler and M. McDonald},
   issue = {Icm},
   keywords = {cl j0313-5334,clusters,cosmology,galaxies,individual,intracluster medium,j2040-4451,large-,scale structure of universe,spt-,spt-cl,spt-cl j0205-5829,spt-cl j0459-4947,spt-cl j0607-4448,spt-cl j0640-5113,spt-cl j2341-5724,x-rays},
   title = {Evolution of the Thermodynamic Properties of Clusters of Galaxies out to Redshift of 1.8},
   url = {http://arxiv.org/abs/2004.04747},
   year = {2020},
}
@article{Sormani2019,
   abstract = {Whether high-velocity clouds (HVCs) can form by condensation of the hot (T ∼ 106 K) Galactic corona as a consequence of thermal instabilities has been controversial. Here, we re-examine this problem and we suggest that rotation of the corona might be a missing key ingredient. We do this by studying the evolution of the models of rotating galactic coronae presented in Sormani et al. (2018) under the presence of cooling and thermal conduction. We combine a linear stability analysis with the results of local and global hydrodynamical simulations. We find that condensations are likely to occur in regions where the corona has substantial rotational support. Under reasonably general assumptions on the rotation profile of the corona, the locations where condensations are expected are in remarkable agreement with the observed location of the major non-magellanic HVC complexes in our Galaxy (namely, at distances ≤ 15 kpc from the Sun and within 30° from the disc plane). We conclude that HVCs can form by thermal instabilities provided that (i) the corona is rotating substantially in the inner (R ≤ 50 kpc) parts, as suggested by current observational data and predicted by cosmological simulations of galaxy formation; and (ii) close to the disc the corona is well represented by a nearly equilibrium stratified rotating structure (as opposed to a fast-cooling flow). Our results also suggest that a better understanding of the disc-halo interface, including supernova feedback, is critical to understand the origin of HVCs.},
   author = {Mattia C. Sormani and Emanuele Sobacchi},
   doi = {10.1093/mnras/stz793},
   issn = {13652966},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxy: halo,galaxies: evolution,galaxies: formation,galaxies: haloes,instabilities,intergalactic medium},
   pages = {215-226},
   title = {The effect of rotation on the thermal instability of stratified galactic atmospheres - II. The formation of high-velocity clouds},
   volume = {486},
   year = {2019},
}
@article{Bertram2006,
   abstract = {We present millimeter CO line emission observations of 12 galaxies within the Abell 262 cluster, together with LFIR data, in the context of a possible molecular gas deficiency within the region of the cluster center. Several indications of the presence of such a deficiency are highlighted and connected to a model of cirrus-like cloud stripping. The model predicts a drop in the average 100 μm flux density of galaxies in the core of the cluster compared to the average 100 μm flux density in the outer regions, which is actually indicated in the IRAS data of the cluster members. This drop is explained by the decrease in the total hydrogen column density N(H) and, therefore, also includes a decrease in the molecular gas content. In addition to results for the global CO content of the galaxy sample, high-resolution interferometric CO(1-0) observations of one of the cluster members, UGC 1347, exemplify the spatial distribution of the molecular gas in a galaxy of the cluster. With these observations, it was possible to confirm the existence of a bright off-nuclear CO-emission source and to derive molecular masses and line ratios for this source and the nucleus. © ESO 2006.},
   author = {T. Bertram and A. Eckart and M. Krips and J. G. Staguhn and W. Hackenberg},
   doi = {10.1051/0004-6361:20042564},
   issn = {00046361},
   issue = {1},
   journal = {Astronomy and Astrophysics},
   keywords = {Galaxies: clusters: individual: Abell 262,Galaxies: evolution,Galaxies: individual: UGC 1347,ISM: molecules},
   pages = {29-42},
   title = {Molecular gas in the galaxy cluster Abell 262: CO observations of UGC 1347 and other galaxies of the cluster},
   volume = {448},
   year = {2006},
}
@article{Manolopoulou2017,
   abstract = {We study the possible rotation of cluster galaxies, developing, testing, and applying a novel algorithm which identifies rotation, if such does exist, as well as its rotational centre, its axis orientation, rotational velocity amplitude, and, finally, the clockwise or counterclockwise direction of rotation on the plane of the sky. To validate our algorithms we construct realistic Monte Carlo mock rotating clusters and confirm that our method provides robust indications of rotation. We then apply our methodology on a sample of Abell clusters with z ≲ 0.1 with member galaxies selected from the Sloan Digital Sky Survey DR10 spectroscopic data base. After excluding a number of substructured clusters, which could provide erroneous indications of rotation, and taking into account the expected fraction of misidentified coherent substructure velocities for rotation, provided by our Monte Carlo simulation analysis, we find that ~23 per cent of our clusters are rotating under a set of strict criteria. Loosening the strictness of the criteria, on the expense of introducing spurious rotation indications, we find this fraction increasing to ~28 per cent. We correlate our rotation indicators with the cluster dynamical state, provided either by their Bautz-Morgan type or by their X-ray isophotal shape and find for those clusters showing rotation within 1.5 h70-1 Mpc that the significance of their rotation is related to the dynamically younger phases of cluster formation but after the initial anisotropic accretion and merging has been completed. Finally, finding rotational modes in galaxy clusters could lead to the necessity of correcting the dynamical cluster mass calculations.},
   author = {M. Manolopoulou and M. Plionis},
   doi = {10.1093/mnras/stw2870},
   issn = {13652966},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: clusters: general},
   pages = {2616-2633},
   title = {Galaxy cluster's rotation},
   volume = {465},
   year = {2017},
}
@article{Andersson2020,
   abstract = {Roughly ten per cent of OB stars are kicked out of their natal clusters before ending their life as supernovae. These so called runaway stars can travel hundreds of parsecs into the low-density interstellar medium, where momentum and energy from stellar feedback is efficiently deposited. In this work we explore how this mechanism affects large scale properties of the galaxy, such as outflows. To do so we use a new model which treats OB stars and their associated feedback processes on a star-by-star basis. With this model we compare two hydrodynamical simulations of Milky Way-like galaxies, one where we include runaways, and one where we ignore them. Including runaway stars leads to twice as many supernovae explosions in regions with gas densities ranging from 1e-5 cm^-3 to 1e-3 cm^-3. This results in more efficient heating of the inter-arm regions, and drives strong galactic winds with mass loading factors boosted by up to one order of magnitude. These outflows produce a more massive and extended multi-phase circumgalactic medium, as well as a population of dense clouds in the halo. Conversely, since less energy and momentum is released in the dense star forming regions, the cold phase of the interstellar medium is less disturbed by feedback effects.},
   author = {Eric P. Andersson and Oscar Agertz and Florent Renaud},
   issue = {March},
   keywords = {evolution,galaxies,massive,star formation,stars},
   pages = {1-14},
   title = {How runaway stars boost galactic outflows},
   volume = {14},
   url = {http://arxiv.org/abs/2003.12297},
   year = {2020},
}
@article{Glines2020,
   abstract = {Observations since the 1970's have revealed the existence of cool-core (CC) clusters, which are galaxy clusters with a central cooling time much shorter than the age of the universe. Both observations and theory suggest that the ambient gas at the centers of galaxy clusters is thermally regulated by a central heating mechanism that suppresses condensation (most likely an active galactic nucleus, or AGN). Previous analytical work has suggested specific configurations of heating kernels that may result in thermal balance and a steady state. To test this hypothesis, we simulated idealized galaxy clusters using the ENZO cosmology code with a spatial heat-input kernel meant to mimic feedback from a central AGN. Thermal heating as a function of radius was injected according to a range of kernels, with global thermal balance enforced at all times. We compare our simulation results with observed entropy profiles from the ACCEPT cluster dataset. Although some heating kernels produced thermally steady galaxy clusters, no kernel was able to produce a steady cluster with a central entropy as low as the central entropies typically observed among CC clusters. The general behavior of the simulations depended on the amount of heating in the inner $10 ~\text\{kpc\}$, with low central heating leading to central cooling catastrophes, high central heating creating a central convective zone with an inverted entropy gradient, and intermediate heating leading to a flat but elevated entropy core. The simulated clusters enter an unsteady multiphase state on a timescale proportional to the square of the cooling time of the lowest entropy gas in the simulation, with centrally concentrated heating resulting in a steady state lasting for a longer period of time.},
   author = {Forrest W. Glines and Brian W. O'Shea and G. Mark Voit},
   title = {Effect of Active Galactic Nuclei Thermal Heating with Radial Dependence on Thermal Stability of Simulated Galaxy Clusters},
   url = {http://arxiv.org/abs/2004.00021},
   year = {2020},
}
@article{Pedbost2020,
   abstract = {Since the discovery of the first confirmed exoplanet, observations have revealed a remarkable diversity of worlds. A wide variety of orbital and physical characteristics are detected in the exoplanet population, and much work has been devoted to deciding which of these planets may be suitable for life. Until now, though, little work has been devoted to deciding which of the potentially habitable planets might actually be \textit\{worth\} existing on. To this end, we present the Really Habitable Zone (RHZ), defined as the region around a star where acceptable gins and tonic are likely to be abundant. In common with much of the work in the field, we rely throughout on assumptions which are difficult if not impossible to test and present some plots which astronomers can use in their own talks, stripped of all caveats. We suggest that planets in the Really Habitable Zone be early targets for the JWST, because by the time that thing finally launches we're all going to need a drink.},
   author = {Marven F. Pedbost and Trillean Pomalgu and Chris Lintott and Nora Eisner and Belinda Nicholson},
   keywords = {241414124,3925723,696,74,astrobiology,gin,habitable zone,lemons},
   pages = {1-5},
   title = {Defining the Really Habitable Zone},
   url = {http://arxiv.org/abs/2003.13722},
   year = {2020},
}
@article{Ji2019,
   abstract = {Radiative turbulent mixing layers should be ubiquitous in multi-phase gas with shear flow. They are a potentially attractive explanation for the high ions such as OVI seen in high-velocity clouds and the circumgalactic medium (CGM) of galaxies. We perform 3D magnetohydrohynamics (MHD) simulations with non-equilibrium (NEI) and photoionization modelling, with an eye towards testing simple analytic models. Even purely hydrodynamic collisional ionization equilibrium (CIE) calculations have column densities much lower than observations. Characteristic inflow and turbulent velocities are much less than the shear velocity, and the layer width h ∝ t 1/2 cool rather than h ∝ tcool. Column densities are not independent of density or metallicity as analytic scalings predict, and show surprisingly weak dependence on shear velocity and density contrast. Radiative cooling, rather than Kelvin- Helmholtz instability, appears paramount in determining the saturated state. Low pressure due to fast cooling both seeds turbulence and sets the entrainment rate of hot gas, whose enthalpy flux, along with turbulent dissipation, energizes the layer. Regardless of initial geometry, magnetic fields are amplified and stabilize the mixing layer via magnetic tension, producing almost laminar flow and depressing column densities. NEI effects can boost column densities by factors of a few. Suppression of cooling by NEI or photoionization can, in principle, also increase OVI column densities, but, in practice, is unimportant for CGMconditions. To explain observations, sightlines must pierce hundreds or thousands of mixing layers, which may be plausible if the CGM exists as a 'fog' of tiny cloudlets.},
   author = {Suoqing Ji and S. Peng Oh and Phillip Masterson},
   doi = {10.1093/mnras/stz1248},
   issn = {13652966},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: Clusters: General,Galaxies: Evolution,Galaxies: Haloes,Galaxies: Magnetic fields},
   pages = {737-754},
   title = {Simulations of radiative turbulent mixing layers},
   volume = {487},
   year = {2019},
}
@article{Chaurasia2020,
   abstract = {We continue our study of the binary neutron star parameter space by investigating the effect of the spin orientation on the dynamics, gravitational wave emission, and mass ejection during the binary neutron star coalescence. We simulate seven different configurations using multiple resolutions to allow a reasonable error assessment. Due to the particular choice of the setups, five configurations show precession effects, from which two show a precession (`wobbling') of the orbital plane, while three show a `bobbing' motion, i.e., the orbital angular momentum does not precess, while the orbital plane moves along the orbital angular momentum axis. Considering the ejection of mass, we find that precessing systems can have an anisotropic mass ejection, which could lead to a final remnant kick of about $\sim 40 \rm km/s$ for the studied systems. Furthermore, for the chosen configurations, anti-aligned spins lead to larger mass ejecta than aligned spins, so that brighter electromagnetic counterparts could be expected for these configurations. Finally, we compare our simulations with the precessing, tidal waveform approximant IMRPhenomPv2_NRTidalv2 and find good agreement between the approximant and our numerical relativity waveforms with phase differences below 1.2 rad accumulated over the last $\sim$ 16 gravitational wave cycles.},
   author = {Swami Vivekanandji Chaurasia and Tim Dietrich and Maximiliano Ujevic and Kai Hendriks and Reetika Dudi and Francesco Maria Fabbri and Wolfgang Tichy and Bernd Brügmann},
   title = {Gravitational waves and mass ejecta from binary neutron star mergers: Effect of the spin orientation},
   url = {http://arxiv.org/abs/2003.11901},
   year = {2020},
}
@article{Aung2020,
   abstract = {The phase space structure of dark matter halos can be used to measure the mass of the halo, infer mass accretion rates, and probe the effects of modified gravity. Previous studies showed that the splashback radius can be measured in position space using the slope of the density profile. Using N-body simulations, we show that the phase space structure of the dark matter halo does not end at this splashback radius. Instead, there exists a region where infalling, splashback, and virialized halos are mixed spatially. We model the distribution of the three kinematically distinct populations and show that there exists an "edge radius" beyond which a dark matter halo has no orbiting substructures. This radius is a fixed multiple of the splashback radius as defined in previous works, and can be interpreted as a radius which contains a fixed fraction of the apocenters of dark matter particles. Our results provide a firm theoretical foundation to the satellite galaxy model adopted in the companion paper by Tomooka et al., where we analyzed the phase space distribution of SDSS redMaPPer clusters.},
   author = {Han Aung and Daisuke Nagai and Eduardo Rozo and Rafael Garcia},
   issue = {0000},
   journal = {MNRAS},
   pages = {0-000},
   title = {The Phase Space Structure of Dark Matter Halos},
   volume = {000},
   url = {http://arxiv.org/abs/2003.11557},
   year = {2020},
}
@article{Sobacchi2019,
   abstract = {Observations show that (i) multiple gas phases can coexist in the atmospheres of galaxies and clusters; (ii) these atmospheres may be significantly rotating in the inner parts, with typical velocities that approach or even exceed the local sound speed. The thermal instability is a natural candidate to explain the formation of cold structures via condensation of a hotter gas phase. Here we systematically study the effect of rotation on the thermal stability of stratified plane-parallel atmospheres, using both analytical arguments and numerical simulations. We find that the formation of cold structures starting from small isobaric perturbations is enhanced in the regions where the rotation of the system is dynamically important (i.e. when the rotational velocity becomes comparable to the sound speed). In particular, the threshold value of the ratio between the cooling and dynamical time tcool/tdyn below which condensations can form is increased by a factor of up to ∼10 in the presence of significant rotation. We briefly discuss the implications of our results for galaxies and clusters.},
   author = {Emanuele Sobacchi and Mattia C Sormani},
   doi = {10.1093/mnras/stz792},
   issn = {13652966},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {galaxies: clusters: general,galaxies: clusters: intracluster medium,galaxies: evolution,galaxies: formation,galaxies: haloes,instabilities},
   pages = {205-214},
   title = {The effect of rotation on the thermal instability of stratified galactic atmospheres - I. Local analysis},
   volume = {486},
   year = {2019},
}
@article{Reynolds2020,
   abstract = {Axions/axion-like particles (ALPs) are a well motivated extension of the Standard Model and are generic within String Theory. The X-ray transparency of the intracluster medium (ICM) in galaxy clusters is a powerful probe of light ALPs (with mass $<10^\{-11\}\,\{\rm eV\}$); as X-ray photons from an embedded or background source propagate through the magnetized ICM, they may undergo energy-dependent quantum mechanical conversion into ALPs (and vice versa), imprinting distortions on the X-ray spectrum. We present Chandra data for the active galactic nucleus NGC1275 at the center of the Perseus cluster. Employing a 490ks High-Energy Transmission Gratings (HETG) exposure, we obtain a high-quality 1-9keV spectrum free from photon pileup and ICM contamination. Apart from iron-band features, the spectrum is described by a power-law continuum, with any spectral distortions at the $<3\%$ level. We compute photon survival probabilities as a function of ALP mass $m_a$ and ALP-photon coupling constant $g_\{a\gamma\}$ for an ensemble of ICM magnetic field models, and then use the NGC1275 spectrum to constraint the $(m_a, g_\{a\gamma\})$-plane. Marginalizing over magnetic field realizations, the 99.7% credible region limits the ALP-photon coupling to $g_\{a\gamma\}<6-8\times 10^\{-13\}\, \{\rm GeV\}^\{-1\}$ (depending upon magnetic field model) for masses $m_a<1\times 10^\{-12\}\,\{\rm eV\}$. These are the most stringent limit to date on $g_\{a\gamma\}$ for these light ALPs, and have already reached the sensitivity limits of next-generation helioscopes and light-shining-through-wall experiments. We highlight the potential of these studies with the next-generation X-ray observatories Athena and Lynx, but note the critical importance of advances in relative calibration of these future X-ray spectrometers.},
   author = {Christopher S. Reynolds and M. C. David Marsh and Helen R. Russell and Andrew C. Fabian and Robyn Smith and Francesco Tombesi and Sylvain Veilleux},
   doi = {10.3847/1538-4357/ab6a0c},
   issn = {1538-4357},
   issue = {1},
   journal = {The Astrophysical Journal},
   pages = {59},
   title = { Astrophysical Limits on Very Light Axion-like Particles from Chandra Grating Spectroscopy of NGC 1275 },
   volume = {890},
   year = {2020},
}
@article{Giacintucci2020,
   abstract = {The Ophiuchus galaxy cluster exhibits a curious concave gas density discontinuity at the edge of its cool core. It was discovered in the Chandra X-ray image by Werner and collaborators, who considered a possibility of it being a boundary of an AGN-inflated bubble located outside the core, but discounted this possibility because it required much too powerful an AGN outburst. Using low-frequency (72-240 MHz) radio data from MWA GLEAM and GMRT, we found that the X-ray structure is, in fact, a giant cavity in the X-ray gas filled with diffuse radio emission with an extraordinarily steep radio spectrum. It thus appears to be a very aged fossil of the most powerful AGN outburst seen in any galaxy cluster ($pV\sim 5\times 10^\{61\}$ erg for this cavity). There is no apparent diametrically opposite counterpart either in X-ray or in the radio. It may have aged out of the observable radio band because of the cluster asymmetry. At present, the central AGN exhibits only a weak radio source, so it should have been much more powerful in the past to have produced such a bubble. The AGN is currently starved of accreting cool gas because the gas density peak is displaced by core sloshing. The sloshing itself could have been set off by this extraordinary explosion if it had occurred in an asymmetric gas core. This dinosaur may be an early example of a new class of sources to be uncovered by low-frequency surveys of galaxy clusters.},
   author = {Simona Giacintucci and M Markevitch and M Johnston-Hollitt and D R Wik and Q H S Wang and T E Clarke},
   doi = {10.3847/1538-4357/ab6a9d},
   isbn = {2002.01291v1},
   keywords = {catalogs-galaxies,clus-ters-radio continuum,clusters,galaxies,general-surveys-X-rays},
   title = {Discovery of a giant radio fossil in the Ophiuchus galaxy cluster},
   url = {http://arxiv.org/abs/2002.01291%0Ahttp://dx.doi.org/10.3847/1538-4357/ab6a9d},
   year = {2020},
}
@article{Truong2019,
   abstract = {Recent X-ray observations of galaxy clusters show that the distribution of intra-cluster medium (ICM) metallicity is remarkably uniform in space and time. In this paper, we analyse a large sample of simulated objects, from poor groups to rich clusters, to study the dependence of the metallicity and related quantities on the mass of the systems. The simulations are performed with an improved version of the smoothed-particle-hydrodynamic GADGET-3 code and consider various astrophysical processes including radiative cooling, metal enrichment and feedback from stars and active galactic nuclei (AGNs). The scaling between the metallicity and the temperature obtained in the simulations agrees well in trend and evolution with the observational results obtained from two data samples characterized by a wide range of masses and a large redshift coverage. We find that the iron abundance in the cluster core (r < 0.1R 500 ) does not correlate with the temperature nor presents a significant evolution. The scale invariance is confirmed when the metallicity is related directly to the total mass. The slope of the best-fitting relations is shallow (β ∼ −0.1) in the innermost regions (r < 0.5R 500 ) and consistent with zero outside. We investigate the impact of the AGN feedback and find that it plays a key role in producing a constant value of the outskirts metallicity from groups to clusters. This finding additionally supports the picture of early enrichment.},
   author = {N. Truong and E. Rasia and V. Biffi and F. Mernier and N. Werner and M. Gaspari and S. Borgani and S. Planelles and D. Fabjan and G. Murante},
   doi = {10.1093/mnras/stz161},
   issn = {13652966},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: clusters: general,Galaxies: clusters: intracluster medium,Methods: numerical,X-rays: galaxies: clusters},
   pages = {2896-2913},
   publisher = {Oxford University Press},
   title = {Mass-metallicity relation from cosmological hydrodynamical simulations and X-ray observations of galaxy groups and clusters},
   volume = {484},
   year = {2019},
}
@article{Veilleux2020,
   abstract = {Neutral-atomic and molecular outflows are a common occurrence in galaxies, near and far. They operate over the full extent of their galaxy hosts, from the innermost regions of galactic nuclei to the outermost reaches of galaxy halos. They carry a substantial amount of material that would otherwise have been used to form new stars. These cool outflows may have a profound impact on the evolution of their host galaxies and environments. This article provides an overview of the basic physics of cool outflows, a comprehensive assessment of the observational techniques and diagnostic tools used to characterize them, a detailed description of the best-studied cases, and a more general discussion of the statistical properties of these outflows in the local and distant universe. The remaining outstanding issues that have not yet been resolved are summarized at the end of the review to inspire new research directions.},
   author = {Sylvain Veilleux and Roberto Maiolino and Alberto D. Bolatto and Susanne Aalto},
   keywords = {active,evolution,galaxies,halo,kinematics and dynamics},
   title = {Cool Outflows in Galaxies and their Implications},
   url = {http://arxiv.org/abs/2002.07765},
   year = {2020},
}
@article{,
   abstract = {This white paper was prepared by members of the XRISM Science Team for the benefit of the general astronomical community. This paper describes the capabilities of XRISM, offers a sampling of the many science topics that the mission will address, and discusses the synergies of XRISM with the plethora of planned and existing facilities in the 2020s and beyond.},
   author = {XRISM Science Team},
   title = {Science with the X-ray Imaging and Spectroscopy Mission (XRISM)},
   url = {http://xrism.isas.jaxa.jp http://arxiv.org/abs/2003.04962},
   year = {2020},
}
@article{Takekawa2020,
   abstract = {We report the results of high-resolution molecular line observations of the high-velocity compact cloud HCN-0.085-0.094 with the Atacama Large Millimeter/submillimeter Array. The HCN J=4-3, HCO$^+$ J=4-3, and CS J=7-6 line images reveal that HCN-0.085-0.094 consists mainly of three small clumps with extremely broad velocity widths. Each of the three clumps has a 5.5 GHz radio continuum counterpart in its periphery toward Sgr A$^*$. The positional relationship indicates that their surfaces have been ionized by ultraviolet photons from young stars in the central cluster, suggesting the clumps are in close proximity to the Galactic nucleus. One of the three clumps has a ring-like structure with a very steep velocity gradient. This kinematical structure suggests an orbit around a point-like object with a mass of $\sim 10^4$ $M_\odot$. The absence of stellar counterparts indicates that the point-like object may be a quiescent black hole. This discovery adds another intermediate-mass black hole candidate in the central region of our Galaxy.},
   author = {Shunya Takekawa and Tomoharu Oka and Yuhei Iwata and Shiho Tsujimoto and Mariko Nomura},
   doi = {10.3847/1538-4357/ab6f6f},
   month = {2},
   title = {The Fifth Candidate for an Intermediate-mass Black Hole in the Galactic Center},
   url = {http://arxiv.org/abs/2002.05173 http://dx.doi.org/10.3847/1538-4357/ab6f6f},
   year = {2020},
}
@article{Collaboration2020,
   abstract = {Fast radio bursts (FRBs) are bright, millisecond-duration radio transients originating from extragalactic distances. Their origin is unknown. Some FRB sources emit repeat bursts, ruling out cataclysmic origins for those events. Despite searches for periodicity in repeat burst arrival times on time scales from milliseconds to many days, these bursts have hitherto been observed to appear sporadically, and though clustered, without a regular pattern. Here we report the detection of a $16.35\pm0.18$ day periodicity from a repeating FRB 180916.J0158+65 detected by the Canadian Hydrogen Intensity Mapping Experiment Fast Radio Burst Project (CHIME/FRB). In 28 bursts recorded from 16th September 2018 through 30th October 2019, we find that bursts arrive in a 4.0-day phase window, with some cycles showing no bursts, and some showing multiple bursts, within CHIME's limited daily exposure. Our results suggest a mechanism for periodic modulation either of the burst emission itself, or through external amplification or absorption, and disfavour models invoking purely sporadic processes.},
   author = {The CHIME/FRB Collaboration and M. Amiri and B. C. Andersen and K. M. Bandura and M. Bhardwaj and P. J. Boyle and C. Brar and P. Chawla and T. Chen and J. F. Cliche and D. Cubranic and M. Deng and N. T. Denman and M. Dobbs and F. Q. Dong and M. Fandino and E. Fonseca and B. M. Gaensler and U. Giri and D. C. Good and M. Halpern and J. W. T. Hessels and A. S. Hill and C. Höfer and A. Josephy and J. W. Kania and R. Karuppusamy and V. M. Kaspi and A. Keimpema and F. Kirsten and T. L. Landecker and D. A. Lang and C. Leung and D. Z. Li and H. -H. Lin and B. Marcote and K. W. Masui and R. Mckinven and J. Mena-Parra and M. Merryfield and D. Michilli and N. Milutinovic and A. Mirhosseini and A. Naidu and L. B. Newburgh and C. Ng and K. Nimmo and Z. Paragi and C. Patel and U. -L. Pen and T. Pinsonneault-Marotte and Z. Pleunis and M. Rafiei-Ravandi and M. Rahman and S. M. Ransom and A. Renard and P. Sanghavi and P. Scholz and J. R. Shaw and K. Shin and S. R. Siegel and S. Singh and R. J. Smegal and K. M. Smith and I. H. Stairs and S. P. Tendulkar and I. Tretyakov and K. Vanderlinde and H. Wang and X. Wang and D. Wulf and P. Yadav and A. V. Zwaniga},
   month = {1},
   title = {Periodic activity from a fast radio burst source},
   url = {http://arxiv.org/abs/2001.10275},
   year = {2020},
}
@article{Oppenheimer2016,
   abstract = {We introduce a series of 20 cosmological hydrodynamical simulations of L* (M200 = 1011.7-1012.3M⊙) and group-sized (M200 = 1012.7-1013.3M⊙) haloes run with the model used for the eagle project, which additionally includes a non-equilibrium ionization and cooling module that follows 136 ions. The simulations reproduce the observed correlation, revealed by COS-Halos at z ~ 0.2, between O VI column density at impact parameters b < 150 kpc and the specific star formation rate (sSFR ≡ SFR/M*) of the central galaxy at z ~ 0.2. We find that the column density of circumgalactic O VI is maximal in the haloes associated with L* galaxies, because their virial temperatures are close to the temperature at which the ionization fraction of O VI peaks (T ~ 105.5 K). The higher virial temperature of group haloes (>106 K) promotes oxygen to higher ionization states, suppressing the O VI column density. The observed NO VI-sSFR correlation therefore does not imply a causal link, but reflects the changing characteristic ionization state of oxygen as halo mass is increased. In spite of the mass dependence of the oxygen ionization state, the most abundant circumgalactic oxygen ion in both L* and group haloes is NO VII; NO VI accounts for only 0.1 per cent of the oxygen in group haloes and 0.9-1.3 per cent with L* haloes. Nonetheless, the metals traced by O VI absorbers represent a fossil record of the feedback history of galaxies over a Hubble time; their characteristic epoch of ejection corresponds to z > 1 and much of the ejected metal mass resides beyond the virial radius of galaxies. For both L* and group galaxies, more of the oxygen produced and released by stars in the circumgalactic medium (within twice the virial radius) than in the stars and interstellar medium of the galaxy.},
   author = {Benjamin D Oppenheimer and Robert A Crain and Joop Schaye and Alireza Rahmati and Alexander J Richings and James W Trayford and Jason Tumlinson and Richard G Bower and Matthieu Schaller and Tom Theuns},
   doi = {10.1093/mnras/stw1066},
   issn = {13652966},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Cosmology: theory,Galaxies: formation,Galaxies: haloes,Intergalactic medium,Methods: numerical,Quasars: absorption lines},
   pages = {2157-2179},
   title = {Bimodality of low-redshift circumgalactic O VI in non-equilibrium EAGLE zoom simulations},
   volume = {460},
   year = {2016},
}
@article{Schaye2015,
   abstract = {We introduce the Virgo Consortium's Evolution and Assembly of GaLaxies and their Environments (EAGLE) project, a suite of hydrodynamical simulations that follow the formation of galaxies and supermassive black holes in cosmologically representative volumes of a standard Λ cold dark matter universe. We discuss the limitations of such simulations in light of their finite resolution and poorly constrained subgrid physics, and how these affect their predictive power. One major improvement is our treatment of feedback from massive stars and active galactic nuclei (AGN) in which thermal energy is injected into the gas without the need to turn off cooling or decouple hydrodynamical forces, allowing winds to develop without predetermined speed or mass loading factors. Because the feedback efficiencies cannot be predicted from first principles, we calibrate them to the present-day galaxy stellar mass function and the amplitude of the galaxy-central black hole mass relation, also taking galaxy sizes into account. The observed galaxy stellar mass function is reproduced to ≲0.2 dex over the full resolved mass range, 108 < M*/M⊙ ≲ 1011, a level of agreement close to that attained by semi-analytic models, and unprecedented for hydrodynamical simulations. We compare our results to a representative set of low-redshift observables not considered in the calibration, and find good agreement with the observed galaxy specific star formation rates, passive fractions, Tully-Fisher relation, total stellar luminosities of galaxy clusters, and column density distributions of intergalactic C IV and O VI. While the mass-metallicity relations for gas and stars are consistent with observations for M* ≳ 109 M⊙ (M* ≳ 1010 M⊙ at intermediate resolution), they are insufficiently steep at lower masses. For the reference model, the gas fractions and temperatures are too high for clusters of galaxies, but for galaxy groups these discrepancies can be resolved by adopting a higher heating temperature in the subgrid prescription for AGN feedback. The EAGLE simulation suite, which also includes physics variations and higher resolution zoomed-in volumes described elsewhere, constitutes a valuable new resource for studies of galaxy formation.},
   author = {Joop Schaye and Robert A Crain and Richard G Bower and Michelle Furlong and Matthieu Schaller and Tom Theuns and Claudio Dalla Vecchia and Carlos S Frenk and I G Mccarthy and John C Helly and Adrian Jenkins and Y M Rosas-Guevara and Simon D.M. White and Maarten Baes and C M Booth and Peter Camps and Julio F Navarro and Yan Qu and Alireza Rahmati and Till Sawala and Peter A Thomas and James Trayford},
   doi = {10.1093/mnras/stu2058},
   issn = {13652966},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Cosmology: theory,Galaxies: evolution,Galaxies: formation,Methods: numerical},
   pages = {521-554},
   title = {The EAGLE project: Simulating the evolution and assembly of galaxies and their environments},
   volume = {446},
   year = {2015},
}
@article{Tumlinson2017,
   abstract = {The gas surrounding galaxies outside their disks or ISM and inside their virial radii is known as the "circumgalactic medium" (CGM). In recent years this component of galaxies has assumed an important role in our understanding of galaxy evolution owing to rapid advances in observational access to this diffuse, nearly invisible material. Observations and simulations of this component of galaxies suggest that it is a multiphase medium characterized by rich dynamics and complex ionization states. The CGM is a source for a galaxy's star-forming fuel, the venue for galactic feedback and recycling, and perhaps the key regulator of the galactic gas supply. We review our evolving knowledge of the CGM with emphasis on its mass, dynamical state, and co-evolution with galaxies. Observations from all redshifts and from across the electromagnetic spectrum indicate that CGM gas has a key role in galaxy evolution. We summarize the state of this field and pose unanswered questions for future research.},
   author = {Jason Tumlinson and Molly S Peeples and Jessica K Werk},
   doi = {10.1146/annurev-astro-091916-055240},
   journal = {Annual Review of Astronomy and Astrophysics},
   keywords = {cosmology,galaxies,galaxy evolution,gas},
   pages = {1-46},
   title = {The Circumgalactic Medium},
   volume = {AA},
   url = {www.annualreviews.org},
   year = {2017},
}
@inproceedings{Blandford2020,
   abstract = {Cosmology now has a standard model-a remarkably simple description of the universe, its contents and its history. A symposium held last September in Cambridge, UK, gave this model a 'health check' and discussed fascinating questions that lie beyond it. The sardonic aphorism, "cosmologists are often in error though seldom in doubt", attributed to Lev Landau, was fair comment when it was coined, at a time when cosmology was still striving to displace philosophical and theological disputation with measurement and calculation. Today, nothing could be further from the truth. It has been a long voyage. The discovery of quasars in 1963 demonstrated that the universe evolved and eventually led to validation of the general theory of relativity. Even more significantly, the detection of the cosmic microwave background (CMB), in 1964, showed that the cosmos expanded from a hot, dense initial state. Since then, observation and measurement, performed throughout the entire, seventy octave, electromagnetic spectrum are all, essentially, consistent with a description that can be captured in simple assumptions, uncontroversial physics and five basic numbers (age, densities of baryons and dark matter, amplitude and slope of the fluctuation spectrum; M. Kamionkowski), an outcome that would surely have surprised Landau as it did most of the actual cosmologists whose skill and industry have led to its formulation. In modern cosmology, physical quantities are measured with small error and, instead of doubt, there are well-posed new questions, which ought to be addressable. The meeting, in honour of the first decade of the Kavli Institute for Cosmology, Cambridge, UK, was located at an appropriate point in spacetime for a comprehensive assessment of cosmology. Cambridge was the site of early formulations of evolutionary cosmology and, notably, its antithesis, the steady-state theory. Today it hosts one of the main centers for analyzing data from the Planck satellite (G. Efstathiou) which, together with WMAP (D. Spergel), has measured cosmological quantities with accuracy and confidence. The year 2019 is also a great time to take stock because, while the standard model is robust, measurements of some of the five basic numbers using different techniques disagree by more than the stated uncertainty, pointing to under-appreciated systematics, new astrophysics or, most interestingly, new components,},
   author = {Roger Blandford and Jo Dunkley and Carlos Frenk and Ofer Lahav and Alice Shapley},
   doi = {10.1038/s41550-020-1012-8},
   issn = {23973366},
   issue = {2},
   journal = {Nature Astronomy},
   pages = {122-123},
   title = {Coming of age of the standard model},
   volume = {4},
   year = {2020},
}
@article{Prochaska2019,
   abstract = {Present-day galaxies are surrounded by cool and enriched halo gas extending for hundreds of kiloparsecs. This halo gas is thought to be the dominant reservoir of material available to fuel future star formation, but direct constraints on its mass and physical properties have been difficult to obtain. We report the detection of a fast radio burst (FRB 181112), localized with arcsecond precision, that passes through the halo of a foreground galaxy. Analysis of the burst shows that the halo gas has low net magnetization and turbulence. Our results imply predominantly diffuse gas in massive galactic halos, even those hosting active supermassive black holes, contrary to some previous results.},
   author = {J. Xavier Prochaska and Jean Pierre Macquart and Matthew McQuinn and Sunil Simha and Ryan M. Shannon and Cherie K. Day and Lachlan Marnoch and Stuart Ryder and Adam Deller and Keith W. Bannister and Shivani Bhandari and Rongmon Bordoloi and John Bunton and Hyerin Cho and Chris Flynn and Elizabeth K. Mahony and Chris Phillips and Hao Qiu and Nicolas Tejos},
   doi = {10.1126/science.aay0073},
   issn = {10959203},
   issue = {6462},
   journal = {Science},
   month = {10},
   pages = {231-234},
   publisher = {American Association for the Advancement of Science},
   title = {The low density and magnetization of a massive galaxy halo exposed by a fast radio burst},
   volume = {366},
   year = {2019},
}
@article{Li2017,
   abstract = {We analyze heating and cooling processes in an idealized simulation of a cool-core cluster, where momentum-driven AGN feedback balances radiative cooling in a time-averaged sense. We find that, on average, energy dissipation via shock waves is almost an order of magnitude higher than via turbulence. Most of the shock waves in the simulation are very weak shocks with Mach numbers smaller than 1.5, but the stronger shocks, although rare, dissipate energy more effectively. We find that shock dissipation is a steep function of radius, with most of the energy dissipated within 30 kpc, while radiative cooling loses area less concentrated. However, adiabatic processes and mixing (of post-shock materials and the surrounding gas) are able to redistribute the heat throughout the core. A considerable fraction of the AGN energy also escapes the core region. The cluster goes through cycles of AGN outbursts accompanied by periods of enhanced precipitation and star formation, over Gyr timescales. The cluster core is under-heated at the end of each cycle, but over-heated at the peak of the AGN outburst. During the heating-dominant phase, turbulent dissipation alone is often able to balance radiative cooling at every radius but, when this is occurs, shock waves inevitably dissipate even more energy. Our simulation explains why some clusters, such as Abell 2029, are cooling dominated, while in some other clusters, such as Perseus, various heating mechanisms including shock heating, turbulent dissipation and bubble mixing can all individually balance cooling, and together, overheat the core.},
   author = {Yuan Li and Mateusz Ruszkowski and Greg L. Bryan},
   doi = {10.3847/1538-4357/aa88c1},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   pages = {106},
   title = {AGN Heating in Simulated Cool-core Clusters},
   volume = {847},
   year = {2017},
}
@article{Voit2017,
   abstract = {We provide an analytic framework for interpreting observations of multiphase circumgalactic gas that is heavily informed by recent numerical simulations of thermal instability and precipitation in cool-core galaxy clusters. We start by considering the local conditions required for the formation of multiphase gas via two different modes: (1) uplift of ambient gas by galactic outflows, and (2) condensation in a stratified stationary medium in which thermal balance is explicitly maintained. Analytic exploration of these two modes provides insights into the relationships between the local ratio of the cooling and freefall time scales (i.e., t_cool / t_ff), the large-scale gradient of specific entropy, and development of precipitation and multiphase media in circumgalactic gas. We then use these analytic findings to interpret recent simulations of circumgalactic gas in which global thermal balance is maintained. We show that long-lasting configurations of gas with 5 < t_cool / t_ff < 20 and radial entropy profiles similar to observations of local cool-core galaxy cluster cores are a natural outcome of precipitation-regulated feedback. We conclude with some observational predictions that follow from these models. This work focuses primarily on precipitation and AGN feedback in galaxy cluster cores, because that is where the observations of multiphase gas around galaxies are most complete. However, many of the physical principles that govern condensation in those environments apply to circumgalactic gas around galaxies of all masses.},
   author = {G. Mark Voit and Greg Meece and Yuan Li and Brian W. O’Shea and Greg L. Bryan and Megan Donahue},
   doi = {10.3847/1538-4357/aa7d04},
   issn = {1538-4357},
   issue = {1},
   journal = {The Astrophysical Journal},
   pages = {80},
   title = {A Global Model for Circumgalactic and Cluster-core Precipitation},
   volume = {845},
   year = {2017},
}
@article{Lakhchaura2018,
   abstract = {We present a study of the thermal structure of the hot X-ray emitting atmospheres for a sample of 49 nearby X-ray and optically bright elliptical galaxies using Chandra X-ray data. We focus on the connection between the properties of the hot X-ray emitting gas and the cooler H α+[N II] emitting phase, and the possible role of the latter in the Active Galactic Nuclei (AGN) feedback cycle. We do not find evident correlations between the H α+[N II] emission and global properties such as X-ray luminosity, mass of hot gas, and gas mass fraction. We find that the presence of H α+[N II] emission is more likely in systems with higher densities, lower entropies, shorter cooling times, shallower entropy profiles, lower values of min(tcool/tff), and disturbed X-ray morphologies (linked to turbulent motions). However, we see no clear separations in the observables obtained for galaxies with and without optical emission line nebulae. The AGN jet powers of the galaxies with X-ray cavities show hint of a possible weak positive correlation with their H α+[N II] luminosities. This correlation and the observed trends in the thermodynamic propertiesmay result from chaotic cold accretion (CCA) powering AGN jets, as seen in some high-resolution hydrodynamic simulations.},
   author = {K. Lakhchaura and N. Werner and M. Sun and R. E.A. Canning and M. Gaspari and S. W. Allen and T. Connor and M. Donahue and C. Sarazin},
   doi = {10.1093/mnras/sty2565},
   issn = {13652966},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: active,Galaxies: evolution,Galaxies: formation,X-rays: galaxies},
   pages = {4472-4504},
   title = {Thermodynamic properties, multiphase gas, and AGN feedback in a large sample of giant ellipticals},
   volume = {481},
   year = {2018},
}
@article{Gronke2018,
   abstract = {Both absorption and emission-line studies show that cold gas around galaxies is commonly outflowing at speeds of several hundred km s-1. This observational fact poses a severe challenge to our theoretical models of galaxy evolution since most feedback mechanisms (e.g. supernovae feedback) accelerate hot gas, and the time-scale it takes to accelerate a blob of cold gas via a hot wind is much larger than the time it takes to destroy the blob.We revisit this long-standing problem using three-dimensional hydrodynamical simulations with radiative cooling. Our results confirm previous findings that cooling is often not efficient enough to prevent the destruction of cold gas. However, we also identify regions of parameter space where the cooling efficiency of the mixed, 'warm' gas is sufficiently large to contribute new comoving cold gas, which can significantly exceed the original cold gas mass. This happens whenever, tcool, mix/tcc < 1, where tcool, mix is the cooling time of the mixed warm gas and tcc is the cloud-crushing time. This criterion is always satisfied for a large enough cloud. Cooling 'focuses' stripped material on to the tail where mixing takes place and new cold gas forms. A sufficiently large simulation domain is crucial to capturing this behaviour.},
   author = {Max Gronke and S. Peng Oh},
   doi = {10.1093/mnrasl/sly131},
   issn = {17453933},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society: Letters},
   keywords = {Galaxies: evolution,Galaxy: halo,Galaxy: kinematics and dynamics,Hydrodynamics,ISM: clouds,ISM: structure},
   pages = {L111-L115},
   title = {The growth and entrainment of cold gas in a hot wind},
   volume = {480},
   year = {2018},
}
@book{Hockney1988,
   abstract = {Computer simulation of systems has become an important tool in scientific research and engineering design, including the simulation of systems through the motion of their constituent particles. Important examples of this are the motion of stars in galaxies, ions in hot gas plasmas, electrons in semiconductor devices, and atoms in solids and liquids. The behavior of the system is studied by programming into the computer a model of the system and then performing experiments with this model. New scientific insight is obtained by observing such computer experiments, often for controlled conditions that are not accessible in the laboratory. Computer Simulation using Particles deals with the simulation of systems by following the motion of their constituent particles. This book provides an introduction to simulation using particles based on the NGP, CIC, and P3M algorithms and the programming principles that assist with the preparations of large simulation programs based on the OLYMPUS methodology. It also includes case study examples in the fields of astrophysics, plasmas, semiconductors, and ionic solids as well as more detailed mathematical treatment of the models, such as their errors, dispersion, and optimization. This resource will help you understand how engineering design can be assisted by the ability to predict performance using the computer model before embarking on costly and time-consuming manufacture.},
   author = {R W Hockney and J W Eastwood},
   doi = {10.1887/0852743920},
   journal = {Computer Simulation Using Particles},
   title = {Computer Simulation Using Particles},
   year = {1988},
}
@article{Rupke2019,
   abstract = {Ninety per cent of baryons are located outside galaxies, either in the circumgalactic or intergalactic medium1,2. Theory points to galactic winds as the primary source of the enriched and massive circumgalactic medium3–6. Winds from compact starbursts have been observed to flow to distances somewhat greater than ten kiloparsecs7–10, but the circumgalactic medium typically extends beyond a hundred kiloparsecs3,4. Here we report optical integral field observations of the massive but compact galaxy SDSS J211824.06+001729.4. The oxygen [O ii] lines at wavelengths of 3726 and 3729 angstroms reveal an ionized outflow spanning 80 by 100 square kiloparsecs, depositing metal-enriched gas at 10,000 kelvin through an hourglass-shaped nebula that resembles an evacuated and limb-brightened bipolar bubble. We also observe neutral gas phases at temperatures of less than 10,000 kelvin reaching distances of 20 kiloparsecs and velocities of around 1,500 kilometres per second. This multi-phase outflow is probably driven by bursts of star formation, consistent with theory11,12.},
   author = {David S.N. Rupke and Alison Coil and James E Geach and Christy Tremonti and Aleksandar M Diamond-Stanic and Erin R George and Ryan C Hickox and Amanda A Kepley and Gene Leung and John Moustakas and Gregory Rudnick and Paul H Sell},
   doi = {10.1038/s41586-019-1686-1},
   issn = {14764687},
   issue = {7780},
   journal = {Nature},
   pages = {643-646},
   title = {A 100-kiloparsec wind feeding the circumgalactic medium of a massive compact galaxy},
   volume = {574},
   url = {https://doi.org/10.1038/s41586-019-1686-1},
   year = {2019},
}
@article{PFENNIGER1991,
   abstract = {A detailed study of a 3D stable self-gravitating N-body barred galaxy is presented. In order to obtain insight into the dynamics occurring in bars, the models are examined at four levels: (1) global shape and kinematics, (2) potential and resonances, (3) periodic orbits and their stability, and (4) phase space occupation by the particles. Radial and vertical asymmetries greatly influence the evolution of the orbital structure and the model's shape. Vertical resonances in the bar can act as an efficient vertical heating mechanism. Box-peanut shapes are created by the vertical ILR (2/1) resonance. The potential and particle distributions are characterized several a priori improbable features. The bar shape is sustained by the direct B orbit family which has a small vertical instability strip leading to bifurcations onto the so-called banana and antibanana orbit families.},
   author = {D PFENNIGER and D FRIEDLI},
   issn = {0004-6361},
   issue = {1},
   journal = {Astronomy and astrophysics (Berlin. Print)},
   keywords = {Barred spiral galaxies,Cinemática,Cinématique,Distribution vitesse,Dynamics,Dynamique,Galaxies spirales barrées,Kinematics,Lagrangian,Lagrangien,Modèle 3 dimensions,N body system,Numerical simulation,Orbite périodique,Periodic orbit,Resonance,Résonance,Simulation numérique,Structure,Système n corps,Three dimensional model,Velocity distribution},
   pages = {75-93},
   title = {Structure and dynamics of 3D N-body barred galaxies},
   volume = {252},
   year = {1991},
}
@article{,
   abstract = {This is the second article of a series devoted to the dynamical study of nearly radial collisions between an elliptical galaxy and a small satellite. We here present a set of restricted and full N-body simulations which complement our analytical work (Séguin & Dupraz 1994) and emphasise the role played by the various parameters of the collision. Using a "Particle-Mesh" code, we follow the orbital decay of the satellite in the course of the collision and show that the two processes responsible for the accretion - dynamical friction and tidal stripping - have a concurrent rather than complementary influence on the sinking satellite. Shell formation around the elliptical is discussed in the light of this competition. Special attention is paid to highly eccentric collisions. Our results indicate that dynamical friction is much less sensitive to the value of the impact parameter than tidal forces. If the core of the satellite is to survive and merge with the galaxy, the optimal configuration involves a compact dwarf on a slightly non-radial encounter. We also stress the inadequacy of Chandrasekhar's formula as an empirical description of dynamical friction along head-on encounters. In contrast with the circular case, the phenomenon is dominated by the transient nature of the galactic response. This and some astrophysical implications will be discussed in a forthcoming article (Séguin & Dupraz 1995, in preparation).},
   author = {P. Séguin and C. Dupraz},
   issn = {00046361},
   issue = {3},
   journal = {Astronomy and Astrophysics},
   keywords = {Galaxies: ellipticals,Galaxies: evolution,Galaxies: interactions,Galaxies: kinematics and dynamics},
   pages = {757-770},
   title = {Dynamical friction in head-on galaxy collisions II. N-body simulations of radial and non-radial encounters},
   volume = {310},
   url = {http://articles.adsabs.harvard.edu/pdf/1996A%26A...310..757S},
   year = {1996},
}
@article{Efstathiou1985,
   abstract = {We describe and compare techniques for carrying out large A-body simulations of the gravitational evolution of clustering in the fundamental cube of an infinite periodic universe. In particular, we consider both particle mesh (PM) codes and P 3M codes in which a higher resolution force is obtained by direct summation of contributions from neighboring particles. We discuss the mesh-induced anisotropies in the forces calculated by these schemes, and the extent to which they can model the desired 1/r^2 particle-particle interaction. We also consider how transformation of the time variable can improve the efficiency with which the equations of motion are integrated. We present tests of the accuracy with which the resulting schemes conserve energy and are able to follow individual particle trajectories. We have implemented an algorithm which allows initial conditions to be set up to model any desired spectrum of linear growing mode density fluctuations. A number of tests demonstrate the power of this algorithm and delineate the conditions under which it is effective. We carry out several test simulations using a variety of techniques in order to show how the results are affected by dynamic range limitations in the force calculations, by boundary effects, by residual artificialities in the initial conditions, and by the number of particles employed. For most purposes cosmological simulations are limited by the resolution of their force calculation rather than by the number of particles they can employ. For this reason, while PM codes are quite adequate to study the evolution of structure on large scale, P 3M methods are to be preferred, in spite of their greater cost and complexity, whenever the evolution of small-scale structure is important. Thus, PM codes are adequate to study many aspects of the evolution of a neutrino-dominated universe, but P 3M codes are required to study hierarchical clustering such as may occur in a universe dominated by cold dark matter.},
   author = {G Efstathiou and M Davis and S D M White and C S Frenk},
   doi = {10.1086/191003},
   issn = {0067-0049},
   journal = {The Astrophysical Journal Supplement Series},
   keywords = {Subject headings,clustering-numerical methods,cosmology-galaxies},
   pages = {241},
   title = {Numerical techniques for large cosmological N-body simulations},
   volume = {57},
   year = {1985},
}
@article{Bertschinger1991,
   author = {Edmund Bertschinger and James M. Gelb},
   doi = {10.1063/1.4822978},
   issn = {08941866},
   issue = {2},
   journal = {Computers in Physics},
   pages = {164},
   title = {Cosmological N-Body Simulations},
   volume = {5},
   year = {1991},
}
@article{McCourt2018,
   abstract = {We find that clouds of optically thin, pressure-confined gas are prone to fragmentation as they cool below ~106 K. This fragmentation follows the lengthscale ~cstcool, ultimately reaching very small scales (~0.1 pc/n), as they reach the temperature ~104 K at which hydrogen recombines. While this lengthscale depends on the ambient pressure confining the clouds, we find that the column density through an individual fragment Ncloudlet ~ 1017 cm-2 is essentially independent of environment; this column density represents a characteristic scale for atomic gas at 104 K. We therefore suggest that 'clouds' of cold, atomic gas may, in fact, have the structure of a mist or a fog, composed of tiny fragments dispersed throughout the ambient medium. We show that this scale emerges in hydrodynamic simulations, and that the corresponding increase in the surface area may imply rapid entrainment of cold gas. We also apply it to a number of observational puzzles, including the large covering fraction of diffuse gas in galaxy haloes, the broad-line widths seen in quasar andAGNspectra and the entrainment of cold gas in galactic winds. While our simulations make a number of assumptions and thus have associated uncertainties, we show that this characteristic scale is consistent with a number of observations, across a wide range of astrophysical environments. We discuss future steps for testing, improving and extending our model.},
   author = {Michael McCourt and S. Peng Oh and Ryan O'Leary and Ann Marie Madigan},
   doi = {10.1093/MNRAS/STX2687},
   issn = {13652966},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxy: centre,Galaxy: halo,ISM: clouds,MHD,Plasmas},
   pages = {5407-5431},
   title = {A characteristic scale for cold gas},
   volume = {473},
   year = {2018},
}
@article{Gaspari2017,
   abstract = {We unify the feeding and feedback of supermassive black holes with the global properties of galaxies, groups, and clusters, by linking for the first time the physical mechanical efficiency at the horizon and Mpc scale. The macro hot halo is tightly constrained by the absence of overheating and overcooling as probed by X-ray data and hydrodynamic simulations ($\varepsilon_\{\rm BH\} \simeq$ 10$^\{-3\}\, T_\{\rm x,7.4\}$). The micro flow is shaped by general relativistic effects tracked by state-of-the-art GR-RMHD simulations ($\varepsilon_\bullet \simeq$ 0.03). The SMBH properties are tied to the X-ray halo temperature $T_\{\rm x\}$, or related cosmic scaling relation (as $L_\{\rm x\}$). The model is minimally based on first principles, as conservation of energy and mass recycling. The inflow occurs via chaotic cold accretion (CCA), the rain of cold clouds condensing out of the quenched cooling flow and recurrently funneled via inelastic collisions. Within 100s gravitational radii, the accretion energy is transformed into ultrafast 10$^4$ km s$^\{-1\}$ outflows (UFOs) ejecting most of the inflowing mass. At larger radii the energy-driven outflow entrains progressively more mass: at roughly kpc scale, the velocities of the hot/warm/cold outflows are a few 10$^3$, 1000, 500 km s$^\{-1\}$, with median mass rates ~10, 100, several 100 M$_\odot$ yr$^\{-1\}$, respectively. The unified CCA model is consistent with the observations of nuclear UFOs, and ionized, neutral, and molecular macro outflows. We provide step-by-step implementation for subgrid simulations, (semi)analytic works, or observational interpretations which require self-regulated AGN feedback at coarse scales, avoiding the a-posteriori fine-tuning of efficiencies.},
   author = {Massimo Gaspari and A. Sadowski},
   doi = {10.3847/1538-4357/aa61a3},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   month = {1},
   pages = {149},
   title = {Unifying the micro and macro properties of AGN feeding and feedback},
   volume = {837},
   url = {http://stacks.iop.org/0004-637X/837/i=2/a=149?key=crossref.00fe3c0832f7ba3fa82f24c36e652634 http://arxiv.org/abs/1701.07030 http://dx.doi.org/10.3847/1538-4357/aa61a3},
   year = {2017},
}
@article{Yang2012,
   abstract = {Observations show that radial metallicity gradients in disk galaxies are relatively shallow, if not flat, especially at large galactocentric distances and for galaxies in the high-redshift universe. Given that star formation and metal production are centrally concentrated, this requires a mechanism to redistribute metals. However, the nature of this mechanism is poorly understood, let alone quantified. To address this problem, we conduct magnetohydrodynamical simulations of a local shearing sheet of a thin, thermally unstable, gaseous disk driven by a background stellar spiral potential, including metals modeled as passive scalar fields. Contrary to what a simple α prescription for the gas disk would suggest, we find that turbulence driven by thermal instability is very efficient at mixing metals, regardless of the presence or absence of stellar spiral potentials or magnetic fields. The timescale for homogenizing randomly distributed metals is comparable to or less than the local orbital time in the disk. This implies that turbulent mixing of metals is a significant process in the history of chemical evolution of disk galaxies. © 2012. The American Astronomical Society. All rights reserved.},
   author = {Chao Chin Yang and Mark Krumholz},
   doi = {10.1088/0004-637X/758/1/48},
   issn = {15384357},
   issue = {1},
   journal = {Astrophysical Journal},
   keywords = {galaxies: ISM,galaxies: abundances,galaxies: kinematics and dynamics,instabilities,methods: numerical,turbulence},
   pages = {48},
   title = {Thermal-instability-driven turbulent mixing in galactic disks. I. Effective mixing of metals},
   volume = {758},
   year = {2012},
}
@article{,
   author = {J. E. Pringle},
   isbn = {9789896540821},
   title = {Thermal instabilities in Accretion discs},
   url = {https://academic.oup.com/mnras/article-abstract/177/1/65/959676},
}
@article{McCray1975,
   abstract = {Thermal instability in the radiative cooling region behind a shock will cause upstream density fluctuations to collapse into thin sheets aligned parallel to the shock front. A linearized calculation demonstrates the development of this instability. Thermal conduction suppresses the development of small-scale perturbations. Estimates of the scale sizes for the fully developed condensations agree roughly with the scale sizes of fine structure observed in supernova shells such as the Cygnus Loop.},
   author = {R. McCray and M. Kafatos and Robert F Stein},
   doi = {10.1086/153436},
   issn = {0004-637X},
   journal = {The Astrophysical Journal},
   keywords = {Subject headings,gas dynamics-supernova remnants},
   pages = {565},
   title = {Thermal instability in supernova shells},
   volume = {196},
   year = {1975},
}
@article{Pilyugin1981,
   abstract = {The thermal stability of planetary nebulae is investigated on the basis of general-stability criteria. It is found that, under a wide range of physical conditions, such as dilution factor, chemical composition, density, and temperature of the central star, the thermal equilibrium is stable. Thus the origin of condensations cannot be explained by thermal instabilities at the observed stage of nebular development.},
   author = {L. S. Pilyugin and G. S. Khromov},
   doi = {10.1007/BF01014301},
   issn = {05717132},
   issue = {1},
   journal = {Astrophysics},
   pages = {92-99},
   title = {The origin of planetary nebulae},
   volume = {17},
   year = {1981},
}
@article{Hunter1971,
   abstract = {Dynamical models of planetary nebulae are constructed utilizing a semi-analytical approach. The influence of the various physical parameters upon the thermal histories of the expanding nebular shells is investigated. Also, the thermal stability of the nebulae is rediscussed from a fundamentally new viewpoint. It is demonstrated that thermal instability may occur early in the lifetime of a nebula provided that it evolves through a high temperature phase, presumably resulting from mechanical heating associated with the ejection process.},
   author = {James H Hunter and Sabatino Sofia},
   doi = {10.1093/mnras/154.4.393},
   issn = {0035-8711},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   pages = {393-413},
   title = {The Dynamics and Thermal Stability of Planetary Nebulae},
   volume = {154},
   year = {1971},
}
@article{Berlok2019,
   abstract = {High-redshift, massive haloes are observed to have sustained high star formation rates, which require that the amount of cold gas in the halo is continuously replenished. The cooling time-scale for the hot virialized halo gas is too long to provide the source of cold gas. Supersonic, cold streams have been invoked as a mechanism for feeding massive haloes at high redshift and delivering the cold gas required for continued star formation at the rates observed. This mechanism for replenishing the cold gas reservoir is motivated by some cosmological simulations. However, the cold streams are likely to be subject to the supersonic version of theKelvin-Helmholtz instability (KHI), which eventually leads to stream disruption. Cosmological simulations have yet to obtain the spatial resolution required for understanding the detailed stability properties of cold streams. In this paper, we consider instead an idealized model of magnetized cold streams that we spatially resolve. Using linear theory, we show how magnetic fields with dynamically important field strengths do not inhibit the KHI but rather enhance its growth rate. We perform non-linear simulations of magnetized stream disruption and find that magnetic fields can nevertheless increase stream survival times by suppressing the mixing rate of cold gas with the circumgalactic medium. We find that magnetic fields can allow streams to survive ∼2-8 times longer and, consequently, that streams ∼2-8 times thinner can reach the central galaxy if the magnetic field strength is ∼ 0.3-0.8 μG.},
   author = {Thomas Berlok and Christoph Pfrommer},
   doi = {10.1093/mnras/stz2347},
   issn = {13652966},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {(Magnetohydrodynamics) MHD,Galaxies: Formation,Galaxies: High-redshift,Galaxies: Magnetic fields,Hydrodynamics,Instabilities},
   pages = {3368-3384},
   title = {The impact of magnetic fields on cold streams feeding galaxies},
   volume = {489},
   year = {2019},
}
@article{Gaspari2018,
   abstract = {We propose a novel method to constrain turbulence and bulk motions in massive galaxies, groups and clusters, exploring both simulations and observations. As emerged in the recent picture of the top-down multiphase condensation, the hot gaseous halos are tightly linked to all other phases in terms of cospatiality and thermodynamics. While hot halos (10^7 K) are perturbed by subsonic turbulence, warm (10^4 K) ionized and neutral filaments condense out of the turbulent eddies. The peaks condense into cold molecular clouds (< 100 K) raining in the core via chaotic cold accretion (CCA). We show all phases are tightly linked via the ensemble (wide-aperture) velocity dispersion along the line of sight. The correlation arises in complementary long-term AGN feedback simulations and high-resolution CCA runs, and is corroborated by the combined Hitomi and new IFU measurements in Perseus cluster. The ensemble multiphase gas distributions are characterized by substantial spectral line broadening (100-200 km/s) with mild line shift. On the other hand, pencil-beam detections sample the small-scale clouds displaying smaller broadening and significant line shift up to several 100 km/s, with increased scatter due to the turbulence intermittency. We present new ensemble sigma_v of the warm Halpha+[NII] gas in 72 observed cluster/group cores: the constraints are consistent with the simulations and can be used as robust proxies for the turbulent velocities, in particular for the challenging hot plasma (otherwise requiring extremely long X-ray exposures). We show the physically motivated criterion C = t_cool/t_eddy ~ 1 best traces the condensation extent region and presence of multiphase gas in observed clusters/groups. The ensemble method can be applied to many available datasets and can substantially advance our understanding of multiphase halos in light of the next-generation multiwavelength missions.},
   author = {M. Gaspari and M. McDonald and S. L. Hamer and F. Brighenti and P. Temi and M. Gendron-Marsolais and J. Hlavacek-Larrondo and A. C. Edge and N. Werner and P. Tozzi and M. Sun and J. M. Stone and G. R. Tremblay and M. T. Hogan and D. Eckert and S. Ettori and H. Yu and V. Biffi and S. Planelles},
   doi = {10.3847/1538-4357/aaaa1b},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   pages = {167},
   title = {Shaken Snow Globes: Kinematic Tracers of the Multiphase Condensation Cascade in Massive Galaxies, Groups, and Clusters},
   volume = {854},
   year = {2018},
}
@article{Singari2020,
   abstract = {We detect the diffuse thermal Sunyaev-Zeldovich (tSZ) effect from the gas filaments between the Luminous Red Galaxy (LRG) pairs using a new approach relying on stacking the individual frequency maps. We apply and demonstrate our method on ~88000 LRG pairs in the SDSS DR12 catalogue selected with an improved selection criterion that ensures minimal contamination by the Galactic CO emission as well as the tSZ signal from the clusters of galaxies. We first stack the Planck channel maps and then perform the Internal Linear Combination method to extract the diffuse $y_\{\rm sz\}$ signal. Our $Stack$ $First$ approach makes the component separation a lot easier as the stacking greatly suppresses the noise and CMB contributions while the dust foreground becomes homogeneous in spectral-domain across the stacked patch. Thus one component, the CMB, is removed while the rest of the foregrounds are made simpler even before component separation algorithm is applied. We obtain the WHIM signal of $y_\{\rm whim\}=(3.76\pm 0.44)\times 10^\{-8\}$ in the gas filaments, accounting for the electron overdensity of $\sim 13$. We estimate the detection significance to be $\approx 8.1\sigma$. This excess $y_\{\rm sz\}$ signal is tracing the warm-hot intergalactic medium and it could account for most of the missing baryons of the Universe. We show that the $Stack$ $First$ approach is more robust to systematics and produces a cleaner signal compared to the methods relying on stacking the $y$-maps to detect weak tSZ signal currently being used by the cosmology community.},
   author = {Baibhav Singari and Tuhin Ghosh and Rishi Khatri},
   title = {Detection of the warm ionized intergalactic medium in the Planck data using Stack First approach},
   url = {http://www.esa.int/Planck http://arxiv.org/abs/2001.08668},
   year = {2020},
}
@article{Callingham2020,
   abstract = {We study the orbital phase-space of dark matter (DM) halos in the AURIGA suite of cosmological hydrodynamics simulations of Milky Way analogues. We characterise halos by their spherical action distribution, a function of the specific angular momentum, and the radial action, of the DM particles. By comparing DM-only and hydrodynamical simulations of the same halos, we investigate the contraction of DM halos caused by the accumulation of baryons at the centre. We find a small systematic suppression of the radial action in the DM halos of the hydrodynamical simulations, suggesting that the commonly used adiabatic contraction approximation can result in an underestimate of the density by ~ 8%. We apply an iterative algorithm to contract the AURIGA DM halos given a baryon density profile and halo mass, recovering the true contracted DM profiles with an accuracy of ~15%, that reflects halo-to-halo variation. Using this algorithm, we infer the total mass profile of the Milky Way's contracted DM halo. We derive updated values for the key astrophysical inputs to DM direct detection experiments: the DM density and velocity distribution in the Solar neighbourhood.},
   author = {Thomas M Callingham and Marius Cautun and Alis J Deason and Carlos S Frenk and Robert J J Grand and Federico Marinacci and Ruediger Pakmor},
   journal = {MNRAS},
   keywords = {Galaxy,halo-galaxies,halos-galaxies,kinematics and dynamics-methods,numerical},
   pages = {1-18},
   title = {The orbital phase space of contracted dark matter halos},
   volume = {000},
   url = {http://arxiv.org/abs/2001.07742},
   year = {2020},
}
@article{Guo2020,
   abstract = {Deep observations have detected extended Ly\{\alpha\} emission nebulae surrounding tens of QSOs at redshift 2 to 6. However, the metallicity of such extended haloes is still poorly understood. We perform a detailed analysis on a large sample of 80 quasars at z$\sim$3 based on MUSE-VLT data. We find clear evidence of extended emission of the UV nebular lines C IV \{\lambda\}1549 and He II \{\lambda\}1640 for about 18$\%$ of the sample, while C III] \{\lambda\}1909 is only marginally detected in a few objects. By stacking the cubes we detect emission of C IV, He II and C III] out to a radius of about 45 kpc. C IV and He II show a radial decline much steeper than Ly\{\alpha\}, while C III] shows a shallower profile similar to Ly\{\alpha\} in the inner 45 kpc. We infer that the average metallicity of the circumgalactic gas within the central 30-50 kpc is $\sim$0.5 solar, or even higher. However, we also find evidence of a component of the Ly\{\alpha\} haloes, which has much weaker metal emission lines relative to Ly\{\alpha\}. We suggest that the high metallicity of the circumgalactic medium within the central 30-50 kpc is associated with chemical pre-enrichment by past quasar-driven outflows and that there is a more extended component of the CGM that has much lower metallicity and likely associated with near-pristine gas accreted from the intergalactic medium. We show that our observational results are in good quantitative agreement with the expectations of the FABLE cosmological simulations.},
   author = {Yucheng Guo and Roberto Maiolino and Linhua Jiang and Kenta Matsuoka and Tohru Nagao and Oli Luiz Dors Junior and Michele Ginolfi and Nick Henden and Jake Bennett and Debora Sijacki and Ewald Puchwein},
   keywords = {circumgalactic medium,emission lines-galaxies,high-redshift-galaxies,quasars},
   title = {Metal enrichment in the circumgalactic medium and Ly\{\alpha\} haloes around quasars at z $\sim$3},
   url = {http://arxiv.org/abs/2001.05473},
   year = {2020},
}
@article{Davies2020,
   abstract = {By comparing the properties of Red Supergiant (RSG) supernova progenitors to those of field RSGs, it has been claimed that there is an absence of progenitors with luminosities $L$ above $\log(L/L_\odot) > 5.2$. This is in tension with the empirical upper luminosity limit of RSGs at $\log(L/L_\odot) = 5.5$, a result known as the `Red Supergiant Problem'. This has been interpreted as evidence for an upper mass threshold for the formation of black-holes. In this paper, we compare the observed luminosities of RSG SN progenitors with the observed RSG $L$-distribution in the Magellanic Clouds. Our results indicate that the absence of bright SN II-P/L progenitors in the current sample can be explained at least in part by the steepness of the $L$-distribution and a small sample size, and that the statistical significance of the Red Supergiant Problem is between 1-2$\sigma$ . Secondly, we model the luminosity distribution of II-P/L progenitors as a simple power-law with an upper and lower cutoff, and find an upper luminosity limit of $\log(L_\{\rm hi\}/L_\odot) = 5.20^\{+0.17\}_\{-0.11\}$ (68\% confidence), though this increases to $\sim$5.3 if one fixes the power-law slope to be that expected from theoretical arguments. Again, the results point to the significance of the RSG Problem being within $\sim 2 \sigma$. Under the assumption that all progenitors are the result of single-star evolution, this corresponds to an upper mass limit for the parent distribution of $M_\{\rm hi\} = 19.2\{\rm M_\odot\}$, $\pm1.3 \{\rm M_\odot (systematic)\}$, $^\{+4.5\}_\{-2.3\} \{\rm M_\odot\}$ (random) (68\% confidence limits).},
   author = {Ben Davies and Emma R Beasor},
   keywords = {evolution-supergiants,massive-stars,stars},
   title = {The `Red Supergiant Problem': the upper luminosity boundary of type-II supernova progenitors},
   url = {http://arxiv.org/abs/2001.06020},
   year = {2020},
}
@article{Kochanek2020,
   abstract = {We examine the problem of estimating the mass range corresponding to the observed red supergiant (RSG) progenitors of Type IIP supernovae. Using Monte Carlo simulations designed to reproduce the properties of the observations, we find that the approach of Davies & Beasor (2018) significantly overestimates the maximum mass, yielding an upper limit of Mh/Msun=20.5+/-2.6 for an input population with Mh/Msun=18. Our preferred Bayesian approach does better, with Mh/Msun=18.6+/-2.1 for the same input populations, but also tends to overestimate Mh. For the actual progenitor sample and a Salpeter initial mass function we find Mh/Msun=19.01-2.04+4.04 for the Eldridge et al. (2004) mass-luminosity relation used by Smartt et al. (2009) and Davies & Beasor (2018), and Mh/Msun=21.28_-2.28+4.52 for the Sukhbold et al. (2018) mass-luminosity relation. Based on the Monte Carlo simulations, we estimate that these are overestimated by 3.3+/-0.8Mh. The red supergiant problem remains.},
   author = {C S Kochanek},
   issue = {0000},
   journal = {Mon. Not. R. Astron. Soc},
   keywords = {general-supernovae,massive-supernovae,stars},
   pages = {0-000},
   title = {On The Red Supergiant Problem},
   volume = {000},
   url = {http://arxiv.org/abs/2001.07216},
   year = {2020},
}
@article{Yildiz2016,
   abstract = {Context. Observations of neutral hydrogen (H I) and molecular gas show that 50% of all nearby early-type galaxies contain some cold gas. Molecular gas is always found in small gas discs in the central region of the galaxy, while neutral hydrogen is often distributed in a low-column density disc or ring typically extending well beyond the stellar body. Dust is frequently found in early-type galaxies as well. Aims. The goal of our study is to understand the link between dust and cold gas in nearby early-type galaxies as a function of H I content. Methods. We analyse deep optical g − r images obtained with the MegaCam camera at the Canada-France-Hawaii Telescope for a sample of 21 H I-rich and 41 H I-poor early-type galaxies. Results. We find that all H I-rich galaxies contain dust seen as absorption. Moreover, in 57 per cent of these H I-rich galaxies, the dust is distributed in a large-scale spiral pattern. Although the dust detection rate is relatively high in the H I-poor galaxies (∼59 per cent), most of these systems exhibit simpler dust morphologies without any evidence of spiral structures. We find that the H I-rich galaxies possess more complex dust morphology extending to almost two times larger radii than H I-poor objects. We measured the dust content of the galaxies from the optical colour excess and find that H I-rich galaxies contain six times more dust (in mass) than H I-poor ones. In order to maintain the dust structures in the galaxies, continuous gas accretion is needed, and the substantial H I gas reservoirs in the outer regions of early-type galaxies can satisfy this need for a long time. We find that there is a good correspondence between the observed masses of the gas and dust, and it is also clear that dust is present in regions further than 3 R eff. Conclusions. Our findings indicate an essential relation between the presence of cold gas and dust in early-type galaxies and offer a way to study the interstellar medium in more detail than what is possible with H I observations.},
   author = {M Yildiz and Reynier F Peletier and Paolo Serra and Pierre-alain Duc},
   isbn = {6171819202122},
   issue = {October},
   keywords = {2013,2014,bender 2012,c et al,cd,elliptical and lenticular,evolution,galaxies,ism,krajnovi,statistics,stellar content,weijmans et al},
   pages = {1-62},
   title = {Cold gas and dust: Hunting spiral-like structures in early type galaxies.},
   volume = {000},
   year = {2016},
}
@article{Cowie2020,
   abstract = {We search for high-redshift (z>4.5) X-ray AGNs in the deep central (off-axis angle <5.7') region of the 7 Ms Chandra Deep Field-South X-ray image. We compile an initial candidate sample from direct X-ray detections. We then probe more deeply in the X-ray data by using pre-selected samples with high spatial resolution NIR/MIR (HST 1.6 micron and Spitzer 4.5 micron) and submillimeter (ALMA 850 micron) observations. The combination of the NIR/MIR and submillimeter pre-selections allows us to find X-ray sources with a wide range of dust properties and spectral energy distributions (SEDs). We use the SEDs from the optical to the submillimeter to determine if previous photometric redshifts were plausible. Only five possible z>5 X-ray AGNs are found, all of which might also lie at lower redshifts. If they do lie at high redshifts, then two are Compton-thick AGNs, and three are ALMA 850 micron sources. We find that (i) the number density of X-ray AGNs is dropping rapidly at high redshifts, (ii) the detected AGNs do not contribute significantly to the photoionization at z>5, and (iii) the measured X-ray light density over z=5-10 implies a very low black hole accretion density with very little growth in the black hole mass density in this redshift range.},
   author = {L L Cowie and A J Barger and F E Bauer and J. Gonzalez-Lopez},
   keywords = {cosmology,distances and redshifts-galaxies,evolution-galaxies,observations-galaxies,starburst},
   title = {On the Absence of High-Redshift AGNs: Little Growth in the Supermassive Black Hole Population at High Redshifts},
   url = {http://arxiv.org/abs/2001.06015},
   year = {2020},
}
@article{Marcote2020,
   author = {B Marcote and K Nimmo and J W T Hessels and S P Tendulkar and C G Bassa and Z Paragi and A Keimpema and M Bhardwaj and R Karuppusamy and V M Kaspi and C J Law and D Michilli and K Aggarwal and B Andersen and A M Archibald and K Bandura and G C Bower and P J Boyle and C Brar and B J Butler and T Cassanelli and P Chawla and P Demorest and M Dobbs and E Fonseca and U Giri and D C Good and K Gourdji and A Josephy and F Kirsten and T L Landecker and D Lang and T J W Lazio and D Z Li and J D Linford and K Masui and A Naidu and C Ng and C Patel and Z Pleunis and M Rahman and A Renard and P Scholz and S R Siegel and K M Smith and I H Stairs and K Vanderlinde and A V Zwaniga},
   doi = {10.1038/s41586-019-1866-z},
   issue = {January},
   title = {A repeating fast radio burst source localized to a nearby spiral galaxy},
   volume = {577},
   year = {2020},
}
@article{Mehdipour2015,
   abstract = {An extensive multi-satellite campaign on NGC 5548 has revealed this archetypal Seyfert-1 galaxy to be in an exceptional state of persistent heavy absorption. Our observations taken in 2013-2014 with XMM-Newton, Swift, NuSTAR, INTEGRAL, Chandra, HST and two ground-based observatories have together enabled us to establish that this unexpected phenomenon is caused by an outflowing stream of weakly ionised gas (called the obscurer), extending from the vicinity of the accretion disk to the broad-line region. In this work we present the details of our campaign and the data obtained by all the observatories. We determine the spectral energy distribution of NGC 5548 from near-infrared to hard X-rays by establishing the contribution of various emission and absorption processes taking place along our line of sight towards the central engine. We thus uncover the intrinsic emission and produce a broadband continuum model for both obscured (average summer 2013 data) and unobscured (< 2011) epochs of NGC 5548. Our results suggest that the intrinsic NIR/optical/UV continuum is a single Comptonised component with its higher energy tail creating the "soft X-ray excess". This component is compatible with emission from a warm, optically-thick corona as part of the inner accretion disk. We then investigate the effects of the continuum on the ionisation balance and thermal stability of photoionised gas for unobscured and obscured epochs.},
   author = {M. Mehdipour and J. S. Kaastra and G. A. Kriss and M. Cappi and P. O. Petrucci and K. C. Steenbrugge and N. Arav and E. Behar and S. Bianchi and R. Boissay and G. Branduardi-Raymont and E. Costantini and J. Ebrero and L. Di Gesu and F. A. Harrison and S. Kaspi and B. De Marco and G. Matt and S. Paltani and B. M. Peterson and G. Ponti and F. Pozo Nuñez and A. De Rosa and F. Ursini and C. P. De Vries and D. J. Walton and M. Whewell},
   doi = {10.1051/0004-6361/201425373},
   issn = {14320746},
   journal = {Astronomy and Astrophysics},
   keywords = {Galaxies: Active,Galaxies: Individual: NGC 5548,Galaxies: Seyfert,Techniques: Spectroscopic,X-rays: Galaxies},
   pages = {1-18},
   title = {Anatomy of the AGN in NGC 5548: I. A global model for the broadband spectral energy distribution},
   volume = {575},
   year = {2015},
}
@article{Oogi2019,
   abstract = {The spatial clustering of active galactic nuclei (AGNs) is considered to be one of the important diagnostics for the understanding of the underlying processes behind their activities complementary to their abundance. We analyse the AGN clustering from a recent semi-analytic model performed on a large cosmological $N$-body simulation covering a cubic gigaparsec comoving volume. The recipe for the model has previously been shown to reproduce the observed luminosity function of AGN quite well over a wide redshift range ($z\lesssim 6$), with a newly introduced timescale to account for the loss of the angular momentum on small scales in the accretion process on to the supermassive black holes. The large simulation box allows us accurate determination of the auto-correlation function of the AGNs. The model prediction indicates that this timescale plays a significant role in allowing massive halos to host relatively faint population of AGNs, leading to a higher bias factor for those AGNs. The model predictions are in agreement with observations of X-ray selected AGNs in the luminosity range $10^\{41.5\}~\mathrm\{erg\} \ \mathrm\{s\}^\{-1\} \leq L_\{2-10\mathrm\{keV\}\} \leq 10^\{44.5\}~\mathrm\{erg\} \ \mathrm\{s\}^\{-1\}$, with the typical host halo mass of $10^\{12.5-13.5\} h^\{-1\} M_\{\odot\}$ at $z \lesssim 1$. Moreover, we find that not only the effective halo mass corresponding to the overall bias factor, but the extended shape of the predicted AGN correlation function shows remarkable agreement with those from observations. Further observational efforts in the near future towards the low luminosity end at redshift $\sim 1$ would give us stronger constraints on the triggering mechanisms of AGN activities through the clustering properties.},
   author = {Taira Oogi and Hikari Shirakata and Masahiro Nagashima and Takahiro Nishimichi and Toshihiro Kawaguchi and Takashi Okamoto and Tomoaki Ishiyama and Motohiro Enoki},
   keywords = {galaxies,haloes-galaxies,nuclei-quasars,theory},
   title = {Semi-analytic modeling of AGNs: auto-correlation function and halo occupation},
   url = {http://arxiv.org/abs/1912.11772},
   year = {2019},
}
@article{Tilvi2020,
   abstract = {While most of the inter-galactic medium (IGM) today is permeated by ionized hydrogen, it was largely filled with neutral hydrogen for the first 700 million years after the Big Bang. The process that ionized the IGM (cosmic reionization) is expected to be spatially inhomogeneous, with fainter galaxies playing a significant role. However, we still have only a few direct constraints on the reionization process. Here we report the first spectroscopic confirmation of two galaxies and very likely a third galaxy in a group (hereafter EGS77) at redshift z = 7.7, merely 680 Myrs after the Big Bang. The physical separation among the three members is < 0.7 Mpc. We estimate the radius of ionized bubble of the brightest galaxy to be about 1.02 Mpc, and show that the individual ionized bubbles formed by all three galaxies likely overlap significantly, forming a large yet localized ionized region, which leads to the spatial inhomogeneity in the reionization process. It is striking that two of three galaxies in EGS77 are quite faint in the continuum, thanks to our selection of reionizing sources using their Lyman-alpha line emission. Indeed, one is the faintest spectroscopically confirmed galaxy yet discovered at such high redshifts. Our observations provide direct constraints in the process of cosmic reionization, and allow us to investigate the properties of sources responsible for reionizing the universe.},
   author = {V Tilvi and S Malhotra and J E Rhoads and A Coughlin and Z Zheng and S L Finkelstein and S Veilleux and B Mobasher and J Wang and R Probst and R Swaters and P Hibon and B Joshi and J Zabl and T Jiang and J Pharo and H Yang},
   isbn = {2001.00873v2},
   keywords = {editorials,notices-miscellaneous-catalogs-surveys},
   title = {Onset of Cosmic Reionization: Evidence of An Ionized Bubble Merely 680 Myrs after the Big Bang},
   url = {http://arxiv.org/abs/2001.00873},
   year = {2020},
}
@report{Timmes2020,
   abstract = {Astronomy, as a field, has long encouraged the development of free, open digital infrastructure (e.g., National Research Council 2010, 2011). Examples range from simple scripts that enable individual scientific research, through software instruments for entire communities, to data reduction pipelines for telescope operations at national facilities. As with the digital infrastructure of our larger society today (e.g., Eghbal 2016), nearly all astronomical research relies on free, open source software (FOSS) written and maintained by a small number of developers. And like the physical infrastructure of roads or bridges, digital infrastructure needs regular upkeep and maintenance (e.g., Eghbal 2016). In astronomy, financial support for maintaining existing digital infrastructure is generally much harder to secure than funding for developing new digital infrastructures that promise new science. Sustaining astronomy's digital infrastructure is a new topic for many, the sustainability challenges are not always widely known...},
   author = {Frank Timmes and Rich Townsend and Lars Bildsten},
   title = {Digital Infrastructure in Astrophysics},
   url = {http://arxiv.org/abs/2001.02559},
   year = {2020},
}
@article{McDonald2019,
   abstract = {We present new, deep observations of the Phoenix cluster from the Chandra X-ray Observatory, the Hubble Space Telescope, and the Karl Jansky Very Large Array. These data provide an order of magnitude improvement in depth and/or angular resolution at X-ray, optical, and radio wavelengths, yielding an unprecedented view of the core of the Phoenix cluster. We find that the one-dimensional temperature and entropy profiles are consistent with expectations for pure-cooling hydrodynamic simulations and analytic descriptions of homogeneous, steady-state cooling flow models. In the inner ~10 kpc, the cooling time is shorter by an order of magnitude than any other known cluster, while the ratio of the cooling time to freefall time approaches unity, signaling that the ICM is unable to resist multiphase condensation on kpc scales. When we consider the thermodynamic profiles in two dimensions, we find that the cooling is highly asymmetric. The bulk of the cooling in the inner ~20 kpc is confined to a low-entropy filament extending northward from the central galaxy. We detect a substantial reservoir of cool (10^4 K) gas (as traced by the [OII] doublet), which is coincident with the low-entropy filament. The bulk of this cool gas is draped around and behind a pair of X-ray cavities, presumably bubbles that have been inflated by radio jets, which are detected for the first time on kpc scales. These data support a picture in which AGN feedback is promoting the formation of a multiphase medium via a combination of ordered buoyant uplift and locally enhanced turbulence. These processes ought to counteract the tendency for buoyancy to suppress condensation, leading to rapid cooling along the jet axis. The recent mechanical outburst has sufficient energy to offset cooling, and appears to be coupling to the ICM via a cocoon shock, raising the entropy in the direction orthogonal to the radio jets.},
   author = {M. McDonald and B. R. McNamara and G. M. Voit and M. Bayliss and B. A. Benson and M. Brodwin and R. E. A. Canning and M. K. Florian and G. P. Garmire and M. Gaspari and M. D. Gladders and J. Hlavacek-Larrondo and E. Kara and C. L. Reichardt and H. R. Russell and A. Saro and K. Sharon and T. Somboonpanyakul and G. R. Tremblay and R. J. van Weeren},
   doi = {10.3847/1538-4357/ab464c},
   issn = {15384357},
   month = {4},
   title = {Anatomy of a Cooling Flow: The Feedback Response to Pure Cooling in the Core of the Phoenix Cluster},
   url = {http://arxiv.org/abs/1904.08942},
   year = {2019},
}
@article{Chen2016,
   abstract = {Mass and radius are two of the most fundamental properties of an astronomical object. Increasingly, new planet discoveries are being announced with a measurement of one of these terms, but not both. This has led to a growing need to forecast the missing quantity using the other, especially when predicting the detectability of certain follow-up observations. We present am unbiased forecasting model built upon a probabilistic mass-radius relation conditioned on a sample of 316 well-constrained objects. Our publicly available code, Forecaster, accounts for observational errors, hyper-parameter uncertainties and the intrinsic dispersions observed in the calibration sample. By conditioning our model upon a sample spanning dwarf planets to late-type stars, Forecaster can predict the mass (or radius) from the radius (or mass) for objects covering nine orders-of-magnitude in mass. Classification is naturally performed by our model, which uses four classes we label as Terran worlds, Neptunian worlds, Jovian worlds and stars. Our classification identifies dwarf planets as merely low-mass Terrans (like the Earth), and brown dwarfs as merely high-mass Jovians (like Jupiter). We detect a transition in the mass-radius relation at $2.0_\{-0.6\}^\{+0.7\} M_\oplus$, which we associate with the divide between solid, Terran worlds and Neptunian worlds. This independent analysis adds further weight to the emerging consensus that rocky Super-Earths represent a narrower region of parameter space than originally thought. Effectively, then, the Earth is the Super-Earth we have been looking for.},
   author = {Jingjing Chen and David Kipping},
   doi = {10.3847/1538-4357/834/1/17},
   issn = {1538-4357},
   issue = {1},
   journal = {The Astrophysical Journal},
   month = {12},
   pages = {17},
   publisher = {American Astronomical Society},
   title = {PROBABILISTIC FORECASTING OF THE MASSES AND RADII OF OTHER WORLDS},
   volume = {834},
   year = {2016},
}
@article{Korchagin2019,
   abstract = {Using observational data on the kinematical properties and density distributions of the subsystems of the Milky Way galaxy, we construct a set of multi-component equilibrium models of its disk. The dynamics of the disk is studied numerically using collisionless-gaseous numerical simulations. After approximately one Gyr, a prominent central bar is formed with a semi-axis of about three kiloparsecs. Outside the central regions, a multi-armed spiral pattern develops, which can be characterized by the superposition of m=2, 3 and 4-armed spiral patterns. The spiral structure and the bar exist for at least 3 Gyr in our simulations. The presence of the bar in the disk of the MilkyWay galaxy imposes rather strict limitations on the density distributions in the subsystems of the MilkyWay galaxy.We find that bar does not form if the radial scale length of the surface density distribution of the disk is more than 2.6 kpc. Analogously, the formation of bar is suppressed in the Milky Way disk in models with a massive and compact stellar bulge. If future GAIA observations confirm the existence of the three-four armed spiral pattern in the disk of the MilkyWay, this will prove the long-term existence of spiral patterns in galactic disks.},
   author = {V. I. Korchagin and S. S. Khrapov and A. V. Khoperskov},
   month = {12},
   title = {Spiral structure of the Milky Way galaxy: observations and theoretical predictions},
   url = {http://arxiv.org/abs/1912.07520},
   year = {2019},
}
@article{,
   abstract = {The Cosmological Principle is the assumption that the universe is spatially homogeneous and isotropic on the large-scale average. In 1998, the author, together with his two colleagues, demonstrated that the BATSE's short gamma ray bursts are not distributed isotropically in the sky. This claim was then followed by other papers confirming both the existence of anisotropies in the angular distribution of bursts and the existence of huge Gpc structures in the spatial distribution. These observational facts are in contradiction with the Cosmological Principle because the large-scale average can hardly be provided. The aim of this study is to survey these publications.},
   author = {Attila Mészáros},
   doi = {10.1002/asna.201913657},
   issn = {15213994},
   issue = {7},
   journal = {Astronomische Nachrichten},
   keywords = {burst,cosmology,gamma rays,general,large-scale structure},
   month = {12},
   pages = {564-569},
   title = {An oppositeness in the cosmology: Distribution of the gamma ray bursts and the cosmological principle},
   volume = {340},
   url = {http://arxiv.org/abs/1912.07523 http://dx.doi.org/10.1002/asna.2010136657},
   year = {2019},
}
@article{Fujimoto2019,
   abstract = {We report the discovery of 10-kpc scale [CII] 158um halos surrounding star-forming galaxies in the early Universe. We choose deep ALMA data of 18 galaxies each with a star-formation rate of ~ 10-70 Msun with no signature of AGN whose [CII] lines are individually detected at z=5.153-7.142, and conduct stacking of the [CII] lines and dust-continuum in the uv-visibility plane. The radial profiles of the surface brightnesses show a 10-kpc scale [CII] halo at the 9.2sigma level significantly extended more than the HST stellar continuum data by a factor of ~5 on the exponential-profile basis, as well as the dust continuum. We also compare the radial profiles of [CII] and Lya halos universally found in star-forming galaxies at this epoch, and find that the scale lengths agree within the 1sigma level. While two independent hydrodynamical zoom-in simulations match the dust and stellar continuum properties, the simulations cannot reproduce the extended [CII] line emission. The existence of the extended [CII] halo is the evidence of outflow remnants in the early galaxies and suggest that the outflows may be dominated by cold-mode outflows expelling the neutral gas.},
   author = {Seiji Fujimoto and Masami Ouchi and Andrea Ferrara and Andrea Pallottini and R. J. Ivison and Christoph Behrens and Simona Gallerani and Shohei Arata and Hidenobu Yajima and Kentaro Nagamine},
   doi = {10.3847/1538-4357/ab480f},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   month = {12},
   pages = {107},
   title = {First Identification of 10-kpc Scale [CII] 158um Halos around Star-Forming Galaxies at z=5-7},
   volume = {887},
   url = {https://iopscience.iop.org/article/10.3847/1538-4357/ab480f http://arxiv.org/abs/1902.06760},
   year = {2019},
}

@article{Li2020,
   abstract = {A compact object moving relative to surrounding gas accretes material and perturbs the density of gas in its vicinity. In the classical picture of Bondi–Hoyle–Lyttleton accretion, the perturbation takes the form of an overdense wake behind the object, which exerts a dynamical friction drag. We use hydrodynamic simulations to investigate how the accretion rate and strength of dynamical friction are modified by the presence of outflow from the compact object. We show that the destruction of the wake by an outflow reduces dynamical friction, and reverses its sign when the outflow is strong enough, in good quantitative agreement with analytic calculations. For a strong isotropic outflow, the outcome on scales that we have simulated is a negative dynamical friction, i.e. net acceleration. For jet-like outflows driven by reprocessed accretion, both the rate of accretion and the magnitude of dynamical friction drop for more powerful jets. The accretion rate is strongly intermittent when the jet points to the same direction as the motion of the compact object. The dynamical effects of outflows may be important for the evolution of compact objects during the common envelope phase of binary systems, and for accreting compact objects and massive stars encountering active galactic nucleus discs.},
   author = {Xinyu Li and Philip Chang and Yuri Levin and Christopher D Matzner and Philip J Armitage},
   doi = {10.1093/mnras/staa900},
   issn = {0035-8711},
   issue = {2},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {5},
   pages = {2327-2336},
   title = {Simulation of a compact object with outflows moving through a gaseous background},
   volume = {494},
   url = {https://doi.org/10.1093/mnras/staa900},
   year = {2020},
}

@article{,
   abstract = {LB-1 has recently been proposed to be a binary system at 4 kpc consisting of a B star of 8 Msol and a massive stellar black hole of 70 Msol. This finding challenges our current theories of massive star evolution and formation of BHs at solar metallicity. Our objective is to derive the effective temperature, surface gravity and chemical composition of the B-type component in order to determine its nature and evolutionary status and, indirectly, to constrain the mass of the BH. We use the non-LTE stellar atmosphere code FASTWIND to analyse new and archival high resolution data. We determine (Teff, logg) values of (14000$\pm500$ K, 3.50$\pm0.15$ dex) that, combined with the Gaia parallax, implies a spectroscopic mass, from logg, of $3.2^\{+2.1\}_\{-1.9\}$ Msol and an evolutionary mass, assuming single star evolution, of $5.2^\{+0.3\}_\{-0.6\}$ Msol. We determine an upper limit of 8 km/s for the projected rotational velocity and derive the surface abundances, finding the star to have a silicon abundance below solar, to be significantly enhanced in nitrogen and iron, and depleted in carbon and magnesium. Complementary evidence derived from a photometric extinction analysis and Gaia yields similar results for Teff and logg and a consistent distance around 2~kpc. We propose that the B star is a slightly evolved main sequence star of 3-5 Msol with surface abundances reminiscent of diffusion in late B/A chemically peculiar stars with low rotational velocities. There is also evidence for CN-processed material in its atmosphere. These conclusions rely critically on the distance inferred from the Gaia parallax. The goodness of fit of the Gaia astrometry also favours a high-inclination orbit. If the orbit is edge-on and the B star has a mass of 3-5 Msol, the mass of the dark companion would be 4-5 Msol, which would be easier to explain with our current stellar evolutionary models.},
   author = {S. Simón-Díaz and J. Maíz Apellániz and D. J. Lennon and J. I. González Hernández and C. Allende Prieto and N. Castro and A. de Burgos and P. L. Dufton and A. Herrero and S. J. Smartt},
   month = {12},
   title = {A detailed non-LTE analysis of LB-1: Revised parameters and surface abundances},
   url = {http://arxiv.org/abs/1912.07255},
   year = {2019},
}
@article{Kollmeier2019,
   abstract = {The past two decades have seen a tremendous investment in observational facilities that promise to reveal new and unprecedented discoveries about the universe. In comparison, the investment in theoretical work is completely dwarfed, even though theory plays a crucial role in the interpretation of these observations, predicting new types of phenomena, and informing observing strategies. In this white paper, we argue that in order to reach the promised critical breakthroughs in astrophysics over the next decade and well beyond, the national agencies must take a serious approach to investment in theoretical astrophysics research. We discuss the role of theory in shaping our understanding of the universe, and then we provide a multi-level strategy, from the grassroots to the national, to address the current underinvestment in theory relative to observational work.},
   author = {Juna A. Kollmeier and Lauren Anderson and Andrew Benson and Tamara Bogdanovic and Michael Boylan-Kolchin and James S. Bullock and Romeel Dave and Federico Fraschetti and Jim Fuller and Philip F. Hopkins and Manoj Kaplinghat and Kaitlin Kratter and Astrid Lamberts and M. Coleman Miller and James E. Owen and E. Sterl Phinney and Anthony L. Piro and Hans-Walter Rix and Brant Robertson and Andrew Wetzel and Coral Wheeler and Andrew N. Youdin and Matias Zaldarriaga},
   month = {12},
   title = {Astro2020 APC White Paper: Theoretical Astrophysics 2020-2030},
   url = {http://arxiv.org/abs/1912.09992},
   year = {2019},
}
@article{,
   abstract = {LB-1 has recently been proposed to be a binary system at 4 kpc consisting of a B star of 8 Msol and a massive stellar black hole of 70 Msol. This finding challenges our current theories of massive star evolution and formation of BHs at solar metallicity. Our objective is to derive the effective temperature, surface gravity and chemical composition of the B-type component in order to determine its nature and evolutionary status and, indirectly, to constrain the mass of the BH. We use the non-LTE stellar atmosphere code FASTWIND to analyse new and archival high resolution data. We determine (Teff, logg) values of (14000$\pm500$ K, 3.50$\pm0.15$ dex) that, combined with the Gaia parallax, implies a spectroscopic mass, from logg, of $3.2^\{+2.1\}_\{-1.9\}$ Msol and an evolutionary mass, assuming single star evolution, of $5.2^\{+0.3\}_\{-0.6\}$ Msol. We determine an upper limit of 8 km/s for the projected rotational velocity and derive the surface abundances, finding the star to have a silicon abundance below solar, to be significantly enhanced in nitrogen and iron, and depleted in carbon and magnesium. Complementary evidence derived from a photometric extinction analysis and Gaia yields similar results for Teff and logg and a consistent distance around 2~kpc. We propose that the B star is a slightly evolved main sequence star of 3-5 Msol with surface abundances reminiscent of diffusion in late B/A chemically peculiar stars with low rotational velocities. There is also evidence for CN-processed material in its atmosphere. These conclusions rely critically on the distance inferred from the Gaia parallax. The goodness of fit of the Gaia astrometry also favours a high-inclination orbit. If the orbit is edge-on and the B star has a mass of 3-5 Msol, the mass of the dark companion would be 4-5 Msol, which would be easier to explain with our current stellar evolutionary models.},
   author = {S. Simón-Díaz and J. Maíz Apellániz and D. J. Lennon and J. I. González Hernández and C. Allende Prieto and N. Castro and A. de Burgos and P. L. Dufton and A. Herrero and S. J. Smartt},
   keywords = {Subject headings,clusters,conduction-cooling flows-galaxies,galaxies,general-hydrodynamics-instabilities-X-rays},
   title = {A detailed non-LTE analysis of LB-1: Revised parameters and surface abundances},
   url = {http://arxiv.org/abs/1912.07255},
   year = {2019},
}
@article{Mccourt2012,
   abstract = {We study the interplay among cooling, heating, conduction and magnetic fields in gravitationally stratified plasmas using simplified, plane-parallel numerical simulations. Since the physical heating mechanism remains uncertain in massive haloes such as groups or clusters, we adopt a simple, phenomenological prescription which enforces global thermal equilibrium and prevents a cooling flow. The plasma remains susceptible to local thermal instability, however, and cooling drives an inward flow of material. For physically plausible heating mechanisms in clusters, the thermal stability of the plasma is independent of its convective stability. We find that the ratio of the cooling time-scale to the dynamical time-scale t cool/t ff controls the non-linear evolution and saturation of the thermal instability: when t cool/t ff≲ 1, the plasma develops extended multiphase structure, whereas when t cool/t ff≳ 1 it does not. (In a companion paper, we show that the criterion for thermal instability in a more realistic, spherical potential is somewhat less stringent, t cool/t ff≲ 10.) When thermal conduction is anisotropic with respect to the magnetic field, the criterion for multiphase gas is essentially independent of the thermal conductivity of the plasma. Our criterion for local thermal instability to produce multiphase structure is an extension of the cold versus hot accretion modes in galaxy formation that applies at all radii in hot haloes, not just to the virial shock. We show that this criterion is consistent with data on multiphase gas in galaxy groups and clusters; in addition, when t cool/t ff≳ 1, the net cooling rate to low temperatures and the mass flux to small radii are suppressed enough relative to models without heating to be qualitatively consistent with star formation rates and X-ray line emission in groups and clusters. © 2011 The Authors Monthly Notices of the Royal Astronomical Society © 2011 RAS.},
   author = {Michael Mccourt and Prateek Sharma and Eliot Quataert and Ian J. Parrish},
   doi = {10.1111/j.1365-2966.2011.19972.x},
   issn = {00358711},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: clusters: intracluster medium,Galaxies: evolution,Galaxies: haloes},
   month = {2},
   pages = {3319-3337},
   title = {Thermal instability in gravitationally stratified plasmas: Implications for multiphase structure in clusters and galaxy haloes},
   volume = {419},
   year = {2012},
}
@article{Sharma2012,
   abstract = {We present global multidimensional numerical simulations of the plasma that pervades the dark matter haloes of clusters, groups and massive galaxies (the 'intracluster medium'; ICM). Observations of clusters and groups imply that such haloes are roughly in global thermal equilibrium, with heating balancing cooling when averaged over sufficiently long time- and length-scales; the ICM is, however, very likely to be locally thermally unstable. Using simple observationally motivated heating prescriptions, we show that local thermal instability (TI) can produce a multiphase medium - with ~ 10 4K cold filaments condensing out of the hot ICM - only when the ratio of the TI time-scale in the hot plasma (t TI) to the free-fall time-scale (t ff) satisfies t TI/t ff≲ 10. This criterion quantitatively explains why cold gas and star formation are preferentially observed in low-entropy clusters and groups. In addition, the interplay among heating, cooling and TI reduces the net cooling rate and the mass accretion rate at small radii by factors of ~ 100 relative to cooling-flow models. This dramatic reduction is in line with observations. The feedback efficiency required to prevent a cooling flow is ~ 10 -3 for clusters and decreases for lower mass haloes; supernova heating may be energetically sufficient to balance cooling in galactic haloes. We further argue that the ICM self-adjusts so that t TI/t ff≳ 10 at all radii. When this criterion is not satisfied, cold filaments condense out of the hot phase and reduce the density of the ICM. These cold filaments can power the black hole and/or stellar feedback required for global thermal balance, which drives t TI/t ff≳ 10. In comparison to clusters, groups have central cores with lower densities and larger radii. This can account for the deviations from self-similarity in the X-ray luminosity-temperature (L x) relation. The high-velocity clouds observed in the Galactic halo can be due to local TI producing multiphase gas close to the virial radius if the density of the hot plasma in the Galactic halo is ≳10 -5cm -3 at large radii. © 2012 The Authors Monthly Notices of the Royal Astronomical Society © 2012 RAS.},
   author = {Prateek Sharma and Michael Mccourt and Eliot Quataert and Ian J. Parrish},
   doi = {10.1111/j.1365-2966.2011.20246.x},
   issn = {00358711},
   issue = {4},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Galaxies: clusters: intracluster medium,Galaxies: haloes},
   month = {3},
   pages = {3174-3194},
   title = {Thermal instability and the feedback regulation of hot haloes in clusters, groups and galaxies},
   volume = {420},
   year = {2012},
}
@article{Sutherland1993,
   abstract = {The cooling functions for a plasma slab are investigated under equilibrium and nonequilibrium conditions, over a range of 10 exp 4 - 10 exp 8.5 K and for a range of abundances. Radiative transfer and diffuse field are calculated in the isobaric nonequilibrium models using a one-dimensional cooling flow model, and the plasma is not assumed to be optically thin to all radiation. Limiting cases of the plasma diffuse field coupling are calculated, and the resulting cooling functions are presented. Some functions are terminated before reaching 10 exp 4 K when the internal photoionization halts the cooling. The functions represent a self-consistent set of curves covering a wide grid of temperature and metallicities using recently published atomic data and processes. The results have implications for phenomena such as cooling flows and for hydrodynamic modeling which include gas components.},
   author = {Ralph S Sutherland and M A Dopita},
   doi = {10.1086/191823},
   issn = {0067-0049},
   journal = {The Astrophysical Journal Supplement Series},
   keywords = {Subject headings},
   pages = {253},
   title = {Cooling functions for low-density astrophysical plasmas},
   volume = {88},
   year = {1993},
}
@article{Sharma2010,
   abstract = {Observations of the cores of nearby galaxy clusters show Hα and molecular emission-line filaments. We argue that these are the result of local thermal instability in a globally stable galaxy cluster core. We present local, highresolution, two-dimensional magnetohydrodynamic simulations of thermal instability for conditions appropriate to the intracluster medium (ICM); the simulations include anisotropic thermal conduction along magnetic field lines and adiabatic cosmic rays. Thermal conduction suppresses thermal instability along magnetic field lines on scales smaller than the Field length (≳10 kpc for the hot, diffuse ICM). We show that the Field length in the cold medium must be resolved both along and perpendicular to the magnetic field in order to obtain numerically converged results. Because of negligible conduction perpendicular to the magnetic field, thermal instability leads to fine scale structure in the perpendicular direction. Filaments of cold gas along magnetic field lines are thus a natural consequence of thermal instability with anisotropic thermal conduction. This is true even in the fully nonlinear regime and even for dynamically weak magnetic fields. The filamentary structure in the cold gas is also imprinted on the diffuse X-ray-emitting plasma in the neighboring hot ICM. Nonlinearly, filaments of cold (∼104 K) gas should have lengths (along the magnetic field) comparable to the Field length in the cold medium ∼10∼4 pc! Observations show, however, that the atomic filaments in clusters are far more extended, ∼10 kpc. Cosmic-ray pressure support (or a small-scale turbulent magnetic pressure) may resolve this discrepancy: even a small cosmic-ray pressure in the diffuse ICM, ∼10 -4 of the thermal pressure, can be adiabatically compressed to provide significant pressure support in cold filaments. This is qualitatively consistent with the large population of cosmic rays invoked to explain the atomic and molecular line ratios observed in filaments. © 2010. The American Astronomical Society. All rights reserved. Printed in the U.S.A.},
   author = {Prateek Sharma and Ian J. Parrish and Eliot Quataert},
   doi = {10.1088/0004-637X/720/1/652},
   issn = {15384357},
   issue = {1},
   journal = {Astrophysical Journal},
   keywords = {Conduction,Galaxies: clusters: intracluster medium,Instabilities,Magnetic fields},
   month = {9},
   pages = {652-665},
   publisher = {Institute of Physics Publishing},
   title = {Thermal instability with anisotropic thermal conduction and adiabatic cosmic rays: Implications for cold filaments in galaxy clusters},
   volume = {720},
   year = {2010},
}
@article{Ledoux1947,
   abstract = {In this paper the effect of a discontinuity in the mean molecular weight, in stellar models is examined. The case when such a discontinuity occurs in the envelope (r/R < £ and m[r] ^ M) is first considered .},
   author = {Weight P. Ledoux},
   doi = {10.1086/144905},
   issn = {0004-637X},
   journal = {The Astrophysical Journal},
   pages = {305},
   title = {Stellar Models with Convection and with Discontinuity of the Mean Molecular},
   volume = {105},
   year = {1947},
}
@article{Wiersma2009,
   abstract = {Radiative cooling is central to a wide range of astrophysical problems. Despite its importance, cooling rates are generally computed using very restrictive assumptions, such as collisional ionization equilibrium and solar relative abundances. We simultaneously relax both assumptions and investigate the effects of photoionization of heavy elements by the metagalactic ultraviolet (UV)/X-ray background and of variations in relative abundances on the cooling rates of optically thin gas in ionization equilibrium. We find that photoionization by the metagalactic background radiation reduces the net cooling rates by up to an order of magnitude for gas densities and temperatures typical of the shock-heated intergalactic medium and proto-galaxies (104 K ≲ T ≲ 106 K, ρ/〈ρ〉 ≲ 100). In addition, photoionization changes the relative contributions of different elements to the cooling rates. We conclude that photoionization by both the ionizing background and heavy elements needs to be taken into account in order for the cooling rates to be correct to an order of magnitude. Moreover, if the rates need to be known to better than a factor of a few, then departures of the relative abundances from solar need to be taken into account. We propose a method to compute cooling rates on an element-by-element basis by interpolating pre-computed tables that take photoionization into account. We provide such tables for a popular model of the evolving UV/X-ray background radiation, computed using the photoionization package cloudy. © 2008 RAS.},
   author = {Robert P.C. Wiersma and Joop Schaye and Britton D. Smith},
   doi = {10.1111/j.1365-2966.2008.14191.x},
   issn = {00358711},
   issue = {1},
   journal = {Monthly Notices of the Royal Astronomical Society},
   keywords = {Atomic processes,Cooling flows,Galaxies: formation,Intergalactic medium,Plasmas},
   month = {2},
   pages = {99-107},
   title = {The effect of photoionization on the cooling rates of enriched, astrophysical plasmas},
   volume = {393},
   year = {2009},
}
@article{Waters2019,
   abstract = {The mass and size distributions are the key characteristics of any astrophysical objects, including the densest clumps comprising the cold phase of multiphase environments. In our recent papers, we showed how individual clouds of various sizes form and evolve in AGN. In particular, we showed that large clouds undergo damped oscillations as a response to their formation process. Here we followup this investigation, addressing how different size clouds interact. We find that smaller clouds become trapped in the advective flows generated by larger clouds. The explanation for this behavior leads to a rather remarkable conclusion: even in the absence of gravity, complexes of clouds are dynamically unstable. In an idealized environment (e.g., one free of turbulence and magnetic fields) a perfectly symmetric arrangement of static clouds will remain static, but any small spatial perturbation will lead to all clouds coalescing into a single, large cloud, given enough time. Using numerical simulations, we investigate the main factors that determine the rate of coalescence. Besides the cloud separation distance, we find that the transient response of clouds to a disturbance is the primary factor. Turbulent motions in the flow can easily suppress this tendency for spatially well-separated clouds to coalesce, so it is as yet unclear if this phenomenon can occur in nature. Nevertheless, this work casts strong doubts on a recent hypothesis that large clouds are prone to fragmentation.},
   author = {Tim Waters and Daniel Proga},
   doi = {10.3847/2041-8213/ab12e8},
   issn = {2041-8213},
   issue = {1},
   journal = {The Astrophysical Journal},
   month = {4},
   pages = {L3},
   publisher = {American Astronomical Society},
   title = {Cloud Coalescence: A Dynamical Instability Affecting Multiphase Environments},
   volume = {876},
   year = {2019},
}
@article{Waters2019,
   abstract = {Multiphase media have very complex structure and evolution. Accurate numerical simulations are necessary to make advances in our understanding of this rich physics. Because simulations can capture both the linear and nonlinear evolution of perturbations with a relatively wide range of sizes, it is important to thoroughly understand the stability of condensation and acoustic modes between the two extreme wavelength limits of isobaric and isochoric instability as identified by Field (1965). Partially motivated by a recent suggestion that large non-isobaric clouds can `shatter' into tiny cloudlets, we revisit the linear theory to survey all possible regimes of thermal instability. We uncover seven regimes in total, one of which allows three unstable condensation modes. Using the code Athena++, we determine the numerical requirements to properly evolve small amplitude perturbations of the entropy mode into the nonlinear regime. Our 1D numerical simulations demonstrate that for a typical AGN cooling function, the nonlinear evolution of a single eigenmode in an isobarically unstable plasma involves increasingly larger amplitude oscillations in cloud size, temperature and density as the wavelength increases. Such oscillations are the hallmark behavior of non-isobaric multiphase gas dynamics and may be observable as correlations between changes in brightness and the associated periodic redshifts and blueshifts in systems that can be spatially resolved. Intriguingly, we discuss regimes and derive characteristic cloud sizes for which the saturation process giving rise to these oscillations can be so energetic that the cloud may indeed break apart. However, we dub this process `splattering' instead of `shattering', as it is a different fragmentation mechanism triggered when the cloud suddenly `lands' on the stable cold branch of the equilibrium curve.},
   author = {Tim Waters and Daniel Proga},
   doi = {10.3847/1538-4357/ab10e1},
   issn = {1538-4357},
   issue = {2},
   journal = {The Astrophysical Journal},
   month = {10},
   pages = {158},
   title = {Non-isobaric Thermal Instability},
   volume = {875},
   url = {http://arxiv.org/abs/1810.11500 http://dx.doi.org/10.3847/1538-4357/ab10e1},
   year = {2019},
}
@article{Proga2015,
   abstract = {In a radiatively heated and cooled medium, thermal instability (TI) is a plausible mechanism for forming clouds, while the radiation force provides a natural acceleration, especially when ions recombine and opacity increases. Here we extend Field's theory to self-consistently account for a radiation force resulting from bound-free and bound-bound transitions in the optically thin limit. We present physical arguments for clouds to be significantly accelerated by a radiation force due to lines during a nonlinear phase of the instability. To qualitatively illustrate our main points, we perform both one- and two-dimensional (1D/2D) hydrodynamical simulations that allow us to study the nonlinear outcome of the evolution of thermally unstable gas subjected to this radiation force. Our 1D simulations demonstrate that the TI can produce long-lived clouds that reach a thermal equilibrium between radiative processes and thermal conduction, while the radiation force can indeed accelerate the clouds to supersonic velocities. However, our 2D simulations reveal that a single cloud with a simple morphology cannot be maintained due to destructive processes, triggered by the Rayleigh-Taylor instability and followed by the Kelvin-Helmholtz instability. Nevertheless, the resulting cold gas structures are still significantly accelerated before they are ultimately dispersed.},
   author = {Daniel Proga and Tim Waters},
   doi = {10.1088/0004-637X/804/2/137},
   issn = {15384357},
   issue = {2},
   journal = {Astrophysical Journal},
   keywords = {hydrodynamics,instabilities,methods: numerical,radiative transfer},
   month = {2},
   title = {CLOUD FORMATION AND ACCELERATION IN A RADIATIVE ENVIRONMENT},
   volume = {804},
   url = {http://arxiv.org/abs/1502.03106 http://dx.doi.org/10.1088/0004-637X/804/2/137},
   year = {2015},
}
@article{Field1965,
   abstract = {The stability of a dilute gas in mechanical and thermal equilibrium is studied with a view to applications to non-gravitational condensation phenomena in astronomy. It is shown that, under a wide range of conditions, thermal equilibrium is unstable and can result in the formation of condensations of higher density and lower temperature than are found in the surrounding medium The instability criterion is shown to differ considerably from certain criteria proposed by previous authors. The modifications due to finite speed of sound, to thermal conduction, to a magnetic field, to rotation, to an external gravitational field, and to expansion of the medium are studied. Applications are made to the solar chromosphere and corona, to the interstellar medium in the galactic disk and halo, to planetary nebulae, and to inter-galactic matter. It is shown that the principle of thermal instability is closely related to the formation of solar prominences, to condensations in planetary nebulae, and to condensation of galaxies from the intergalactic medium. I. INTRODUCTION a) Condensations Not Due to Gravitation Most astronomical objects owe their existence to self-gravitation. However, there is a class of objects, including solar prominences, interstellar clouds, and condensations in planetary nebulae, whose existence cannot be explained in this way, as their calculated gravitational energies are far smaller than those due to internal pressure. In each case it appears reasonable to assume that internal pressure is being balanced by pressure in an external diffuse medium. It then appears likely that the objects in question are formed from the diffuse medium by some kind of condensation process not involving gravitation. The present paper aims at understanding such a condensation process. It is believed that the calculations presented will find a variety of astronomical applications , including those already cited. Perhaps the most exciting possibility is that the origin of galaxies may be explained along these lines. In the remainder of this section we review the literature and present a physical description of the condensation process. Section II is a detailed analysis of condensation phenomena in an infinite uniform medium, while § § HI-VI explore the modifications introduced by a magnetic field, by rotation of the system, by an external gravitational field, and by expansion of the medium as a whole, respectively. Section VII considers several astronomical applications in detail. b) Review of the Literature Parker (1953) suggested that the condensation phenomenon in question (particular-ly that of solar prominences) can be understood as a consequence of instability in the thermal equilibrium of a diffuse medium. He reasoned that, if the thermal equilibrium of the medium is a balance between temperature-independent energy gains and temperature dependent radiative losses, instability results if, near equilibrium, the losses increase with decreasing temperature, for then a cooler-than-average region cools more effectively than its surroundings, and its temperature rapidly drops below the initial equilibrium value. Other authors, notably Zanstra (1955a, b), pointed out that the strong tendency toward pressure equilibrium in the medium would naturally result in compression of the cool regions and expansion of the hot ones ; in this way one could understand the formation of cool condensations in a medium of high temperature. In applying this reasoning, 531},
   author = {George B Field and George B Field},
   journal = {The Astrophysical Journal},
   pages = {531-567},
   title = {THERMAL INSTABILITY George B. Field Princeton University Observatory Received June 4, 1964; revised March 30, 1965},
   year = {1965},
}
@inproceedings{Munyaneza2006,
   abstract = {We investigate the distribution of fermion dark matter in the Milky Way galaxy and find that dark matter could gravitationally condensate in a degenerate core of mass of 3 × 106M embedded in a dark matter halo of 3 × 1012M with a size of about 200 kpc. We then show that the galactic black hole of mass of about 3 × 106M might have grown from a stellar seed black hole by mainly accreting dark matter from the compact degenerate fermion core. This leads to a lower limit on the mass of the fermion dark matter of about (6-10) keV. It is then argued that the constrained dark matter could be a sterile neutrino. © 2006 IOP Publishing Ltd.},
   author = {Faustin Munyaneza and Peter L Biermann},
   doi = {10.1088/1742-6596/54/1/071},
   issn = {17426596},
   issue = {1},
   journal = {Journal of Physics: Conference Series},
   month = {12},
   pages = {456-460},
   title = {Growth of black holes and dark matter accretion},
   volume = {54},
   url = {http://stacks.iop.org/1742-6596/54/i=1/a=071?key=crossref.408143ead9cac8bebb3f3cda42c33a10},
   year = {2006},
}
@article{Peirani2008,
   abstract = {The relativistic accretion rate of dark matter by a black hole is revisited. Under the assumption that the phase space density indicator, Q=ρ∞/σ∞3, remains constant during the inflow, the derived accretion rate can be higher up to 5 orders of magnitude than the classical accretion formula, valid for nonrelativistic and noninteracting particles, when typical dark halo conditions are considered. For these typical conditions, the critical point of the flow is located at distances of about 30-150 times the horizon radius. Application of our results to black hole seeds hosted by halos issued from cosmological simulations indicate that dark matter contributes to no more than ∼10% of the total accreted mass, confirming that the bolometric quasar luminosity is related to the baryonic accretion history of the black hole. © 2008 The American Physical Society.},
   author = {Sébastien Peirani and J. A. De Freitas Pacheco},
   doi = {10.1103/PhysRevD.77.064023},
   issn = {15507998},
   issue = {6},
   journal = {Physical Review D - Particles, Fields, Gravitation and Cosmology},
   month = {2},
   title = {Dark matter accretion into supermassive black holes},
   volume = {77},
   url = {http://arxiv.org/abs/0802.2041 http://dx.doi.org/10.1103/PhysRevD.77.064023},
   year = {2008},
}
@article{Tang2017,
   abstract = {We consider the evolution of an outburst in a uniform medium under spherical symmetry, having in mind AGN feedback in the intra cluster medium (ICM). For a given density and pressure of the medium, the spatial structure and energy partition at a given time $t_\{age\}$ (since the onset of the outburst) are fully determined by the total injected energy $E_\{inj\}$ and the duration $t_b$ of the outburst. We are particularly interested in the late phase evolution when the strong shock transforms into a sound wave. We studied the energy partition during such transition with different combinations of $E_\{inj\}$ and $t_b$. For an instantaneous outburst with $t_b\rightarrow 0$, which corresponds to the extension of classic Sedov-Taylor solution with counter-pressure, the fraction of energy that can be carried away by sound waves is $\lesssim$12% of $E_\{inj\}$. As $t_b$ increases, the solution approaches the "slow piston" limit, with the fraction of energy in sound waves approaching zero. We then repeat the simulations using radial density and temperature profiles measured in Perseus and M87/Virgo clusters. We find that the results with a uniform medium broadly reproduce an outburst in more realistic conditions once proper scaling is applied. We also develop techniques to map intrinsic properties of an outburst $(E_\{inj\}, t_b$ and $t_\{age\})$ to the observables like the Mach number of the shock and radii of the shock and ejecta. For the Perseus cluster and M87, the estimated $(E_\{inj\}, t_b$ and $t_\{age\})$ agree with numerical simulations tailored for these objects with $20-30\%$ accuracy.},
   author = {Xiaping Tang and Eugene Churazov},
   doi = {10.1093/mnras/stx590},
   issn = {0035-8711},
   issue = {3},
   journal = {Monthly Notices of the Royal Astronomical Society},
   month = {7},
   pages = {3516-3532},
   title = {Sound wave generation by a spherically symmetric outburst and AGN feedback in galaxy clusters},
   volume = {468},
   url = {https://academic.oup.com/mnras/article-lookup/doi/10.1093/mnras/stx590},
   year = {2017},
}


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
